Enhanced path sampling using subtrajectory Monte Carlo moves

Path sampling allows the study of rare events like chemical reactions, nucleation and protein folding via a Monte Carlo (MC) exploration in path space. Instead of configuration points, this method samples short molecular dynamics (MD) trajectories with specific start- and end-conditions. As in configuration MC, its efficiency highly depends on the types of MC moves. Since the last two decades, the central MC move for path sampling has been the so-called shooting move in which a perturbed phase point of the old path is propagated backward and forward in time to generate a new path. Recently, we proposed the subtrajectory moves, stone-skipping (SS) and web-throwing (WT), that are demonstrably more efficient. However, the one-step crossing requirement makes them somewhat more difficult to implement in combination with external MD programs or when the order parameter determination is expensive. In this article, we present strategies to address the issue. The most generic solution is a new member of subtrajectory moves, wire fencing (WF), that is less thrifty than the SS, but more versatile. This makes it easier to link path sampling codes with external MD packages and provides a practical solution for cases where the calculation of the order parameter is expensive or not a simple function of geometry. We demonstrate the WF move in a double well Langevin model, a thin film breaking transition based on classical force fields, and a smaller ruthenium redox reaction at the ab initio level in which the order parameter explicitly depends on the electron density.

==> Data/2-hole/cs_high_pathensemble.txt <==
#     Step    No.-acc  No.-shoot l m r  Length Acc Mc            Min-O            Max-O Idx-Min Idx-Max          O-shoot  Idx-sh Idx-shN  Weight
         0          1          0 L M L      57 ACC re  5.000000000e+00  1.800000000e+01       0      35  0.000000000e+00       0       0  1.900000000e+01
         1          2          1 L M L       4 ACC cs  4.000000000e+00  1.100000000e+01       0       1  1.100000000e+01      10       4  1.000000000e+00
         2          3          2 L M L      19 ACC cs  3.000000000e+00  1.700000000e+01       0       4  1.100000000e+01      10      19  4.000000000e+00
         3          4          3 L M L      10 ACC cs  3.000000000e+00  1.200000000e+01       9       2  1.200000000e+01      10      10  3.000000000e+00
         4          5          4 L M L      19 ACC cs  1.000000000e+00  1.200000000e+01      18       8  1.200000000e+01      10      19  3.000000000e+00
         5          6          5 L M L      13 ACC cs  4.000000000e+00  1.600000000e+01       0       4  1.100000000e+01      10      13  4.000000000e+00
         6          7          6 L M L      12 ACC cs  5.000000000e+00  1.300000000e+01       0       6  1.100000000e+01      10      12  4.000000000e+00
         7          8          7 L M L      18 ACC cs  3.000000000e+00  1.500000000e+01      17       9  1.200000000e+01      10      18  5.000000000e+00
         8          9          8 L M L      49 ACC cs  4.000000000e+00  1.700000000e+01      48      37  1.200000000e+01      10      49  2.400000000e+01
         9         10          9 L M R     500 ACC cs  5.000000000e+00  2.040000000e+02       0     499  1.400000000e+01      10     500  5.200000000e+01
        10         11         10 L M L      11 ACC cs  4.000000000e+00  1.300000000e+01      10       3  1.300000000e+01      10      11  2.000000000e+00
        11         12         11 L M L      47 ACC cs  5.000000000e+00  1.400000000e+01       0      18  1.400000000e+01      10      47  1.600000000e+01
        12         13         12 L M L      22 ACC cs  2.000000000e+00  1.300000000e+01      21       7  1.300000000e+01      10      22  4.000000000e+00
        13         14         13 L M L      25 ACC cs  5.000000000e+00  1.500000000e+01       0      17  1.200000000e+01      10      25  1.300000000e+01
        14         15         14 L M L      36 ACC cs  3.000000000e+00  1.300000000e+01       0       8  1.100000000e+01      10      36  1.100000000e+01
        15         16         15 L M L      17 ACC cs  5.000000000e+00  1.400000000e+01       0       4  1.100000000e+01      10      17  4.000000000e+00
        16         17         16 L M L      22 ACC cs  5.000000000e+00  1.300000000e+01       0      10  1.100000000e+01      10      22  5.000000000e+00
        17         18         17 L M L      22 ACC cs  4.000000000e+00  1.400000000e+01      21       7  1.200000000e+01      10      22  1.100000000e+01
        18         19         18 L M L      11 ACC cs  4.000000000e+00  1.500000000e+01      10       3  1.500000000e+01      10      11  5.000000000e+00
        19         20         19 L M L      14 ACC cs  4.000000000e+00  1.400000000e+01       0       4  1.200000000e+01      10      14  5.000000000e+00
        20         21         20 L M L      12 ACC cs  5.000000000e+00  1.300000000e+01       0       8  1.100000000e+01      10      12  3.000000000e+00
        21         22         21 L M L      10 ACC cs  4.000000000e+00  1.200000000e+01       9       5  1.200000000e+01      10      10  3.000000000e+00
        22         23         22 L M L      18 ACC cs  2.000000000e+00  1.400000000e+01       0       4  1.200000000e+01      10      18  5.000000000e+00
        23         24         23 L M L       7 ACC cs  4.000000000e+00  1.400000000e+01       0       4  1.400000000e+01      10       7  1.000000000e+00
        24         25         24 L M L       4 ACC cs  4.000000000e+00  1.200000000e+01       0       1  1.200000000e+01      10       4  1.000000000e+00
        25         26         25 L M L       8 ACC cs  4.000000000e+00  1.200000000e+01       0       3  1.200000000e+01      10       8  2.000000000e+00
        26         27         26 L M L       7 ACC cs  2.000000000e+00  1.200000000e+01       6       4  1.200000000e+01      10       7  1.000000000e+00
        27         28         27 L M L       9 ACC cs  5.000000000e+00  1.200000000e+01       0       5  1.200000000e+01      10       9  1.000000000e+00
        28         29         28 L M L      20 ACC cs  3.000000000e+00  1.200000000e+01      19      12  1.200000000e+01      10      20  2.000000000e+00
        29         30         29 L M L      22 ACC cs  2.000000000e+00  1.400000000e+01      21       6  1.400000000e+01      10      22  2.000000000e+00
        30         31         30 L M L      13 ACC cs  4.000000000e+00  1.100000000e+01       0       2  1.100000000e+01      10      13  1.000000000e+00
        31         32         31 L M L       4 ACC cs  4.000000000e+00  1.100000000e+01       0       2  1.100000000e+01      10       4  1.000000000e+00
        32         33         32 L M L       8 ACC cs  5.000000000e+00  1.100000000e+01       0       4  1.100000000e+01      10       8  1.000000000e+00
        33         34         33 L M L       3 ACC cs  4.000000000e+00  1.100000000e+01       0       1  1.100000000e+01      10       3  1.000000000e+00
        34         35         34 L M L       9 ACC cs  5.000000000e+00  1.100000000e+01       0       2  1.100000000e+01      10       9  1.000000000e+00
        35         36         35 L M L      17 ACC cs  2.000000000e+00  1.300000000e+01       0      13  1.100000000e+01      10      17  4.000000000e+00
        36         37         36 L M L      15 ACC cs  3.000000000e+00  1.100000000e+01      14       5  1.100000000e+01      10      15  2.000000000e+00
        37         38         37 L M L       7 ACC cs  4.000000000e+00  1.100000000e+01       0       5  1.100000000e+01      10       7  1.000000000e+00
        38         39         38 L M L       6 ACC cs  4.000000000e+00  1.100000000e+01       5       3  1.100000000e+01      10       6  1.000000000e+00
        39         40         39 L M L      14 ACC cs  3.000000000e+00  1.100000000e+01       0      12  1.100000000e+01      10      14  1.000000000e+00
        40         41         40 L M L      16 ACC cs  4.000000000e+00  1.500000000e+01       0       5  1.100000000e+01      10      16  6.000000000e+00
        41         42         41 L M L      34 ACC cs  5.000000000e+00  1.700000000e+01       0      24  1.500000000e+01      10      34  1.700000000e+01
        42         43         42 L M R     483 ACC cs  5.000000000e+00  2.010000000e+02       0     482  1.200000000e+01       5     483  1.060000000e+02
        43         43         42 R M R    1158 BWI cs  6.000000000e+00  2.050000000e+02     515       0  1.200000000e+01       5    1158  9.400000000e+01
        44         43         42 R M R    1285 BWI cs  8.000000000e+00  2.040000000e+02     691    1284  1.500000000e+01       9    1285  2.800000000e+01
        45         44         43 L M R     771 ACC cs  4.000000000e+00  2.020000000e+02       0     770  1.500000000e+01       6     771  4.200000000e+01
        46         44         43 R M R     959 BWI cs  7.000000000e+00  2.030000000e+02     570       0  1.200000000e+01       7     959  5.000000000e+00
        47         45         44 L M L      13 ACC cs  2.000000000e+00  1.600000000e+01       0       9  1.100000000e+01       8      13  3.000000000e+00
        48         46         45 L M R     550 ACC cs  4.000000000e+00  2.010000000e+02       0     549  1.400000000e+01      10     550  4.200000000e+01
        49         47         46 L M L      15 ACC cs  4.000000000e+00  1.300000000e+01       0       6  1.100000000e+01       9      15  4.000000000e+00
        50         47         46 R M R    1152 BWI cs  6.000000000e+00  2.050000000e+02     648    1151  1.400000000e+01       9    1152  3.400000000e+01
        51         48         47 L M L      65 ACC cs  4.000000000e+00  2.100000000e+01       0      37  1.200000000e+01      10      65  8.000000000e+00
        52         49         48 L M L      41 ACC cs  3.000000000e+00  2.000000000e+01       0      29  1.300000000e+01      10      41  1.400000000e+01
        53         49         48 R M R    1102 BWI cs  6.000000000e+00  2.020000000e+02     563       0  1.100000000e+01       7    1102  4.900000000e+01
        54         50         49 L M R     575 ACC cs  5.000000000e+00  2.090000000e+02       0     574  1.100000000e+01      10     575  1.060000000e+02
        55         50         49 R M R    1196 BWI cs  8.000000000e+00  2.010000000e+02     698       0  1.400000000e+01       7    1196  4.900000000e+01
        56         51         50 L M R     399 ACC cs  5.000000000e+00  2.060000000e+02       0     398  1.300000000e+01      10     399  3.800000000e+01
        57         51         50 R M R     876 BWI cs  1.000000000e+01  2.050000000e+02     398     875  1.500000000e+01       1     876  1.400000000e+01
        58         51         50 R M R     976 BWI cs  9.000000000e+00  2.030000000e+02     417     975  1.300000000e+01       2     976  9.000000000e+00
        59         51         50 R M R     875 BWI cs  1.000000000e+01  2.010000000e+02     441       0  1.100000000e+01       6     875  8.000000000e+00
        60         51         50 R M R     968 BWI cs  1.000000000e+01  2.030000000e+02     526       0  1.200000000e+01       2     968  6.000000000e+00
        61         51         50 R M R     914 BWI cs  9.000000000e+00  2.050000000e+02     421       0  1.300000000e+01       7     914  2.000000000e+01
        62         51         50 R M R     841 BWI cs  9.000000000e+00  2.040000000e+02     379     840  1.100000000e+01       5     841  6.000000000e+00
        63         51         50 R M R     926 BWI cs  7.000000000e+00  2.050000000e+02     415       0  1.500000000e+01       5     926  2.000000000e+00
        64         51         50 R M R     907 BWI cs  7.000000000e+00  2.030000000e+02     452       0  1.500000000e+01       2     907  4.200000000e+01
        65         51         50 L M R     399 NSG cs  5.000000000e+00  2.060000000e+02       0     398  1.400000000e+01       0     399  3.800000000e+01
        66         51         50 R M R     929 BWI cs  6.000000000e+00  2.020000000e+02     426     928  1.300000000e+01       1     929  5.600000000e+01
        67         52         51 L M R     534 ACC cs  5.000000000e+00  2.010000000e+02       0     533  1.200000000e+01       8     534  3.400000000e+01
        68         52         51 R M R    1115 BWI cs  1.000000000e+01  2.070000000e+02     526    1114  1.300000000e+01       4    1115  0.000000000e+00
        69         52         51 R M R    1038 BWI cs  6.000000000e+00  2.080000000e+02     592       0  1.500000000e+01       6    1038  1.900000000e+01
        70         53         52 L M R     544 ACC cs  5.000000000e+00  2.020000000e+02       0     543  1.200000000e+01       8     544  9.800000000e+01
        71         53         52 R M R     947 BWI cs  1.000000000e+01  2.060000000e+02     552     946  1.500000000e+01       3     947  7.000000000e+00
        72         54         53 L M R     573 ACC cs  5.000000000e+00  2.040000000e+02       0     572  1.300000000e+01       9     573  1.380000000e+02
        73         54         53 R M R    1220 BWI cs  7.000000000e+00  2.030000000e+02     690       0  1.400000000e+01       9    1220  2.000000000e+01
        74         54         53 R M R    1004 BWI cs  7.000000000e+00  2.030000000e+02     498       0  1.300000000e+01       6    1004  7.800000000e+01
        75         55         54 L M R     468 ACC cs  5.000000000e+00  2.030000000e+02       0     467  1.500000000e+01       9     468  1.000000000e+01
        76         55         54 R M R    1049 BWI cs  7.000000000e+00  2.020000000e+02     617       0  1.400000000e+01       7    1049  9.000000000e+00
        77         56         55 L M R     542 ACC cs  5.000000000e+00  2.080000000e+02       0     541  1.500000000e+01       9     542  3.800000000e+01
        78         56         55 R M R    1306 BWI cs  6.000000000e+00  2.030000000e+02     747    1305  1.300000000e+01       3    1306  4.900000000e+01
        79         57         56 L M R     512 ACC cs  5.000000000e+00  2.030000000e+02       0     511  1.100000000e+01      10     512  1.000000000e+01
        80         58         57 L M L      42 ACC cs  2.000000000e+00  1.500000000e+01       0       8  1.200000000e+01      10      42  2.200000000e+01
        81         58         57 R M R    1070 BWI cs  9.000000000e+00  2.020000000e+02     440       0  1.200000000e+01      10    1070  7.000000000e+00
        82         59         58 L M R     839 ACC cs  5.000000000e+00  2.020000000e+02       0     838  1.300000000e+01      10     839  7.400000000e+01
        83         59         58 R M R    1330 BWI cs  8.000000000e+00  2.080000000e+02     709    1329  1.100000000e+01      10    1330  5.000000000e+01
        84         59         58 R M R    1106 BWI cs  7.000000000e+00  2.060000000e+02     548    1105  1.200000000e+01       6    1106  4.900000000e+01
        85         60         59 L M R     420 ACC cs  5.000000000e+00  2.030000000e+02       0     419  1.500000000e+01      10     420  6.200000000e+01
        86         61         60 L M L      19 ACC cs  3.000000000e+00  1.600000000e+01       0       9  1.400000000e+01       7      19  1.200000000e+01
        87         61         60 R M R    1437 BWI cs  9.000000000e+00  2.030000000e+02     634    1436  1.500000000e+01      10    1437  2.200000000e+01
        88         62         61 L M L      16 ACC cs  5.000000000e+00  1.300000000e+01       0       5  1.200000000e+01      10      16  3.000000000e+00
        89         63         62 L M R     509 ACC cs  5.000000000e+00  2.020000000e+02       0     508  1.300000000e+01      10     509  5.800000000e+01
        90         64         63 L M R     539 ACC cs  5.000000000e+00  2.070000000e+02       0     538  1.400000000e+01       8     539  1.360000000e+02
        91         65         64 L M R     871 ACC cs  4.000000000e+00  2.040000000e+02       0     870  1.100000000e+01       8     871  1.540000000e+02
        92         66         65 L M L      22 ACC cs  4.000000000e+00  1.700000000e+01       0       9  1.200000000e+01      10      22  1.000000000e+01
        93         67         66 L M L      56 ACC cs  4.000000000e+00  2.300000000e+01       0      17  1.400000000e+01      10      56  1.800000000e+01
        94         67         66 R M R    1082 BWI cs  9.000000000e+00  2.010000000e+02     471       0  1.300000000e+01      10    1082  1.500000000e+01
        95         67         66 R M R    1198 BWI cs  8.000000000e+00  2.060000000e+02     690    1197  1.200000000e+01      10    1198  3.000000000e+01
        96         67         66 R M R     977 BWI cs  9.000000000e+00  2.040000000e+02     565       0  1.200000000e+01       9     977  1.300000000e+01
        97         67         66 R M R    1296 BWI cs  6.000000000e+00  2.030000000e+02     629       0  1.100000000e+01      10    1296  4.400000000e+01
        98         67         66 R M R    1005 BWI cs  7.000000000e+00  2.020000000e+02     477       0  1.100000000e+01       8    1005  1.500000000e+01
        99         68         67 L M R     565 ACC cs  5.000000000e+00  2.050000000e+02       0     564  1.100000000e+01      10     565  6.000000000e+00
       100         69         68 L M R     821 ACC cs  4.000000000e+00  2.070000000e+02       0     820  1.300000000e+01      10     821  1.920000000e+02
       101         70         69 L M R     739 ACC cs  4.000000000e+00  2.010000000e+02       0     738  1.100000000e+01       8     739  1.180000000e+02
       102         70         69 R M R    1530 BWI cs  8.000000000e+00  2.010000000e+02     661       0  1.500000000e+01       9    1530  5.000000000e+01
       103         70         69 R M R    1201 BWI cs  6.000000000e+00  2.030000000e+02     595       0  1.100000000e+01       2    1201  2.000000000e+01
       104         70         69 R M R     955 BWI cs  9.000000000e+00  2.050000000e+02     499       0  1.300000000e+01      10     955  1.800000000e+01
       105         71         70 L M R     681 ACC cs  4.000000000e+00  2.050000000e+02       0     680  1.300000000e+01       7     681  1.040000000e+02
       106         72         71 L M R     761 ACC cs  5.000000000e+00  2.010000000e+02       0     760  1.100000000e+01      10     761  9.800000000e+01
       107         72         71 R M R    1312 BWI cs  1.000000000e+01  2.070000000e+02     501    1311  1.200000000e+01       6    1312  3.600000000e+01
       108         73         72 L M R     908 ACC cs  5.000000000e+00  2.060000000e+02       0     907  1.200000000e+01       6     908  1.480000000e+02
       109         74         73 L M R     601 ACC cs  5.000000000e+00  2.080000000e+02       0     600  1.400000000e+01       8     601  4.000000000e+01
       110         75         74 L M R    1188 ACC cs  5.000000000e+00  2.030000000e+02       0    1187  1.500000000e+01      10    1188  8.200000000e+01
       111         75         74 R M R    1254 BWI cs  6.000000000e+00  2.060000000e+02     581       0  1.500000000e+01       7    1254  6.800000000e+01
       112         76         75 L M L      49 ACC cs  4.000000000e+00  1.700000000e+01       0      11  1.300000000e+01      10      49  2.300000000e+01
       113         77         76 L M L      89 ACC cs  3.000000000e+00  1.700000000e+01      88      41  1.200000000e+01       8      89  4.500000000e+01
       114         78         77 L M L      11 ACC cs  5.000000000e+00  1.300000000e+01       0       3  1.300000000e+01      10      11  7.000000000e+00
       115         79         78 L M L      30 ACC cs  2.000000000e+00  1.700000000e+01      29      14  1.100000000e+01       8      30  1.600000000e+01
       116         80         79 L M L      18 ACC cs  3.000000000e+00  1.200000000e+01      17      13  1.100000000e+01       9      18  7.000000000e+00
       117         81         80 L M L      24 ACC cs  5.000000000e+00  1.300000000e+01       0      15  1.200000000e+01      10      24  8.000000000e+00
       118         82         81 L M L      13 ACC cs  5.000000000e+00  1.500000000e+01       0       7  1.500000000e+01      10      13  5.000000000e+00
       119         83         82 L M L      11 ACC cs  4.000000000e+00  1.600000000e+01      10       4  1.300000000e+01      10      11  3.000000000e+00
       120         84         83 L M L      22 ACC cs  2.000000000e+00  1.400000000e+01      21      16  1.400000000e+01      10      22  6.000000000e+00
       121         85         84 L M L      22 ACC cs  4.000000000e+00  1.300000000e+01       0       8  1.100000000e+01      10      22  8.000000000e+00
       122         86         85 L M L      18 ACC cs  2.000000000e+00  1.200000000e+01       0      12  1.200000000e+01      10      18  4.000000000e+00
       123         87         86 L M R     585 ACC cs  5.000000000e+00  2.040000000e+02       0     584  1.100000000e+01      10     585  1.200000000e+01
       124         88         87 L M R     509 ACC cs  5.000000000e+00  2.010000000e+02       0     508  1.300000000e+01       8     509  6.200000000e+01
       125         89         88 L M R     526 ACC cs  5.000000000e+00  2.010000000e+02       0     525  1.400000000e+01       8     526  2.600000000e+01
       126         90         89 L M L     176 ACC cs  5.000000000e+00  3.500000000e+01       0      39  1.300000000e+01       8     176  5.400000000e+01
       127         90         89 R M R    1487 BWI cs  6.000000000e+00  2.010000000e+02     681       0  1.500000000e+01       6    1487  4.000000000e+01
       128         91         90 L M R     506 ACC cs  5.000000000e+00  2.040000000e+02       0     505  1.100000000e+01       9     506  1.600000000e+01
       129         92         91 L M R     500 ACC cs  4.000000000e+00  2.030000000e+02       0     499  1.300000000e+01       9     500  7.600000000e+01
       130         93         92 L M R     776 ACC cs  4.000000000e+00  2.040000000e+02       0     775  1.500000000e+01       6     776  9.600000000e+01
       131         94         93 L M R     706 ACC cs  5.000000000e+00  2.060000000e+02       0     705  1.100000000e+01       8     706  4.800000000e+01
       132         95         94 L M L      74 ACC cs  5.000000000e+00  1.600000000e+01       0      40  1.200000000e+01       9      74  2.900000000e+01
       133         96         95 L M R     678 ACC cs  5.000000000e+00  2.010000000e+02       0     677  1.200000000e+01      10     678  4.000000000e+01
       134         96         95 R M R    1295 BWI cs  8.000000000e+00  2.020000000e+02     634    1294  1.200000000e+01       5    1295  5.400000000e+01
       135         96         95 R M R    1018 BWI cs  7.000000000e+00  2.010000000e+02     494       0  1.300000000e+01       9    1018  4.800000000e+01
       136         97         96 L M R     533 ACC cs  4.000000000e+00  2.040000000e+02       0     532  1.300000000e+01      10     533  1.800000000e+01
       137         98         97 L M R     464 ACC cs  3.000000000e+00  2.010000000e+02       0     463  1.500000000e+01       9     464  6.400000000e+01
       138         99         98 L M L     288 ACC cs  3.000000000e+00  2.300000000e+01     287     137  1.200000000e+01       7     288  8.900000000e+01
       139         99         98 R M R    1105 BWI cs  8.000000000e+00  2.050000000e+02     502       0  1.200000000e+01       9    1105  1.100000000e+01
       140         99         98 R M R    1107 BWI cs  9.000000000e+00  2.090000000e+02     549    1106  1.100000000e+01       5    1107  5.000000000e+00
       141        100         99 L M R     525 ACC cs  4.000000000e+00  2.010000000e+02       0     524  1.200000000e+01       8     525  3.400000000e+01
       142        101        100 L M L      97 ACC cs  4.000000000e+00  2.000000000e+01       0      77  1.500000000e+01       6      97  4.300000000e+01
       143        102        101 L M R     421 ACC cs  3.000000000e+00  2.050000000e+02       0     420  1.100000000e+01       6     421  1.600000000e+01
       144        103        102 L M R     606 ACC cs  5.000000000e+00  2.010000000e+02       0     605  1.400000000e+01       7     606  9.800000000e+01
       145        104        103 L M L      46 ACC cs  5.000000000e+00  1.600000000e+01       0      12  1.300000000e+01       9      46  1.600000000e+01
       146        105        104 L M R     633 ACC cs  5.000000000e+00  2.040000000e+02       0     632  1.200000000e+01       9     633  9.800000000e+01
       147        106        105 L M R     640 ACC cs  5.000000000e+00  2.010000000e+02       0     639  1.200000000e+01      10     640  1.040000000e+02
       148        107        106 L M L      23 ACC cs  4.000000000e+00  1.700000000e+01       0      14  1.200000000e+01      10      23  9.000000000e+00
       149        108        107 L M R     447 ACC cs  5.000000000e+00  2.020000000e+02       0     446  1.500000000e+01       5     447  4.600000000e+01
       150        108        107 R M R    1081 BWI cs  9.000000000e+00  2.030000000e+02     505    1080  1.500000000e+01       7    1081  5.100000000e+01
       151        108        107 R M R    1301 BWI cs  6.000000000e+00  2.100000000e+02     539       0  1.500000000e+01      10    1301  5.500000000e+01
       152        108        107 R M R    1293 BWI cs  6.000000000e+00  2.020000000e+02     578       0  1.200000000e+01       9    1293  4.500000000e+01
       153        108        107 R M R    1319 BWI cs  8.000000000e+00  2.030000000e+02     727    1318  1.500000000e+01       6    1319  7.600000000e+01
       154        109        108 L M R     498 ACC cs  5.000000000e+00  2.060000000e+02       0     497  1.300000000e+01      10     498  1.600000000e+01
       155        109        108 R M R    1040 BWI cs  9.000000000e+00  2.010000000e+02     557       0  1.400000000e+01      10    1040  1.600000000e+01
       156        109        108 R M R    1181 BWI cs  7.000000000e+00  2.020000000e+02     609       0  1.500000000e+01       8    1181  1.600000000e+01
       157        110        109 L M L      16 ACC cs  5.000000000e+00  1.200000000e+01       0      12  1.100000000e+01      10      16  3.000000000e+00
       158        111        110 L M R     627 ACC cs  5.000000000e+00  2.060000000e+02       0     626  1.100000000e+01       9     627  1.600000000e+01
       159        112        111 L M L      33 ACC cs  3.000000000e+00  1.400000000e+01       0      15  1.100000000e+01      10      33  6.000000000e+00
       160        113        112 L M L      33 ACC cs  4.000000000e+00  1.300000000e+01      32      16  1.300000000e+01      10      33  5.000000000e+00
       161        114        113 L M L      14 ACC cs  4.000000000e+00  1.300000000e+01      13      11  1.300000000e+01      10      14  5.000000000e+00
       162        115        114 L M R     496 ACC cs  5.000000000e+00  2.010000000e+02       0     495  1.100000000e+01      10     496  5.400000000e+01
       163        116        115 L M R     895 ACC cs  5.000000000e+00  2.040000000e+02       0     894  1.200000000e+01      10     895  1.300000000e+02
       164        117        116 L M L     105 ACC cs  3.000000000e+00  2.000000000e+01       0      49  1.500000000e+01       6     105  4.700000000e+01
       165        118        117 L M L     239 ACC cs  4.000000000e+00  2.300000000e+01     238     189  1.400000000e+01      10     239  6.900000000e+01
       166        119        118 L M R     597 ACC cs  5.000000000e+00  2.020000000e+02       0     596  1.400000000e+01       4     597  7.200000000e+01
       167        120        119 L M R    1091 ACC cs  5.000000000e+00  2.030000000e+02       0    1090  1.300000000e+01       5    1091  1.820000000e+02
       168        121        120 L M L     119 ACC cs  5.000000000e+00  2.400000000e+01       0      73  1.100000000e+01       6     119  4.300000000e+01
       169        122        121 L M R     625 ACC cs  5.000000000e+00  2.030000000e+02       0     624  1.200000000e+01       8     625  6.400000000e+01
       170        122        121 R M R    1249 BWI cs  6.000000000e+00  2.030000000e+02     712    1248  1.200000000e+01       9    1249  9.800000000e+01
       171        123        122 L M R    1069 ACC cs  5.000000000e+00  2.030000000e+02       0    1068  1.500000000e+01      10    1069  1.300000000e+02
       172        124        123 L M L      25 ACC cs  4.000000000e+00  1.600000000e+01       0       7  1.500000000e+01      10      25  8.000000000e+00
       173        125        124 L M L      47 ACC cs  5.000000000e+00  1.800000000e+01       0      12  1.200000000e+01      10      47  1.700000000e+01
       174        126        125 L M L      26 ACC cs  3.000000000e+00  1.500000000e+01       0       5  1.300000000e+01      10      26  9.000000000e+00
       175        127        126 L M L      29 ACC cs  4.000000000e+00  2.200000000e+01       0       7  1.200000000e+01       9      29  1.000000000e+01
       176        128        127 L M L      38 ACC cs  4.000000000e+00  1.600000000e+01       0      15  1.100000000e+01       9      38  1.500000000e+01
       177        129        128 L M L      14 ACC cs  3.000000000e+00  1.400000000e+01      13       5  1.400000000e+01      10      14  6.000000000e+00
       178        130        129 L M L      32 ACC cs  1.000000000e+00  1.800000000e+01      31       9  1.400000000e+01      10      32  1.200000000e+01
       179        131        130 L M L      24 ACC cs  5.000000000e+00  1.600000000e+01       0      20  1.500000000e+01      10      24  6.000000000e+00
       180        132        131 L M L      26 ACC cs  3.000000000e+00  1.400000000e+01       0      13  1.200000000e+01      10      26  7.000000000e+00
       181        133        132 L M L      18 ACC cs  3.000000000e+00  1.700000000e+01       0       2  1.200000000e+01      10      18  6.000000000e+00
       182        134        133 L M L      19 ACC cs  4.000000000e+00  1.500000000e+01       0      11  1.200000000e+01      10      19  5.000000000e+00
       183        135        134 L M L      17 ACC cs  5.000000000e+00  1.300000000e+01       0       7  1.100000000e+01      10      17  6.000000000e+00
       184        136        135 L M L      18 ACC cs  5.000000000e+00  1.400000000e+01       0       8  1.400000000e+01      10      18  7.000000000e+00
       185        137        136 L M L      38 ACC cs  4.000000000e+00  1.900000000e+01      37       7  1.100000000e+01      10      38  1.200000000e+01
       186        138        137 L M L      30 ACC cs  1.000000000e+00  1.400000000e+01       0       9  1.400000000e+01      10      30  1.200000000e+01
       187        139        138 L M L       5 ACC cs  5.000000000e+00  1.100000000e+01       0       2  1.100000000e+01      10       5  1.000000000e+00
       188        140        139 L M L       6 ACC cs  1.000000000e+00  1.100000000e+01       5       1  1.100000000e+01      10       6  1.000000000e+00
       189        141        140 L M L       7 ACC cs  5.000000000e+00  1.300000000e+01       0       4  1.300000000e+01      10       7  1.000000000e+00
       190        142        141 L M L       7 ACC cs  5.000000000e+00  1.100000000e+01       0       4  1.100000000e+01      10       7  2.000000000e+00
       191        143        142 L M L      11 ACC cs  2.000000000e+00  1.300000000e+01       0       3  1.100000000e+01      10      11  3.000000000e+00
       192        144        143 L M L       6 ACC cs  3.000000000e+00  1.100000000e+01       0       2  1.100000000e+01      10       6  2.000000000e+00
       193        145        144 L M L      16 ACC cs  5.000000000e+00  1.300000000e+01       0       6  1.200000000e+01      10      16  4.000000000e+00
       194        146        145 L M L      12 ACC cs  5.000000000e+00  1.400000000e+01       0       2  1.100000000e+01      10      12  4.000000000e+00
       195        147        146 L M L      26 ACC cs  4.000000000e+00  1.600000000e+01       0      12  1.400000000e+01      10      26  9.000000000e+00
       196        148        147 L M L      46 ACC cs  4.000000000e+00  1.900000000e+01       0      18  1.100000000e+01       9      46  1.300000000e+01
       197        149        148 L M L      14 ACC cs  3.000000000e+00  1.600000000e+01      13       9  1.200000000e+01      10      14  2.000000000e+00
       198        150        149 L M L      21 ACC cs  1.000000000e+00  1.700000000e+01      20      14  1.400000000e+01      10      21  8.000000000e+00
       199        151        150 L M L      85 ACC cs  3.000000000e+00  2.100000000e+01      84      32  1.300000000e+01       8      85  2.800000000e+01
       200        152        151 L M R     631 ACC cs  5.000000000e+00  2.020000000e+02       0     630  1.300000000e+01      10     631  1.220000000e+02
       201        152        151 R M R     933 BWI cs  9.000000000e+00  2.010000000e+02     595       0  1.300000000e+01       7     933  1.200000000e+01
       202        152        151 R M R     964 BWI cs  7.000000000e+00  2.030000000e+02     474     963  1.500000000e+01      10     964  3.400000000e+01
       203        153        152 L M R     520 ACC cs  5.000000000e+00  2.020000000e+02       0     519  1.100000000e+01       4     520  9.400000000e+01
       204        154        153 L M R     608 ACC cs  4.000000000e+00  2.010000000e+02       0     607  1.500000000e+01       6     608  1.320000000e+02
       205        155        154 L M L      61 ACC cs  5.000000000e+00  1.900000000e+01       0      19  1.100000000e+01       7      61  3.000000000e+01
       206        155        154 R M R    1017 BWI cs  8.000000000e+00  2.050000000e+02     583    1016  1.300000000e+01       6    1017  3.200000000e+01
       207        156        155 L M R     592 ACC cs  5.000000000e+00  2.060000000e+02       0     591  1.300000000e+01       7     592  2.200000000e+01
       208        156        155 R M R    1133 BWI cs  7.000000000e+00  2.060000000e+02     459       0  1.300000000e+01       9    1133  4.600000000e+01
       209        157        156 L M R     554 ACC cs  5.000000000e+00  2.020000000e+02       0     553  1.500000000e+01       9     554  1.780000000e+02
       210        158        157 L M R     660 ACC cs  5.000000000e+00  2.010000000e+02       0     659  1.500000000e+01       9     660  9.200000000e+01
       211        159        158 L M R     616 ACC cs  5.000000000e+00  2.010000000e+02       0     615  1.100000000e+01       8     616  8.400000000e+01
       212        160        159 L M L      41 ACC cs  3.000000000e+00  1.600000000e+01      40       3  1.100000000e+01       9      41  1.500000000e+01
       213        161        160 L M R     643 ACC cs  5.000000000e+00  2.030000000e+02       0     642  1.300000000e+01       7     643  1.600000000e+01
       214        161        160 R M R    1242 BWI cs  7.000000000e+00  2.020000000e+02     453    1241  1.200000000e+01       9    1242  6.400000000e+01
       215        162        161 L M L      13 ACC cs  4.000000000e+00  1.400000000e+01       0       8  1.100000000e+01      10      13  4.000000000e+00
       216        163        162 L M L      32 ACC cs  4.000000000e+00  1.100000000e+01       0       6  1.100000000e+01      10      32  2.000000000e+00
       217        164        163 L M L      37 ACC cs  4.000000000e+00  1.700000000e+01      36       5  1.100000000e+01      10      37  1.900000000e+01
       218        165        164 L M L     118 ACC cs  3.000000000e+00  2.400000000e+01       0      15  1.400000000e+01       9     118  1.900000000e+01
       219        166        165 L M R     730 ACC cs  5.000000000e+00  2.010000000e+02       0     729  1.300000000e+01       9     730  1.140000000e+02
       220        166        165 R M R    1188 BWI cs  6.000000000e+00  2.030000000e+02     551       0  1.300000000e+01       5    1188  5.100000000e+01
       221        167        166 L M L      81 ACC cs  3.000000000e+00  1.600000000e+01       0      41  1.400000000e+01       9      81  4.100000000e+01
       222        168        167 L M R     526 ACC cs  3.000000000e+00  2.070000000e+02       0     525  1.300000000e+01       9     526  4.400000000e+01
       223        169        168 L M R     857 ACC cs  3.000000000e+00  2.060000000e+02       0     856  1.300000000e+01       8     857  1.700000000e+02
       224        169        168 R M R    1426 BWI cs  7.000000000e+00  2.030000000e+02     644       0  1.500000000e+01       3    1426  4.000000000e+01
       225        170        169 L M R     562 ACC cs  5.000000000e+00  2.030000000e+02       0     561  1.300000000e+01      10     562  4.000000000e+01
       226        171        170 L M L     101 ACC cs  5.000000000e+00  2.100000000e+01       0      32  1.100000000e+01       6     101  2.700000000e+01
       227        171        170 R M R    1033 BWI cs  7.000000000e+00  2.050000000e+02     459       0  1.500000000e+01       7    1033  1.500000000e+01
       228        172        171 L M L     103 ACC cs  4.000000000e+00  1.500000000e+01     102      49  1.100000000e+01      10     103  3.300000000e+01
       229        173        172 L M L     169 ACC cs  4.000000000e+00  1.900000000e+01       0       7  1.100000000e+01      10     169  6.200000000e+01
       230        174        173 L M R     755 ACC cs  3.000000000e+00  2.010000000e+02       0     754  1.200000000e+01       9     755  1.180000000e+02
       231        175        174 L M R     600 ACC cs  5.000000000e+00  2.010000000e+02       0     599  1.200000000e+01      10     600  5.400000000e+01
       232        175        174 R M R    1281 BWI cs  7.000000000e+00  2.040000000e+02     566    1280  1.300000000e+01       7    1281  5.700000000e+01
       233        176        175 L M R     685 ACC cs  4.000000000e+00  2.030000000e+02       0     684  1.200000000e+01      10     685  1.480000000e+02
       234        177        176 L M L      96 ACC cs  4.000000000e+00  1.900000000e+01      95      23  1.300000000e+01       8      96  2.700000000e+01
       235        177        176 R M R     981 BWI cs  1.000000000e+01  2.020000000e+02     560     980  1.300000000e+01       2     981  0.000000000e+00
       236        178        177 L M R     612 ACC cs  5.000000000e+00  2.010000000e+02       0     611  1.200000000e+01       9     612  2.600000000e+01
       237        178        177 R M R    1251 BWI cs  7.000000000e+00  2.040000000e+02     492       0  1.500000000e+01       8    1251  5.600000000e+01
       238        179        178 L M L      68 ACC cs  5.000000000e+00  1.700000000e+01       0      27  1.200000000e+01       6      68  3.400000000e+01
       239        180        179 L M R     647 ACC cs  5.000000000e+00  2.010000000e+02       0     646  1.200000000e+01      10     647  7.000000000e+01
       240        181        180 L M R     696 ACC cs  4.000000000e+00  2.020000000e+02       0     695  1.100000000e+01       8     696  4.000000000e+01
       241        182        181 L M R     472 ACC cs  5.000000000e+00  2.050000000e+02       0     471  1.300000000e+01      10     472  7.000000000e+01
       242        182        181 R M R     831 BWI cs  1.000000000e+01  2.060000000e+02     417     830  1.200000000e+01       7     831  1.100000000e+01
       243        182        181 R M R    1108 BWI cs  7.000000000e+00  2.030000000e+02     447       0  1.100000000e+01       9    1108  5.100000000e+01
       244        182        181 R M R    1182 BWI cs  6.000000000e+00  2.040000000e+02     452    1181  1.200000000e+01       9    1182  4.600000000e+01
       245        183        182 L M R     566 ACC cs  4.000000000e+00  2.030000000e+02       0     565  1.200000000e+01       8     566  6.800000000e+01
       246        184        183 L M R     500 ACC cs  4.000000000e+00  2.010000000e+02       0     499  1.200000000e+01      10     500  1.400000000e+01
       247        184        183 R M R     941 BWI cs  1.000000000e+01  2.040000000e+02     522     940  1.300000000e+01       3     941  1.100000000e+01
       248        185        184 L M R     519 ACC cs  4.000000000e+00  2.010000000e+02       0     518  1.100000000e+01       9     519  3.600000000e+01
       249        186        185 L M R     577 ACC cs  5.000000000e+00  2.020000000e+02       0     576  1.400000000e+01       7     577  5.000000000e+01
       250        187        186 L M R     468 ACC cs  5.000000000e+00  2.010000000e+02       0     467  1.300000000e+01       9     468  2.800000000e+01
       251        187        186 R M R     915 BWI cs  9.000000000e+00  2.060000000e+02     403       0  1.500000000e+01       8     915  1.300000000e+01
       252        187        186 R M R     875 BWI cs  8.000000000e+00  2.060000000e+02     464       0  1.300000000e+01       9     875  2.100000000e+01
       253        187        186 R M R    1117 BWI cs  9.000000000e+00  2.020000000e+02     597    1116  1.300000000e+01       6    1117  1.900000000e+01
       254        187        186 R M R     667 BWI cs  7.000000000e+00  2.060000000e+02     307     666  1.100000000e+01      10     667  1.800000000e+01
       255        188        187 L M L      45 ACC cs  5.000000000e+00  2.200000000e+01       0      10  1.100000000e+01      10      45  8.000000000e+00
       256        189        188 L M R     571 ACC cs  4.000000000e+00  2.030000000e+02       0     570  1.300000000e+01       8     571  4.400000000e+01
       257        190        189 L M R    1013 ACC cs  5.000000000e+00  2.030000000e+02       0    1012  1.400000000e+01       8    1013  1.320000000e+02
       258        190        189 R M R     766 BWI cs  8.000000000e+00  2.050000000e+02     321     765  1.200000000e+01       8     766  4.000000000e+01
       259        191        190 L M R     559 ACC cs  5.000000000e+00  2.010000000e+02       0     558  1.500000000e+01       7     559  4.800000000e+01
       260        192        191 L M R     622 ACC cs  4.000000000e+00  2.010000000e+02       0     621  1.200000000e+01       6     622  7.800000000e+01
       261        193        192 L M L     328 ACC cs  5.000000000e+00  2.800000000e+01       0      81  1.100000000e+01       9     328  8.300000000e+01
       262        193        192 R M R    1122 BWI cs  7.000000000e+00  2.020000000e+02     699       0  1.100000000e+01      10    1122  4.600000000e+01
       263        193        192 R M R     868 BWI cs  6.000000000e+00  2.040000000e+02     401     867  1.500000000e+01       8     868  2.100000000e+01
       264        194        193 L M L      98 ACC cs  4.000000000e+00  2.200000000e+01       0      64  1.400000000e+01       7      98  3.600000000e+01
       265        195        194 L M L     173 ACC cs  4.000000000e+00  2.800000000e+01     172      96  1.200000000e+01       7     173  4.300000000e+01
       266        196        195 L M L      48 ACC cs  5.000000000e+00  1.800000000e+01       0      31  1.300000000e+01      10      48  1.800000000e+01
       267        197        196 L M L     260 ACC cs  5.000000000e+00  2.900000000e+01       0     141  1.500000000e+01       9     260  8.300000000e+01
       268        198        197 L M L      31 ACC cs  4.000000000e+00  1.400000000e+01       0      21  1.200000000e+01      10      31  7.000000000e+00
       269        199        198 L M R     621 ACC cs  5.000000000e+00  2.020000000e+02       0     620  1.300000000e+01       9     621  2.800000000e+01
       270        199        198 R M R    1209 BWI cs  7.000000000e+00  2.040000000e+02     661       0  1.300000000e+01       9    1209  5.900000000e+01
       271        200        199 L M L      31 ACC cs  2.000000000e+00  1.400000000e+01      30      24  1.200000000e+01      10      31  1.400000000e+01
       272        200        199 R M R    1136 BWI cs  6.000000000e+00  2.030000000e+02     545       0  1.500000000e+01      10    1136  4.400000000e+01
       273        201        200 L M L      18 ACC cs  5.000000000e+00  1.500000000e+01       0      10  1.300000000e+01      10      18  8.000000000e+00
       274        202        201 L M R     819 ACC cs  4.000000000e+00  2.010000000e+02       0     818  1.300000000e+01      10     819  4.600000000e+01
       275        203        202 L M L     513 ACC cs  3.000000000e+00  3.200000000e+01     512     392  1.300000000e+01       9     513  5.400000000e+01
       276        203        202 R M R    1100 BWI cs  6.000000000e+00  2.040000000e+02     518    1099  1.100000000e+01       9    1100  7.200000000e+01
       277        204        203 L M L      88 ACC cs  5.000000000e+00  2.600000000e+01       0      45  1.100000000e+01       9      88  2.800000000e+01
       278        205        204 L M R     575 ACC cs  5.000000000e+00  2.030000000e+02       0     574  1.200000000e+01       7     575  4.200000000e+01
       279        205        204 R M R     819 BWI cs  9.000000000e+00  2.120000000e+02     474     818  1.400000000e+01       3     819  1.200000000e+01
       280        206        205 L M R     542 ACC cs  3.000000000e+00  2.010000000e+02       0     541  1.200000000e+01      10     542  1.200000000e+01
       281        206        205 R M R    1177 BWI cs  7.000000000e+00  2.020000000e+02     593    1176  1.300000000e+01       9    1177  3.400000000e+01
       282        207        206 L M R     448 ACC cs  5.000000000e+00  2.030000000e+02       0     447  1.200000000e+01      10     448  5.600000000e+01
       283        208        207 L M R     472 ACC cs  4.000000000e+00  2.020000000e+02       0     471  1.300000000e+01       6     472  6.200000000e+01
       284        208        207 R M R    1161 BWI cs  7.000000000e+00  2.050000000e+02     444    1160  1.500000000e+01       8    1161  4.800000000e+01
       285        209        208 L M R     501 ACC cs  4.000000000e+00  2.040000000e+02       0     500  1.300000000e+01       6     501  2.000000000e+01
       286        210        209 L M R     551 ACC cs  5.000000000e+00  2.050000000e+02       0     550  1.300000000e+01      10     551  1.000000000e+01
       287        210        209 R M R     902 BWI cs  8.000000000e+00  2.020000000e+02     430       0  1.200000000e+01       6     902  1.400000000e+01
       288        211        210 L M R     460 ACC cs  3.000000000e+00  2.010000000e+02       0     459  1.200000000e+01       5     460  2.400000000e+01
       289        211        210 R M R    1003 BWI cs  7.000000000e+00  2.060000000e+02     528    1002  1.100000000e+01       5    1003  1.900000000e+01
       290        211        210 R M R     841 BWI cs  9.000000000e+00  2.050000000e+02     376       0  1.400000000e+01       5     841  5.000000000e+00
       291        211        210 R M R     833 BWI cs  8.000000000e+00  2.050000000e+02     353       0  1.200000000e+01       9     833  5.000000000e+00
       292        211        210 R M R    1232 BWI cs  8.000000000e+00  2.020000000e+02     470       0  1.300000000e+01       6    1232  1.700000000e+01
       293        211        210 R M R     803 BWI cs  1.000000000e+01  2.010000000e+02     426       0  1.500000000e+01       4     803  4.000000000e+00
       294        212        211 L M R     628 ACC cs  4.000000000e+00  2.030000000e+02       0     627  1.300000000e+01       7     628  3.000000000e+01
       295        213        212 L M R     531 ACC cs  4.000000000e+00  2.040000000e+02       0     530  1.300000000e+01      10     531  1.800000000e+01
       296        213        212 R M R     944 BWI cs  9.000000000e+00  2.050000000e+02     403       0  1.400000000e+01       6     944  2.200000000e+01
       297        213        212 R M R     957 BWI cs  8.000000000e+00  2.010000000e+02     426       0  1.200000000e+01       7     957  4.600000000e+01
       298        214        213 L M R     991 ACC cs  5.000000000e+00  2.020000000e+02       0     990  1.200000000e+01      10     991  1.520000000e+02
       299        214        213 R M R    1410 BWI cs  1.000000000e+01  2.020000000e+02     608    1409  1.100000000e+01       9    1410  6.000000000e+00
       300        214        213 R M R     955 BWI cs  7.000000000e+00  2.030000000e+02     481     954  1.300000000e+01       7     955  2.600000000e+01
       301        214        213 R M R    1419 BWI cs  7.000000000e+00  2.040000000e+02     656       0  1.200000000e+01      10    1419  5.400000000e+01
       302        215        214 L M R     598 ACC cs  5.000000000e+00  2.030000000e+02       0     597  1.200000000e+01      10     598  1.280000000e+02
       303        215        214 R M R    1025 BWI cs  7.000000000e+00  2.070000000e+02     437    1024  1.100000000e+01       9    1025  3.400000000e+01
       304        216        215 L M L      69 ACC cs  5.000000000e+00  1.900000000e+01       0      37  1.300000000e+01       8      69  5.000000000e+01
       305        217        216 L M R     546 ACC cs  4.000000000e+00  2.030000000e+02       0     545  1.100000000e+01       8     546  4.600000000e+01
       306        217        216 R M R    1023 BWI cs  6.000000000e+00  2.040000000e+02     516    1022  1.300000000e+01      10    1023  5.600000000e+01
       307        218        217 L M R     445 ACC cs  5.000000000e+00  2.050000000e+02       0     444  1.300000000e+01       3     445  5.400000000e+01
       308        219        218 L M L      34 ACC cs  4.000000000e+00  1.500000000e+01      33      21  1.100000000e+01      10      34  1.900000000e+01
       309        220        219 L M L      33 ACC cs  5.000000000e+00  1.400000000e+01       0      22  1.400000000e+01       9      33  1.500000000e+01
       310        220        219 R M R     683 BWI cs  1.000000000e+01  2.040000000e+02     285     682  1.500000000e+01       7     683  4.000000000e+00
       311        221        220 L M R     447 ACC cs  5.000000000e+00  2.050000000e+02       0     446  1.100000000e+01       6     447  6.000000000e+01
       312        222        221 L M R     388 ACC cs  4.000000000e+00  2.020000000e+02       0     387  1.500000000e+01       9     388  3.000000000e+01
       313        223        222 L M L      71 ACC cs  5.000000000e+00  2.100000000e+01       0      57  1.400000000e+01       7      71  2.300000000e+01
       314        224        223 L M R     613 ACC cs  5.000000000e+00  2.050000000e+02       0     612  1.200000000e+01      10     613  3.800000000e+01
       315        224        223 R M R     965 BWI cs  7.000000000e+00  2.030000000e+02     606       0  1.500000000e+01       6     965  3.400000000e+01
       316        225        224 L M R     456 ACC cs  3.000000000e+00  2.010000000e+02       0     455  1.400000000e+01       9     456  4.600000000e+01
       317        225        224 R M R     979 BWI cs  7.000000000e+00  2.120000000e+02     578     978  1.100000000e+01       5     979  5.900000000e+01
       318        226        225 L M R     446 ACC cs  4.000000000e+00  2.020000000e+02       0     445  1.500000000e+01      10     446  2.800000000e+01
       319        226        225 R M R    1055 BWI cs  6.000000000e+00  2.030000000e+02     569    1054  1.500000000e+01      10    1055  2.400000000e+01
       320        226        225 R M R     980 BWI cs  6.000000000e+00  2.070000000e+02     547     979  1.400000000e+01       8     980  3.700000000e+01
       321        227        226 L M R     358 ACC cs  4.000000000e+00  2.040000000e+02       0     357  1.100000000e+01      10     358  5.200000000e+01
       322        227        226 R M R     828 BWI cs  8.000000000e+00  2.050000000e+02     418       0  1.100000000e+01      10     828  1.700000000e+01
       323        227        226 R M R     963 BWI cs  7.000000000e+00  2.040000000e+02     433     962  1.300000000e+01       7     963  6.900000000e+01
       324        228        227 L M L      46 ACC cs  3.000000000e+00  1.600000000e+01      45      27  1.300000000e+01      10      46  1.500000000e+01
       325        228        227 R M R    1042 BWI cs  6.000000000e+00  2.050000000e+02     505       0  1.300000000e+01      10    1042  5.500000000e+01
       326        229        228 L M L      67 ACC cs  3.000000000e+00  1.900000000e+01       0      25  1.100000000e+01      10      67  1.800000000e+01
       327        229        228 R M R     898 BWI cs  8.000000000e+00  2.030000000e+02     465     897  1.500000000e+01       7     898  1.500000000e+01
       328        230        229 L M R     477 ACC cs  5.000000000e+00  2.020000000e+02       0     476  1.400000000e+01      10     477  4.600000000e+01
       329        231        230 L M L      25 ACC cs  3.000000000e+00  1.300000000e+01       0      13  1.200000000e+01      10      25  9.000000000e+00
       330        232        231 L M R     428 ACC cs  4.000000000e+00  2.010000000e+02       0     427  1.500000000e+01      10     428  3.600000000e+01
       331        232        231 R M R    1125 BWI cs  6.000000000e+00  2.030000000e+02     697       0  1.500000000e+01       9    1125  4.700000000e+01
       332        232        231 R M R    1086 BWI cs  6.000000000e+00  2.020000000e+02     619       0  1.200000000e+01      10    1086  2.500000000e+01
       333        233        232 L M R     469 ACC cs  4.000000000e+00  2.030000000e+02       0     468  1.200000000e+01      10     469  5.200000000e+01
       334        233        232 R M R     816 BWI cs  8.000000000e+00  2.010000000e+02     391       0  1.200000000e+01       9     816  1.000000000e+01
       335        234        233 L M R     471 ACC cs  5.000000000e+00  2.010000000e+02       0     470  1.500000000e+01       9     471  5.200000000e+01
       336        235        234 L M L     191 ACC cs  5.000000000e+00  2.800000000e+01       0      99  1.400000000e+01      10     191  5.500000000e+01
       337        235        234 R M R     915 BWI cs  6.000000000e+00  2.040000000e+02     418       0  1.200000000e+01      10     915  1.800000000e+01
       338        236        235 L M L      57 ACC cs  5.000000000e+00  1.600000000e+01       0      11  1.100000000e+01      10      57  2.300000000e+01
       339        237        236 L M L      62 ACC cs  4.000000000e+00  1.500000000e+01       0      39  1.200000000e+01      10      62  3.100000000e+01
       340        237        236 R M R    1132 BWI cs  8.000000000e+00  2.030000000e+02     573       0  1.400000000e+01       8    1132  6.000000000e+00
       341        237        236 R M R    1170 BWI cs  6.000000000e+00  2.070000000e+02     666       0  1.400000000e+01       5    1170  6.800000000e+01
       342        238        237 L M R     582 ACC cs  5.000000000e+00  2.030000000e+02       0     581  1.200000000e+01       8     582  1.000000000e+02
       343        239        238 L M R     495 ACC cs  5.000000000e+00  2.020000000e+02       0     494  1.200000000e+01      10     495  4.400000000e+01
       344        240        239 L M L      99 ACC cs  3.000000000e+00  2.300000000e+01       0      44  1.300000000e+01      10      99  3.900000000e+01
       345        240        239 R M R     901 BWI cs  7.000000000e+00  2.070000000e+02     400     900  1.100000000e+01      10     901  2.400000000e+01
       346        240        239 R M R     909 BWI cs  7.000000000e+00  2.060000000e+02     428       0  1.500000000e+01       9     909  2.200000000e+01
       347        241        240 L M R     384 ACC cs  5.000000000e+00  2.010000000e+02       0     383  1.300000000e+01       6     384  3.400000000e+01
       348        242        241 L M L      10 ACC cs  4.000000000e+00  1.200000000e+01       0       4  1.200000000e+01      10      10  1.000000000e+00
       349        243        242 L M L      32 ACC cs  5.000000000e+00  1.300000000e+01       0      22  1.200000000e+01      10      32  6.000000000e+00
       350        244        243 L M L      87 ACC cs  5.000000000e+00  1.800000000e+01       0      48  1.200000000e+01       9      87  3.400000000e+01
       351        245        244 L M R     635 ACC cs  5.000000000e+00  2.040000000e+02       0     634  1.200000000e+01       9     635  7.400000000e+01
       352        246        245 L M L      60 ACC cs  3.000000000e+00  1.700000000e+01       0      41  1.500000000e+01      10      60  1.300000000e+01
       353        246        245 R M R     808 BWI cs  8.000000000e+00  2.040000000e+02     427       0  1.100000000e+01       9     808  4.300000000e+01
       354        247        246 L M R     421 ACC cs  5.000000000e+00  2.020000000e+02       0     420  1.300000000e+01      10     421  5.200000000e+01
       355        247        246 R M R     823 BWI cs  6.000000000e+00  2.040000000e+02     391     822  1.300000000e+01       9     823  1.500000000e+01
       356        247        246 R M R     847 BWI cs  9.000000000e+00  2.040000000e+02     334     846  1.200000000e+01      10     847  2.400000000e+01
       357        248        247 L M R     494 ACC cs  5.000000000e+00  2.020000000e+02       0     493  1.400000000e+01      10     494  4.000000000e+01
       358        249        248 L M L       9 ACC cs  5.000000000e+00  1.300000000e+01       0       4  1.300000000e+01      10       9  3.000000000e+00
       359        250        249 L M R     398 ACC cs  4.000000000e+00  2.080000000e+02       0     397  1.100000000e+01      10     398  8.600000000e+01
       360        250        249 R M R    1069 BWI cs  7.000000000e+00  2.010000000e+02     422       0  1.400000000e+01       6    1069  1.200000000e+01
       361        251        250 L M R     531 ACC cs  5.000000000e+00  2.040000000e+02       0     530  1.100000000e+01      10     531  1.000000000e+01
       362        252        251 L M L      62 ACC cs  5.000000000e+00  2.000000000e+01       0      49  1.400000000e+01       3      62  2.700000000e+01
       363        253        252 L M R     494 ACC cs  5.000000000e+00  2.050000000e+02       0     493  1.300000000e+01      10     494  1.800000000e+01
       364        254        253 L M R     469 ACC cs  5.000000000e+00  2.020000000e+02       0     468  1.200000000e+01       9     469  3.800000000e+01
       365        254        253 R M R    1142 BWI cs  7.000000000e+00  2.050000000e+02     386       0  1.100000000e+01       9    1142  2.500000000e+01
       366        254        253 R M R    1018 BWI cs  6.000000000e+00  2.040000000e+02     555       0  1.100000000e+01       5    1018  7.200000000e+01
       367        255        254 L M R     679 ACC cs  5.000000000e+00  2.040000000e+02       0     678  1.100000000e+01      10     679  1.620000000e+02
       368        256        255 L M R     519 ACC cs  5.000000000e+00  2.010000000e+02       0     518  1.100000000e+01       7     519  7.000000000e+01
       369        257        256 L M L      72 ACC cs  5.000000000e+00  1.900000000e+01       0      49  1.100000000e+01       9      72  3.700000000e+01
       370        258        257 L M R     457 ACC cs  5.000000000e+00  2.020000000e+02       0     456  1.300000000e+01      10     457  4.400000000e+01
       371        259        258 L M L      76 ACC cs  3.000000000e+00  2.000000000e+01      75      14  1.200000000e+01       7      76  3.800000000e+01
       372        260        259 L M R     434 ACC cs  5.000000000e+00  2.100000000e+02       0     433  1.400000000e+01       6     434  4.800000000e+01
       373        261        260 L M R     547 ACC cs  3.000000000e+00  2.030000000e+02       0     546  1.400000000e+01       8     547  2.600000000e+01
       374        262        261 L M R     482 ACC cs  5.000000000e+00  2.010000000e+02       0     481  1.100000000e+01      10     482  3.000000000e+01
       375        263        262 L M L      39 ACC cs  5.000000000e+00  1.400000000e+01       0      11  1.300000000e+01      10      39  1.300000000e+01
       376        264        263 L M R     493 ACC cs  3.000000000e+00  2.050000000e+02       0     492  1.200000000e+01      10     493  7.000000000e+01
       377        265        264 L M L      12 ACC cs  5.000000000e+00  1.400000000e+01       0       3  1.300000000e+01      10      12  6.000000000e+00
       378        266        265 L M R     649 ACC cs  4.000000000e+00  2.020000000e+02       0     648  1.100000000e+01      10     649  1.820000000e+02
       379        267        266 L M R     516 ACC cs  4.000000000e+00  2.020000000e+02       0     515  1.100000000e+01      10     516  5.200000000e+01
       380        267        266 R M R    1065 BWI cs  8.000000000e+00  2.020000000e+02     371       0  1.500000000e+01       8    1065  4.000000000e+01
       381        268        267 L M R     487 ACC cs  5.000000000e+00  2.010000000e+02       0     486  1.200000000e+01       6     487  6.800000000e+01
       382        269        268 L M L      29 ACC cs  4.000000000e+00  1.500000000e+01       0      12  1.200000000e+01      10      29  1.100000000e+01
       383        270        269 L M R     498 ACC cs  5.000000000e+00  2.010000000e+02       0     497  1.100000000e+01      10     498  3.400000000e+01
       384        271        270 L M R     775 ACC cs  5.000000000e+00  2.020000000e+02       0     774  1.500000000e+01      10     775  1.140000000e+02
       385        271        270 R M R    1043 BWI cs  1.000000000e+01  2.060000000e+02     545    1042  1.500000000e+01       8    1043  7.000000000e+00
       386        271        270 R M R     857 BWI cs  7.000000000e+00  2.050000000e+02     442       0  1.500000000e+01       7     857  3.000000000e+01
       387        271        270 R M R    1260 BWI cs  6.000000000e+00  2.030000000e+02     553    1259  1.300000000e+01       7    1260  8.600000000e+01
       388        272        271 L M R     490 ACC cs  3.000000000e+00  2.020000000e+02       0     489  1.300000000e+01       9     490  3.800000000e+01
       389        272        271 R M R    1173 BWI cs  8.000000000e+00  2.040000000e+02     385       0  1.300000000e+01       4    1173  5.700000000e+01
       390        273        272 L M R     627 ACC cs  5.000000000e+00  2.050000000e+02       0     626  1.500000000e+01       7     627  7.200000000e+01
       391        273        272 R M R    1130 BWI cs  6.000000000e+00  2.040000000e+02     517       0  1.300000000e+01       9    1130  5.400000000e+01
       392        273        272 R M R    1010 BWI cs  1.000000000e+01  2.040000000e+02     514       0  1.200000000e+01       3    1010  0.000000000e+00
       393        274        273 L M L      28 ACC cs  5.000000000e+00  1.700000000e+01       0      14  1.200000000e+01       9      28  1.100000000e+01
       394        275        274 L M R     500 ACC cs  5.000000000e+00  2.030000000e+02       0     499  1.300000000e+01       9     500  8.200000000e+01
       395        275        274 R M R     950 BWI cs  7.000000000e+00  2.050000000e+02     472     949  1.400000000e+01       7     950  2.400000000e+01
       396        275        274 R M R    1041 BWI cs  8.000000000e+00  2.010000000e+02     577       0  1.300000000e+01       4    1041  4.000000000e+00
       397        275        274 R M R     888 BWI cs  7.000000000e+00  2.040000000e+02     481     887  1.200000000e+01       5     888  2.000000000e+01
       398        275        274 R M R     839 BWI cs  9.000000000e+00  2.040000000e+02     429       0  1.100000000e+01       2     839  2.000000000e+01
       399        276        275 L M R     498 ACC cs  4.000000000e+00  2.020000000e+02       0     497  1.500000000e+01       9     498  1.080000000e+02
       400        276        275 R M R     951 BWI cs  7.000000000e+00  2.010000000e+02     470       0  1.400000000e+01       6     951  1.600000000e+01
       401        277        276 L M R     498 ACC cs  5.000000000e+00  2.050000000e+02       0     497  1.100000000e+01       5     498  4.400000000e+01
       402        278        277 L M R     514 ACC cs  4.000000000e+00  2.030000000e+02       0     513  1.100000000e+01       4     514  4.200000000e+01
       403        279        278 L M R     430 ACC cs  5.000000000e+00  2.010000000e+02       0     429  1.500000000e+01      10     430  7.400000000e+01
       404        280        279 L M R     410 ACC cs  3.000000000e+00  2.020000000e+02       0     409  1.500000000e+01       8     410  3.000000000e+01
       405        280        279 R M R    1035 BWI cs  9.000000000e+00  2.030000000e+02     533    1034  1.400000000e+01       5    1035  1.100000000e+01
       406        280        279 R M R     877 BWI cs  1.000000000e+01  2.060000000e+02     532     876  1.300000000e+01       6     877  6.000000000e+00
       407        280        279 R M R    1117 BWI cs  8.000000000e+00  2.030000000e+02     582       0  1.200000000e+01       8    1117  2.300000000e+01
       408        280        279 R M R     835 BWI cs  6.000000000e+00  2.060000000e+02     442     834  1.300000000e+01       8     835  4.700000000e+01
       409        280        279 L M R     410 NSG cs  3.000000000e+00  2.020000000e+02       0     409  1.300000000e+01       0     410  3.000000000e+01
       410        280        279 R M R    1113 BWI cs  9.000000000e+00  2.030000000e+02     615    1112  1.400000000e+01       4    1113  3.600000000e+01
       411        280        279 R M R     897 BWI cs  8.000000000e+00  2.030000000e+02     443     896  1.200000000e+01       2     897  9.000000000e+00
       412        280        279 R M R     722 BWI cs  9.000000000e+00  2.030000000e+02     317     721  1.300000000e+01      10     722  2.500000000e+01
       413        281        280 L M R     511 ACC cs  5.000000000e+00  2.020000000e+02       0     510  1.300000000e+01       4     511  5.000000000e+01
       414        282        281 L M R     542 ACC cs  5.000000000e+00  2.070000000e+02       0     541  1.200000000e+01       9     542  9.600000000e+01
       415        282        281 R M R     837 BWI cs  1.000000000e+01  2.030000000e+02     489     836  1.100000000e+01       7     837  9.000000000e+00
       416        282        281 R M R    1012 BWI cs  6.000000000e+00  2.030000000e+02     575       0  1.100000000e+01       8    1012  1.300000000e+01
       417        282        281 R M R     855 BWI cs  9.000000000e+00  2.020000000e+02     378       0  1.300000000e+01       4     855  1.300000000e+01
       418        282        281 R M R    1105 BWI cs  8.000000000e+00  2.030000000e+02     614    1104  1.200000000e+01       6    1105  2.200000000e+01
       419        283        282 L M R     400 ACC cs  5.000000000e+00  2.010000000e+02       0     399  1.100000000e+01       8     400  4.800000000e+01
       420        283        282 R M R    1062 BWI cs  6.000000000e+00  2.030000000e+02     448       0  1.300000000e+01       9    1062  6.700000000e+01
       421        284        283 L M R     351 ACC cs  5.000000000e+00  2.040000000e+02       0     350  1.100000000e+01       9     351  8.200000000e+01
       422        284        283 R M R     815 BWI cs  7.000000000e+00  2.090000000e+02     385     814  1.400000000e+01       8     815  4.500000000e+01
       423        284        283 R M R     877 BWI cs  8.000000000e+00  2.020000000e+02     526       0  1.200000000e+01       8     877  7.000000000e+00
       424        284        283 R M R     783 BWI cs  7.000000000e+00  2.060000000e+02     319       0  1.100000000e+01       6     783  5.000000000e+00
       425        285        284 L M R     807 ACC cs  5.000000000e+00  2.050000000e+02       0     806  1.100000000e+01       8     807  2.320000000e+02
       426        285        284 R M R     757 BWI cs  7.000000000e+00  2.070000000e+02     419       0  1.300000000e+01       8     757  1.000000000e+01
       427        285        284 R M R    1081 BWI cs  1.000000000e+01  2.040000000e+02     655       0  1.100000000e+01       7    1081  1.600000000e+01
       428        286        285 L M R     472 ACC cs  5.000000000e+00  2.030000000e+02       0     471  1.100000000e+01       9     472  1.160000000e+02
       429        286        285 R M R    1213 BWI cs  9.000000000e+00  2.060000000e+02     630    1212  1.300000000e+01       7    1213  3.500000000e+01
       430        287        286 L M R     489 ACC cs  5.000000000e+00  2.060000000e+02       0     488  1.300000000e+01      10     489  5.400000000e+01
       431        287        286 R M R    1216 BWI cs  8.000000000e+00  2.030000000e+02     568    1215  1.500000000e+01      10    1216  3.800000000e+01
       432        287        286 R M R     869 BWI cs  7.000000000e+00  2.040000000e+02     385       0  1.500000000e+01       6     869  1.300000000e+01
       433        287        286 R M R     859 BWI cs  1.000000000e+01  2.040000000e+02     349       0  1.300000000e+01       5     859  1.000000000e+01
       434        288        287 L M R     630 ACC cs  5.000000000e+00  2.050000000e+02       0     629  1.100000000e+01      10     630  1.620000000e+02
       435        288        287 R M R    1053 BWI cs  8.000000000e+00  2.010000000e+02     682       0  1.500000000e+01       8    1053  3.400000000e+01
       436        288        287 R M R     946 BWI cs  1.000000000e+01  2.040000000e+02     396     945  1.200000000e+01       7     946  1.400000000e+01
       437        288        287 R M R     885 BWI cs  7.000000000e+00  2.020000000e+02     332     884  1.100000000e+01       7     885  2.800000000e+01
       438        288        287 R M R     928 BWI cs  6.000000000e+00  2.020000000e+02     553       0  1.500000000e+01      10     928  2.400000000e+01
       439        288        287 R M R     990 BWI cs  9.000000000e+00  2.040000000e+02     442       0  1.500000000e+01       2     990  1.700000000e+01
       440        288        287 R M R     915 BWI cs  8.000000000e+00  2.040000000e+02     466       0  1.100000000e+01       7     915  3.800000000e+01
       441        288        287 R M R    1046 BWI cs  7.000000000e+00  2.040000000e+02     519       0  1.500000000e+01       8    1046  1.200000000e+01
       442        289        288 L M R     569 ACC cs  4.000000000e+00  2.020000000e+02       0     568  1.200000000e+01       9     569  3.600000000e+01
       443        290        289 L M L      56 ACC cs  5.000000000e+00  1.700000000e+01       0      13  1.500000000e+01       8      56  2.200000000e+01
       444        290        289 R M R    1217 BWI cs  9.000000000e+00  2.030000000e+02     466    1216  1.100000000e+01      10    1217  2.700000000e+01
       445        291        290 L M R     457 ACC cs  5.000000000e+00  2.010000000e+02       0     456  1.400000000e+01      10     457  4.800000000e+01
       446        292        291 L M R     513 ACC cs  5.000000000e+00  2.010000000e+02       0     512  1.100000000e+01      10     513  5.400000000e+01
       447        292        291 R M R     804 BWI cs  1.000000000e+01  2.080000000e+02     422       0  1.300000000e+01       8     804  1.300000000e+01
       448        292        291 R M R     874 BWI cs  9.000000000e+00  2.010000000e+02     411       0  1.300000000e+01       4     874  2.900000000e+01
       449        293        292 L M R     549 ACC cs  4.000000000e+00  2.020000000e+02       0     548  1.200000000e+01      10     549  5.000000000e+01
       450        294        293 L M R     507 ACC cs  5.000000000e+00  2.060000000e+02       0     506  1.200000000e+01      10     507  1.400000000e+01
       451        295        294 L M R     732 ACC cs  5.000000000e+00  2.010000000e+02       0     731  1.300000000e+01      10     732  5.000000000e+01
       452        295        294 R M R     687 BWI cs  7.000000000e+00  2.020000000e+02     408       0  1.100000000e+01       7     687  1.800000000e+01
       453        296        295 L M R     460 ACC cs  5.000000000e+00  2.070000000e+02       0     459  1.300000000e+01       3     460  2.400000000e+01
       454        297        296 L M L     127 ACC cs  4.000000000e+00  2.500000000e+01     126      20  1.100000000e+01       6     127  1.800000000e+01
       455        297        296 R M R    1128 BWI cs  8.000000000e+00  2.020000000e+02     723    1127  1.400000000e+01       8    1128  2.800000000e+01
       456        298        297 L M L      59 ACC cs  5.000000000e+00  1.500000000e+01       0      23  1.300000000e+01       7      59  2.900000000e+01
       457        299        298 L M L     142 ACC cs  5.000000000e+00  2.500000000e+01       0      65  1.100000000e+01       8     142  4.200000000e+01
       458        300        299 L M R     330 ACC cs  3.000000000e+00  2.030000000e+02       0     329  1.300000000e+01      10     330  4.600000000e+01
       459        301        300 L M L      45 ACC cs  3.000000000e+00  1.600000000e+01      44      18  1.100000000e+01      10      45  2.000000000e+01
       460        302        301 L M L      74 ACC cs  5.000000000e+00  2.100000000e+01       0      32  1.200000000e+01      10      74  2.900000000e+01
       461        303        302 L M R     411 ACC cs  5.000000000e+00  2.020000000e+02       0     410  1.300000000e+01      10     411  2.000000000e+01
       462        304        303 L M L      10 ACC cs  3.000000000e+00  1.100000000e+01       9       2  1.100000000e+01      10      10  1.000000000e+00
       463        305        304 L M L      12 ACC cs  5.000000000e+00  1.100000000e+01       0       3  1.100000000e+01      10      12  1.000000000e+00
       464        306        305 L M L      42 ACC cs  5.000000000e+00  1.600000000e+01       0      37  1.200000000e+01      10      42  1.100000000e+01
       465        306        305 R M R    1240 BWI cs  7.000000000e+00  2.040000000e+02     567    1239  1.100000000e+01      10    1240  1.000000000e+01
       466        307        306 L M L      24 ACC cs  3.000000000e+00  1.400000000e+01       0       6  1.200000000e+01      10      24  9.000000000e+00
       467        308        307 L M R     654 ACC cs  4.000000000e+00  2.010000000e+02       0     653  1.300000000e+01      10     654  6.200000000e+01
       468        309        308 L M R     530 ACC cs  5.000000000e+00  2.030000000e+02       0     529  1.100000000e+01       9     530  3.000000000e+01
       469        309        308 R M R    1050 BWI cs  7.000000000e+00  2.010000000e+02     496       0  1.500000000e+01       3    1050  1.200000000e+01
       470        310        309 L M L      22 ACC cs  3.000000000e+00  1.500000000e+01       0      15  1.500000000e+01       5      22  1.100000000e+01
       471        311        310 L M L      40 ACC cs  5.000000000e+00  1.900000000e+01       0       5  1.100000000e+01      10      40  1.600000000e+01
       472        312        311 L M L      28 ACC cs  4.000000000e+00  1.500000000e+01      27      10  1.100000000e+01      10      28  1.600000000e+01
       473        312        311 R M R    1040 BWI cs  6.000000000e+00  2.030000000e+02     524       0  1.100000000e+01      10    1040  4.400000000e+01
       474        313        312 L M R     676 ACC cs  5.000000000e+00  2.100000000e+02       0     675  1.400000000e+01      10     676  1.940000000e+02
       475        314        313 L M R     683 ACC cs  5.000000000e+00  2.010000000e+02       0     682  1.200000000e+01       9     683  8.800000000e+01
       476        314        313 R M R     596 BWI cs  9.000000000e+00  2.030000000e+02     320     595  1.500000000e+01       5     596  1.200000000e+01
       477        315        314 L M R     996 ACC cs  5.000000000e+00  2.010000000e+02       0     995  1.400000000e+01      10     996  2.700000000e+02
       478        316        315 L M R     487 ACC cs  4.000000000e+00  2.030000000e+02       0     486  1.400000000e+01       5     487  5.400000000e+01
       479        316        315 R M R    1056 BWI cs  7.000000000e+00  2.030000000e+02     473       0  1.500000000e+01      10    1056  1.800000000e+01
       480        317        316 L M R     484 ACC cs  5.000000000e+00  2.030000000e+02       0     483  1.100000000e+01       8     484  4.800000000e+01
       481        317        316 R M R     901 BWI cs  7.000000000e+00  2.080000000e+02     482       0  1.300000000e+01       9     901  2.700000000e+01
       482        318        317 L M R     617 ACC cs  5.000000000e+00  2.070000000e+02       0     616  1.300000000e+01       5     617  1.120000000e+02
       483        319        318 L M R     553 ACC cs  5.000000000e+00  2.040000000e+02       0     552  1.200000000e+01       5     553  5.400000000e+01
       484        320        319 L M R     407 ACC cs  4.000000000e+00  2.060000000e+02       0     406  1.200000000e+01       9     407  7.200000000e+01
       485        320        319 R M R     766 BWI cs  9.000000000e+00  2.050000000e+02     379     765  1.500000000e+01      10     766  2.000000000e+01
       486        321        320 L M R     532 ACC cs  5.000000000e+00  2.030000000e+02       0     531  1.200000000e+01       4     532  1.200000000e+01
       487        321        320 R M R     927 BWI cs  9.000000000e+00  2.040000000e+02     466     926  1.400000000e+01       7     927  1.200000000e+01
       488        322        321 L M L      41 ACC cs  5.000000000e+00  2.100000000e+01       0      23  1.200000000e+01       8      41  1.300000000e+01
       489        323        322 L M R     661 ACC cs  2.000000000e+00  2.010000000e+02       0     660  1.400000000e+01       7     661  2.400000000e+01
       490        323        322 R M R     795 BWI cs  8.000000000e+00  2.040000000e+02     465       0  1.200000000e+01      10     795  1.300000000e+01
       491        324        323 L M L      69 ACC cs  3.000000000e+00  1.700000000e+01       0      11  1.100000000e+01      10      69  2.900000000e+01
       492        325        324 L M L      14 ACC cs  5.000000000e+00  1.300000000e+01       0       8  1.200000000e+01      10      14  5.000000000e+00
       493        326        325 L M L      29 ACC cs  3.000000000e+00  1.900000000e+01       0      15  1.300000000e+01      10      29  9.000000000e+00
       494        327        326 L M L      72 ACC cs  4.000000000e+00  1.600000000e+01      71      13  1.100000000e+01       6      72  1.700000000e+01
       495        328        327 L M L      32 ACC cs  5.000000000e+00  1.500000000e+01       0      13  1.300000000e+01       6      32  1.800000000e+01
       496        329        328 L M R     587 ACC cs  1.000000000e+00  2.050000000e+02       0     586  1.500000000e+01      10     587  1.080000000e+02
       497        330        329 L M L      38 ACC cs  5.000000000e+00  1.500000000e+01       0       7  1.500000000e+01       6      38  1.100000000e+01
       498        331        330 L M L      24 ACC cs  4.000000000e+00  1.400000000e+01      23       4  1.400000000e+01      10      24  8.000000000e+00
       499        331        330 R M R    1388 BWI cs  6.000000000e+00  2.040000000e+02     627       0  1.100000000e+01      10    1388  4.000000000e+01
       500        332        331 L M R     583 ACC cs  5.000000000e+00  2.010000000e+02       0     582  1.300000000e+01       9     583  1.100000000e+02
       501        333        332 L M R     415 ACC cs  5.000000000e+00  2.020000000e+02       0     414  1.300000000e+01       9     415  4.800000000e+01
       502        334        333 L M R     603 ACC cs  5.000000000e+00  2.010000000e+02       0     602  1.300000000e+01       6     603  4.600000000e+01
       503        335        334 L M R     449 ACC cs  5.000000000e+00  2.040000000e+02       0     448  1.200000000e+01       6     449  2.600000000e+01
       504        336        335 L M R     602 ACC cs  4.000000000e+00  2.010000000e+02       0     601  1.500000000e+01       9     602  4.200000000e+01
       505        337        336 L M R     684 ACC cs  3.000000000e+00  2.050000000e+02       0     683  1.400000000e+01       7     684  4.800000000e+01
       506        338        337 L M R     544 ACC cs  5.000000000e+00  2.010000000e+02       0     543  1.500000000e+01       7     544  3.000000000e+01
       507        338        337 R M R     995 BWI cs  8.000000000e+00  2.030000000e+02     493       0  1.100000000e+01      10     995  9.000000000e+00
       508        339        338 L M L      51 ACC cs  4.000000000e+00  1.800000000e+01      50      14  1.100000000e+01      10      51  2.500000000e+01
       509        340        339 L M L     311 ACC cs  4.000000000e+00  3.000000000e+01     310     130  1.200000000e+01      10     311  6.800000000e+01
       510        340        339 R M R    1108 BWI cs  7.000000000e+00  2.040000000e+02     568       0  1.200000000e+01       6    1108  3.300000000e+01
       511        341        340 L M L      35 ACC cs  3.000000000e+00  2.000000000e+01      34      14  1.300000000e+01       9      35  1.700000000e+01
       512        342        341 L M L      38 ACC cs  5.000000000e+00  1.500000000e+01       0       9  1.400000000e+01       5      38  1.800000000e+01
       513        343        342 L M R     593 ACC cs  5.000000000e+00  2.010000000e+02       0     592  1.200000000e+01       8     593  1.240000000e+02
       514        344        343 L M R     673 ACC cs  4.000000000e+00  2.030000000e+02       0     672  1.100000000e+01       9     673  1.280000000e+02
       515        345        344 L M L     144 ACC cs  4.000000000e+00  1.800000000e+01     143     127  1.100000000e+01      10     144  6.800000000e+01
       516        346        345 L M R     637 ACC cs  4.000000000e+00  2.020000000e+02       0     636  1.100000000e+01       9     637  1.300000000e+02
       517        347        346 L M L     138 ACC cs  4.000000000e+00  2.400000000e+01     137     108  1.300000000e+01      10     138  6.000000000e+01
       518        348        347 L M R     604 ACC cs  4.000000000e+00  2.040000000e+02       0     603  1.200000000e+01       9     604  6.600000000e+01
       519        349        348 L M L      52 ACC cs  4.000000000e+00  1.700000000e+01      51      22  1.200000000e+01      10      52  2.300000000e+01
       520        350        349 L M L     126 ACC cs  5.000000000e+00  1.900000000e+01       0      68  1.300000000e+01      10     126  5.300000000e+01
       521        351        350 L M L      32 ACC cs  5.000000000e+00  1.400000000e+01       0      21  1.100000000e+01      10      32  1.400000000e+01
       522        352        351 L M L      30 ACC cs  5.000000000e+00  1.200000000e+01       0      12  1.100000000e+01      10      30  6.000000000e+00
       523        353        352 L M L      18 ACC cs  5.000000000e+00  1.200000000e+01       0       6  1.200000000e+01       8      18  4.000000000e+00
       524        354        353 L M L      40 ACC cs  5.000000000e+00  1.300000000e+01       0       8  1.200000000e+01      10      40  1.200000000e+01
       525        355        354 L M L     271 ACC cs  3.000000000e+00  2.600000000e+01     270     184  1.300000000e+01      10     271  4.900000000e+01
       526        356        355 L M R     537 ACC cs  5.000000000e+00  2.020000000e+02       0     536  1.400000000e+01      10     537  6.400000000e+01
       527        357        356 L M R     641 ACC cs  5.000000000e+00  2.010000000e+02       0     640  1.300000000e+01       8     641  7.400000000e+01
       528        358        357 L M R     572 ACC cs  3.000000000e+00  2.110000000e+02       0     571  1.300000000e+01       9     572  1.240000000e+02
       529        359        358 L M L      61 ACC cs  4.000000000e+00  1.900000000e+01       0      25  1.200000000e+01       8      61  1.700000000e+01
       530        359        358 R M R    1248 BWI cs  7.000000000e+00  2.030000000e+02     506       0  1.200000000e+01      10    1248  2.400000000e+01
       531        360        359 L M R     720 ACC cs  5.000000000e+00  2.010000000e+02       0     719  1.300000000e+01      10     720  1.340000000e+02
       532        361        360 L M L      16 ACC cs  4.000000000e+00  1.700000000e+01      15       7  1.100000000e+01      10      16  4.000000000e+00
       533        362        361 L M R     593 ACC cs  5.000000000e+00  2.030000000e+02       0     592  1.300000000e+01      10     593  6.200000000e+01
       534        363        362 L M L      60 ACC cs  5.000000000e+00  2.000000000e+01       0      25  1.300000000e+01      10      60  1.300000000e+01
       535        363        362 R M R    1032 BWI cs  9.000000000e+00  2.030000000e+02     479    1031  1.400000000e+01       9    1032  1.400000000e+01
       536        364        363 L M R     747 ACC cs  4.000000000e+00  2.090000000e+02       0     746  1.200000000e+01      10     747  1.120000000e+02
       537        365        364 L M L      56 ACC cs  4.000000000e+00  1.800000000e+01       0      51  1.300000000e+01       9      56  3.600000000e+01
       538        366        365 L M L      41 ACC cs  5.000000000e+00  1.900000000e+01       0      25  1.400000000e+01      10      41  1.200000000e+01
       539        367        366 L M R     549 ACC cs  3.000000000e+00  2.010000000e+02       0     548  1.200000000e+01      10     549  8.000000000e+00
       540        367        366 R M R    1027 BWI cs  1.000000000e+01  2.060000000e+02     528       0  1.200000000e+01       2    1027  2.000000000e+00
       541        368        367 L M L      97 ACC cs  5.000000000e+00  2.300000000e+01       0      12  1.100000000e+01      10      97  3.500000000e+01
       542        369        368 L M L      33 ACC cs  5.000000000e+00  1.800000000e+01       0      22  1.100000000e+01       9      33  1.700000000e+01
       543        370        369 L M R     454 ACC cs  4.000000000e+00  2.090000000e+02       0     453  1.300000000e+01       9     454  2.200000000e+01
       544        371        370 L M R     353 ACC cs  5.000000000e+00  2.010000000e+02       0     352  1.200000000e+01      10     353  4.000000000e+01
       545        371        370 R M R     949 BWI cs  6.000000000e+00  2.010000000e+02     443       0  1.200000000e+01       9     949  2.900000000e+01
       546        371        370 R M R     825 BWI cs  1.000000000e+01  2.080000000e+02     394       0  1.500000000e+01       6     825  1.000000000e+01
       547        371        370 R M R     832 BWI cs  1.000000000e+01  2.020000000e+02     433       0  1.300000000e+01       3     832  3.000000000e+00
       548        372        371 L M R     599 ACC cs  4.000000000e+00  2.040000000e+02       0     598  1.300000000e+01       5     599  3.800000000e+01
       549        373        372 L M R     456 ACC cs  5.000000000e+00  2.020000000e+02       0     455  1.400000000e+01       9     456  7.000000000e+01
       550        373        372 R M R     908 BWI cs  8.000000000e+00  2.070000000e+02     426     907  1.100000000e+01       9     908  2.000000000e+01
       551        373        372 R M R    1074 BWI cs  1.000000000e+01  2.030000000e+02     438    1073  1.300000000e+01      10    1074  3.000000000e+01
       552        373        372 R M R     790 BWI cs  8.000000000e+00  2.040000000e+02     467       0  1.400000000e+01       8     790  1.000000000e+01
       553        374        373 L M R     381 ACC cs  5.000000000e+00  2.010000000e+02       0     380  1.400000000e+01       9     381  3.200000000e+01
       554        375        374 L M R     476 ACC cs  5.000000000e+00  2.020000000e+02       0     475  1.100000000e+01      10     476  4.200000000e+01
       555        375        374 R M R     857 BWI cs  6.000000000e+00  2.040000000e+02     380       0  1.300000000e+01       8     857  1.500000000e+01
       556        376        375 L M L      42 ACC cs  5.000000000e+00  1.800000000e+01       0      25  1.100000000e+01       8      42  1.400000000e+01
       557        376        375 R M R     782 BWI cs  9.000000000e+00  2.050000000e+02     362     781  1.300000000e+01       9     782  2.400000000e+01
       558        376        375 R M R     828 BWI cs  8.000000000e+00  2.030000000e+02     350     827  1.400000000e+01      10     828  1.300000000e+01
       559        377        376 L M R     392 ACC cs  5.000000000e+00  2.040000000e+02       0     391  1.400000000e+01       9     392  6.400000000e+01
       560        377        376 R M R     881 BWI cs  7.000000000e+00  2.020000000e+02     433     880  1.100000000e+01       3     881  4.900000000e+01
       561        378        377 L M R     403 ACC cs  4.000000000e+00  2.020000000e+02       0     402  1.500000000e+01       7     403  9.000000000e+01
       562        379        378 L M R     613 ACC cs  4.000000000e+00  2.010000000e+02       0     612  1.200000000e+01       9     613  1.600000000e+01
       563        379        378 R M R     956 BWI cs  8.000000000e+00  2.030000000e+02     445     955  1.300000000e+01       8     956  3.300000000e+01
       564        379        378 R M R    1180 BWI cs  6.000000000e+00  2.090000000e+02     583    1179  1.300000000e+01       9    1180  9.600000000e+01
       565        379        378 R M R     725 BWI cs  9.000000000e+00  2.030000000e+02     391       0  1.100000000e+01       7     725  1.400000000e+01
       566        379        378 R M R     832 BWI cs  6.000000000e+00  2.110000000e+02     315     831  1.300000000e+01       9     832  5.800000000e+01
       567        379        378 R M R     942 BWI cs  8.000000000e+00  2.060000000e+02     417       0  1.100000000e+01       9     942  1.700000000e+01
       568        380        379 L M R     620 ACC cs  5.000000000e+00  2.060000000e+02       0     619  1.100000000e+01       9     620  4.000000000e+01
       569        380        379 R M R     956 BWI cs  9.000000000e+00  2.010000000e+02     523       0  1.300000000e+01      10     956  2.100000000e+01
       570        380        379 R M R     892 BWI cs  9.000000000e+00  2.060000000e+02     534     891  1.200000000e+01      10     892  1.100000000e+01
       571        381        380 L M R     344 ACC cs  5.000000000e+00  2.020000000e+02       0     343  1.200000000e+01      10     344  1.800000000e+01
       572        382        381 L M R     637 ACC cs  5.000000000e+00  2.050000000e+02       0     636  1.100000000e+01      10     637  5.600000000e+01
       573        383        382 L M L      36 ACC cs  4.000000000e+00  2.100000000e+01      35      18  1.300000000e+01       8      36  1.200000000e+01
       574        384        383 L M L      84 ACC cs  4.000000000e+00  1.700000000e+01       0      15  1.300000000e+01       8      84  4.300000000e+01
       575        385        384 L M R     502 ACC cs  5.000000000e+00  2.050000000e+02       0     501  1.500000000e+01      10     502  1.200000000e+02
       576        385        384 R M R     901 BWI cs  6.000000000e+00  2.050000000e+02     498       0  1.400000000e+01       9     901  4.900000000e+01
       577        386        385 L M R     680 ACC cs  5.000000000e+00  2.010000000e+02       0     679  1.100000000e+01      10     680  7.000000000e+01
       578        386        385 R M R    1059 BWI cs  6.000000000e+00  2.070000000e+02     427       0  1.500000000e+01       8    1059  5.900000000e+01
       579        387        386 L M L     137 ACC cs  4.000000000e+00  2.100000000e+01     136      69  1.200000000e+01       9     137  5.900000000e+01
       580        387        386 R M R     885 BWI cs  7.000000000e+00  2.030000000e+02     419       0  1.300000000e+01       8     885  8.000000000e+00
       581        388        387 L M L      61 ACC cs  5.000000000e+00  1.800000000e+01       0      35  1.200000000e+01       8      61  3.800000000e+01
       582        389        388 L M L      27 ACC cs  3.000000000e+00  1.600000000e+01       0      13  1.100000000e+01       8      27  4.000000000e+00
       583        390        389 L M R     840 ACC cs  4.000000000e+00  2.010000000e+02       0     839  1.100000000e+01      10     840  7.000000000e+01
       584        391        390 L M L      67 ACC cs  5.000000000e+00  2.100000000e+01       0       6  1.400000000e+01       9      67  2.700000000e+01
       585        392        391 L M R     495 ACC cs  5.000000000e+00  2.030000000e+02       0     494  1.100000000e+01       9     495  1.040000000e+02
       586        392        391 R M R     999 BWI cs  6.000000000e+00  2.020000000e+02     497       0  1.200000000e+01      10     999  2.900000000e+01
       587        392        391 R M R    1035 BWI cs  7.000000000e+00  2.060000000e+02     401       0  1.100000000e+01       7    1035  3.700000000e+01
       588        393        392 L M R     645 ACC cs  5.000000000e+00  2.010000000e+02       0     644  1.100000000e+01      10     645  1.260000000e+02
       589        393        392 R M R    1338 BWI cs  6.000000000e+00  2.040000000e+02     756       0  1.400000000e+01       9    1338  2.500000000e+01
       590        394        393 L M L     206 ACC cs  5.000000000e+00  2.700000000e+01       0      90  1.100000000e+01      10     206  5.600000000e+01
       591        394        393 R M R    1070 BWI cs  8.000000000e+00  2.020000000e+02     560       0  1.200000000e+01       9    1070  6.100000000e+01
       592        394        393 R M R    1238 BWI cs  7.000000000e+00  2.040000000e+02     495       0  1.100000000e+01      10    1238  1.200000000e+01
       593        395        394 L M R     974 ACC cs  4.000000000e+00  2.010000000e+02       0     973  1.300000000e+01      10     974  1.420000000e+02
       594        396        395 L M L      40 ACC cs  5.000000000e+00  1.700000000e+01       0       7  1.300000000e+01      10      40  2.200000000e+01
       595        397        396 L M L      31 ACC cs  2.000000000e+00  1.400000000e+01       0      13  1.300000000e+01      10      31  1.300000000e+01
       596        398        397 L M L      99 ACC cs  4.000000000e+00  1.500000000e+01       0      72  1.200000000e+01      10      99  3.500000000e+01
       597        399        398 L M L      25 ACC cs  3.000000000e+00  1.500000000e+01       0      15  1.400000000e+01      10      25  8.000000000e+00
       598        400        399 L M L      17 ACC cs  4.000000000e+00  1.100000000e+01       0      11  1.100000000e+01      10      17  1.000000000e+00
       599        401        400 L M L      15 ACC cs  5.000000000e+00  1.400000000e+01       0       9  1.400000000e+01      10      15  5.000000000e+00
       600        402        401 L M L       9 ACC cs  4.000000000e+00  1.400000000e+01       0       4  1.400000000e+01      10       9  1.000000000e+00
       601        403        402 L M L      47 ACC cs  2.000000000e+00  1.400000000e+01       0      22  1.200000000e+01      10      47  1.200000000e+01
       602        404        403 L M L      12 ACC cs  4.000000000e+00  1.100000000e+01       0       3  1.100000000e+01      10      12  2.000000000e+00
       603        405        404 L M L      15 ACC cs  5.000000000e+00  1.300000000e+01       0       8  1.200000000e+01      10      15  4.000000000e+00
       604        406        405 L M L      24 ACC cs  4.000000000e+00  1.500000000e+01       0      18  1.100000000e+01      10      24  1.100000000e+01
       605        407        406 L M L      10 ACC cs  5.000000000e+00  1.100000000e+01       0       5  1.100000000e+01       9      10  1.000000000e+00
       606        408        407 L M L      15 ACC cs  4.000000000e+00  1.300000000e+01       0      12  1.100000000e+01      10      15  2.000000000e+00
       607        409        408 L M L       4 ACC cs  4.000000000e+00  1.300000000e+01       3       2  1.300000000e+01      10       4  2.000000000e+00
       608        410        409 L M L      14 ACC cs  3.000000000e+00  1.100000000e+01      13       1  1.100000000e+01      10      14  4.000000000e+00
       609        411        410 L M L       4 ACC cs  4.000000000e+00  1.100000000e+01       0       2  1.100000000e+01      10       4  1.000000000e+00
       610        412        411 L M L       9 ACC cs  2.000000000e+00  1.100000000e+01       0       2  1.100000000e+01      10       9  1.000000000e+00
       611        413        412 L M L      13 ACC cs  1.000000000e+00  1.100000000e+01       0       9  1.100000000e+01      10      13  1.000000000e+00
       612        414        413 L M L      10 ACC cs  3.000000000e+00  1.200000000e+01       0       6  1.100000000e+01      10      10  3.000000000e+00
       613        415        414 L M L      25 ACC cs  4.000000000e+00  1.700000000e+01       0      10  1.500000000e+01      10      25  8.000000000e+00
       614        416        415 L M L      11 ACC cs  4.000000000e+00  1.300000000e+01       0       6  1.300000000e+01      10      11  2.000000000e+00
       615        417        416 L M L      15 ACC cs  5.000000000e+00  1.300000000e+01       0       6  1.100000000e+01      10      15  4.000000000e+00
       616        418        417 L M L       8 ACC cs  5.000000000e+00  1.100000000e+01       0       4  1.100000000e+01      10       8  1.000000000e+00
       617        419        418 L M L      15 ACC cs  5.000000000e+00  1.100000000e+01       0       4  1.100000000e+01      10      15  3.000000000e+00
       618        420        419 L M L       6 ACC cs  4.000000000e+00  1.100000000e+01       0       1  1.100000000e+01      10       6  1.000000000e+00
       619        421        420 L M L       6 ACC cs  5.000000000e+00  1.100000000e+01       0       3  1.100000000e+01      10       6  1.000000000e+00
       620        422        421 L M L       7 ACC cs  4.000000000e+00  1.100000000e+01       6       4  1.100000000e+01      10       7  1.000000000e+00
       621        423        422 L M L      13 ACC cs  2.000000000e+00  1.200000000e+01      12       1  1.100000000e+01      10      13  2.000000000e+00
       622        424        423 L M L       9 ACC cs  5.000000000e+00  1.200000000e+01       0       4  1.200000000e+01      10       9  2.000000000e+00
       623        425        424 L M L      14 ACC cs  0.000000000e+00  1.100000000e+01      13       7  1.100000000e+01      10      14  1.000000000e+00
       624        426        425 L M L      12 ACC cs  5.000000000e+00  1.100000000e+01       0       3  1.100000000e+01      10      12  1.000000000e+00
       625        427        426 L M L      22 ACC cs  4.000000000e+00  1.400000000e+01       0       6  1.200000000e+01      10      22  5.000000000e+00
       626        428        427 L M L      14 ACC cs  4.000000000e+00  1.100000000e+01       0       4  1.100000000e+01      10      14  1.000000000e+00
       627        429        428 L M L      13 ACC cs  3.000000000e+00  1.100000000e+01      12       5  1.100000000e+01      10      13  1.000000000e+00
       628        430        429 L M L       8 ACC cs  5.000000000e+00  1.100000000e+01       0       5  1.100000000e+01      10       8  1.000000000e+00
       629        431        430 L M L      16 ACC cs  4.000000000e+00  1.100000000e+01      15       5  1.100000000e+01      10      16  2.000000000e+00
       630        432        431 L M L       7 ACC cs  2.000000000e+00  1.100000000e+01       6       4  1.100000000e+01      10       7  1.000000000e+00
       631        433        432 L M L      11 ACC cs  3.000000000e+00  1.300000000e+01       0       6  1.100000000e+01      10      11  4.000000000e+00
       632        434        433 L M L      19 ACC cs  5.000000000e+00  1.200000000e+01       0      11  1.100000000e+01      10      19  4.000000000e+00
       633        435        434 L M L      19 ACC cs  2.000000000e+00  1.500000000e+01       0       5  1.200000000e+01      10      19  8.000000000e+00
       634        436        435 L M L      17 ACC cs  4.000000000e+00  1.400000000e+01       0       8  1.100000000e+01      10      17  9.000000000e+00
       635        437        436 L M L      17 ACC cs  5.000000000e+00  1.300000000e+01       0       5  1.100000000e+01      10      17  4.000000000e+00
       636        438        437 L M L      24 ACC cs  4.000000000e+00  1.700000000e+01       0      15  1.300000000e+01       9      24  1.100000000e+01
       637        439        438 L M L       7 ACC cs  2.000000000e+00  1.100000000e+01       6       4  1.100000000e+01      10       7  1.000000000e+00
       638        440        439 L M L      13 ACC cs  4.000000000e+00  1.300000000e+01       0       7  1.200000000e+01      10      13  4.000000000e+00
       639        441        440 L M L      24 ACC cs  1.000000000e+00  1.500000000e+01       0      10  1.100000000e+01      10      24  8.000000000e+00
       640        442        441 L M L      19 ACC cs  4.000000000e+00  1.500000000e+01       0       5  1.400000000e+01       9      19  8.000000000e+00
       641        443        442 L M L      12 ACC cs  4.000000000e+00  1.200000000e+01       0       2  1.200000000e+01      10      12  4.000000000e+00
       642        444        443 L M L      16 ACC cs  5.000000000e+00  1.400000000e+01       0      13  1.100000000e+01      10      16  4.000000000e+00
       643        445        444 L M L      21 ACC cs  4.000000000e+00  1.400000000e+01       0       8  1.400000000e+01      10      21  6.000000000e+00
       644        446        445 L M L      16 ACC cs  4.000000000e+00  1.800000000e+01       0       7  1.200000000e+01      10      16  6.000000000e+00
       645        447        446 L M L      16 ACC cs  3.000000000e+00  1.300000000e+01       0      11  1.200000000e+01      10      16  2.000000000e+00
       646        448        447 L M L      25 ACC cs  2.000000000e+00  1.700000000e+01       0      12  1.100000000e+01      10      25  8.000000000e+00
       647        449        448 L M L      22 ACC cs  4.000000000e+00  1.500000000e+01       0      11  1.300000000e+01      10      22  8.000000000e+00
       648        450        449 L M L      18 ACC cs  2.000000000e+00  1.400000000e+01       0       7  1.300000000e+01      10      18  6.000000000e+00
       649        451        450 L M L      21 ACC cs  5.000000000e+00  1.400000000e+01       0       9  1.300000000e+01      10      21  7.000000000e+00
       650        452        451 L M L      21 ACC cs  4.000000000e+00  1.400000000e+01       0      12  1.400000000e+01      10      21  8.000000000e+00
       651        453        452 L M L      21 ACC cs  3.000000000e+00  1.600000000e+01      20       8  1.400000000e+01      10      21  4.000000000e+00
       652        454        453 L M L      22 ACC cs  3.000000000e+00  1.800000000e+01       0      11  1.200000000e+01      10      22  5.000000000e+00
       653        455        454 L M L      17 ACC cs  5.000000000e+00  1.300000000e+01       0       5  1.200000000e+01      10      17  8.000000000e+00
       654        456        455 L M L      11 ACC cs  4.000000000e+00  1.300000000e+01       0       4  1.200000000e+01      10      11  3.000000000e+00
       655        457        456 L M L       7 ACC cs  5.000000000e+00  1.100000000e+01       0       2  1.100000000e+01      10       7  1.000000000e+00
       656        458        457 L M L      12 ACC cs  5.000000000e+00  1.500000000e+01       0       4  1.100000000e+01      10      12  3.000000000e+00
       657        459        458 L M L      14 ACC cs  4.000000000e+00  1.200000000e+01      13       6  1.100000000e+01      10      14  2.000000000e+00
       658        460        459 L M L      21 ACC cs  3.000000000e+00  1.600000000e+01       0       9  1.300000000e+01      10      21  5.000000000e+00
       659        461        460 L M L      13 ACC cs  4.000000000e+00  1.200000000e+01       0       3  1.200000000e+01      10      13  7.000000000e+00
       660        462        461 L M L      15 ACC cs  5.000000000e+00  1.100000000e+01       0       5  1.100000000e+01      10      15  2.000000000e+00
       661        463        462 L M L      19 ACC cs  5.000000000e+00  1.700000000e+01       0       4  1.300000000e+01      10      19  8.000000000e+00
       662        464        463 L M L      25 ACC cs  2.000000000e+00  1.400000000e+01      24      17  1.300000000e+01       8      25  1.200000000e+01
       663        465        464 L M L      13 ACC cs  3.000000000e+00  1.500000000e+01       0      10  1.500000000e+01      10      13  3.000000000e+00
       664        466        465 L M L      20 ACC cs  3.000000000e+00  1.500000000e+01      19       5  1.200000000e+01      10      20  1.000000000e+01
       665        467        466 L M L      27 ACC cs  3.000000000e+00  1.400000000e+01       0      17  1.200000000e+01      10      27  9.000000000e+00
       666        468        467 L M L      15 ACC cs  3.000000000e+00  1.400000000e+01      14       6  1.300000000e+01      10      15  7.000000000e+00
       667        469        468 L M L      14 ACC cs  3.000000000e+00  1.300000000e+01       0       8  1.300000000e+01      10      14  4.000000000e+00
       668        470        469 L M L      11 ACC cs  3.000000000e+00  1.300000000e+01       0       4  1.100000000e+01      10      11  2.000000000e+00
       669        471        470 L M L      17 ACC cs  2.000000000e+00  1.200000000e+01       0      13  1.100000000e+01      10      17  3.000000000e+00
       670        472        471 L M L      20 ACC cs  5.000000000e+00  1.300000000e+01       0       3  1.200000000e+01      10      20  1.000000000e+01
       671        473        472 L M L      33 ACC cs  4.000000000e+00  1.400000000e+01       0      13  1.100000000e+01      10      33  1.300000000e+01
       672        474        473 L M L       9 ACC cs  5.000000000e+00  1.100000000e+01       0       4  1.100000000e+01      10       9  1.000000000e+00
       673        475        474 L M L       5 ACC cs  4.000000000e+00  1.100000000e+01       0       2  1.100000000e+01      10       5  1.000000000e+00
       674        476        475 L M L      14 ACC cs  5.000000000e+00  1.200000000e+01       0       3  1.100000000e+01      10      14  4.000000000e+00
       675        477        476 L M L       5 ACC cs  5.000000000e+00  1.100000000e+01       0       2  1.100000000e+01      10       5  1.000000000e+00
       676        478        477 L M L      17 ACC cs  4.000000000e+00  1.200000000e+01      16       2  1.100000000e+01      10      17  3.000000000e+00
       677        479        478 L M L       7 ACC cs  5.000000000e+00  1.300000000e+01       0       3  1.300000000e+01      10       7  1.000000000e+00
       678        480        479 L M L      14 ACC cs  5.000000000e+00  1.200000000e+01       0       5  1.200000000e+01      10      14  3.000000000e+00
       679        481        480 L M L      13 ACC cs  4.000000000e+00  1.700000000e+01       0       8  1.400000000e+01      10      13  5.000000000e+00
       680        482        481 L M L      26 ACC cs  5.000000000e+00  1.300000000e+01       0       6  1.100000000e+01      10      26  4.000000000e+00
       681        483        482 L M L       9 ACC cs  4.000000000e+00  1.100000000e+01       0       4  1.100000000e+01      10       9  2.000000000e+00
       682        484        483 L M L      23 ACC cs  4.000000000e+00  1.300000000e+01       0       6  1.100000000e+01      10      23  6.000000000e+00
       683        485        484 L M L       7 ACC cs  3.000000000e+00  1.300000000e+01       6       3  1.300000000e+01      10       7  1.000000000e+00
       684        486        485 L M L      10 ACC cs  4.000000000e+00  1.400000000e+01       9       6  1.400000000e+01      10      10  2.000000000e+00
       685        487        486 L M L       9 ACC cs  5.000000000e+00  1.200000000e+01       0       6  1.200000000e+01      10       9  1.000000000e+00
       686        488        487 L M L       7 ACC cs  2.000000000e+00  1.100000000e+01       6       1  1.100000000e+01      10       7  2.000000000e+00
       687        489        488 L M L      11 ACC cs  3.000000000e+00  1.200000000e+01       0       4  1.200000000e+01      10      11  4.000000000e+00
       688        490        489 L M R     442 ACC cs  3.000000000e+00  2.020000000e+02       0     441  1.400000000e+01      10     442  4.000000000e+01
       689        491        490 L M L      12 ACC cs  4.000000000e+00  1.600000000e+01       0       3  1.100000000e+01       9      12  5.000000000e+00
       690        492        491 L M L      25 ACC cs  3.000000000e+00  1.400000000e+01       0      13  1.100000000e+01      10      25  4.000000000e+00
       691        493        492 L M L      36 ACC cs  4.000000000e+00  2.000000000e+01      35      18  1.300000000e+01       9      36  1.500000000e+01
       692        494        493 L M L      13 ACC cs  4.000000000e+00  1.200000000e+01       0       4  1.200000000e+01      10      13  5.000000000e+00
       693        495        494 L M L      19 ACC cs  2.000000000e+00  1.500000000e+01       0      12  1.400000000e+01      10      19  6.000000000e+00
       694        496        495 L M L      49 ACC cs  4.000000000e+00  2.300000000e+01       0      13  1.200000000e+01      10      49  1.700000000e+01
       695        497        496 L M L      43 ACC cs  2.000000000e+00  1.500000000e+01       0      13  1.400000000e+01      10      43  2.300000000e+01
       696        498        497 L M L      22 ACC cs  4.000000000e+00  1.800000000e+01       0      13  1.100000000e+01      10      22  6.000000000e+00
       697        499        498 L M L      21 ACC cs  0.000000000e+00  1.500000000e+01       0      11  1.500000000e+01      10      21  5.000000000e+00
       698        500        499 L M L      16 ACC cs  4.000000000e+00  1.200000000e+01       0      13  1.100000000e+01      10      16  4.000000000e+00
       699        501        500 L M L      16 ACC cs  2.000000000e+00  1.400000000e+01       0       6  1.100000000e+01      10      16  2.000000000e+00
       700        502        501 L M L      17 ACC cs  2.000000000e+00  1.100000000e+01      16       6  1.100000000e+01      10      17  1.000000000e+00
       701        503        502 L M L      20 ACC cs  4.000000000e+00  1.600000000e+01      19      13  1.200000000e+01      10      20  7.000000000e+00
       702        504        503 L M L      13 ACC cs  4.000000000e+00  1.400000000e+01      12       2  1.400000000e+01      10      13  3.000000000e+00
       703        505        504 L M L       9 ACC cs  3.000000000e+00  1.300000000e+01       0       4  1.200000000e+01      10       9  2.000000000e+00
       704        506        505 L M L       9 ACC cs  4.000000000e+00  1.200000000e+01       8       2  1.100000000e+01      10       9  3.000000000e+00
       705        507        506 L M L      11 ACC cs  3.000000000e+00  1.200000000e+01       0       5  1.200000000e+01      10      11  1.000000000e+00
       706        508        507 L M L      22 ACC cs  4.000000000e+00  1.400000000e+01       0       8  1.200000000e+01      10      22  5.000000000e+00
       707        509        508 L M L      11 ACC cs  3.000000000e+00  1.100000000e+01      10       8  1.100000000e+01      10      11  1.000000000e+00
       708        510        509 L M L      19 ACC cs  3.000000000e+00  1.300000000e+01      18       7  1.300000000e+01      10      19  6.000000000e+00
       709        511        510 L M L       8 ACC cs  2.000000000e+00  1.200000000e+01       7       3  1.100000000e+01      10       8  2.000000000e+00
       710        512        511 L M L      12 ACC cs  4.000000000e+00  1.100000000e+01       0       8  1.100000000e+01      10      12  1.000000000e+00
       711        513        512 L M L      12 ACC cs  3.000000000e+00  1.700000000e+01       0       6  1.100000000e+01      10      12  5.000000000e+00
       712        514        513 L M L       9 ACC cs  5.000000000e+00  1.500000000e+01       0       5  1.200000000e+01      10       9  2.000000000e+00
       713        515        514 L M L      10 ACC cs  5.000000000e+00  1.400000000e+01       0       3  1.300000000e+01      10      10  4.000000000e+00
       714        516        515 L M L       7 ACC cs  4.000000000e+00  1.100000000e+01       0       5  1.100000000e+01      10       7  1.000000000e+00
       715        517        516 L M L       6 ACC cs  5.000000000e+00  1.100000000e+01       0       3  1.100000000e+01      10       6  2.000000000e+00
       716        518        517 L M L       7 ACC cs  4.000000000e+00  1.100000000e+01       6       2  1.100000000e+01      10       7  1.000000000e+00
       717        519        518 L M L      15 ACC cs  4.000000000e+00  1.100000000e+01       0       1  1.100000000e+01      10      15  2.000000000e+00
       718        520        519 L M L       7 ACC cs  5.000000000e+00  1.100000000e+01       0       2  1.100000000e+01      10       7  1.000000000e+00
       719        521        520 L M L       4 ACC cs  5.000000000e+00  1.100000000e+01       0       2  1.100000000e+01      10       4  1.000000000e+00
       720        522        521 L M L       6 ACC cs  2.000000000e+00  1.200000000e+01       5       2  1.200000000e+01      10       6  1.000000000e+00
       721        523        522 L M L       6 ACC cs  4.000000000e+00  1.200000000e+01       5       3  1.100000000e+01      10       6  2.000000000e+00
       722        524        523 L M L       8 ACC cs  4.000000000e+00  1.200000000e+01       0       4  1.100000000e+01      10       8  2.000000000e+00
       723        525        524 L M L      10 ACC cs  1.000000000e+00  1.300000000e+01       9       2  1.300000000e+01      10      10  2.000000000e+00
       724        526        525 L M L       8 ACC cs  5.000000000e+00  1.100000000e+01       0       3  1.100000000e+01      10       8  1.000000000e+00
       725        527        526 L M L       3 ACC cs  4.000000000e+00  1.100000000e+01       0       1  1.100000000e+01      10       3  1.000000000e+00
       726        528        527 L M L       5 ACC cs  4.000000000e+00  1.100000000e+01       0       2  1.100000000e+01      10       5  1.000000000e+00
       727        529        528 L M L       4 ACC cs  3.000000000e+00  1.100000000e+01       0       2  1.100000000e+01      10       4  1.000000000e+00
       728        530        529 L M L       4 ACC cs  4.000000000e+00  1.100000000e+01       0       1  1.100000000e+01      10       4  1.000000000e+00
       729        531        530 L M L       4 ACC cs  2.000000000e+00  1.100000000e+01       3       2  1.100000000e+01      10       4  1.000000000e+00
       730        532        531 L M L       4 ACC cs  2.000000000e+00  1.100000000e+01       3       2  1.100000000e+01      10       4  1.000000000e+00
       731        533        532 L M L       4 ACC cs  3.000000000e+00  1.100000000e+01       0       2  1.100000000e+01      10       4  1.000000000e+00
       732        534        533 L M L       5 ACC cs  4.000000000e+00  1.100000000e+01       4       1  1.100000000e+01      10       5  1.000000000e+00
       733        535        534 L M L       4 ACC cs  4.000000000e+00  1.100000000e+01       0       1  1.100000000e+01      10       4  1.000000000e+00
       734        536        535 L M L       3 ACC cs  3.000000000e+00  1.100000000e+01       2       1  1.100000000e+01      10       3  1.000000000e+00
       735        537        536 L M L       4 ACC cs  2.000000000e+00  1.100000000e+01       0       2  1.100000000e+01      10       4  1.000000000e+00
       736        538        537 L M L       5 ACC cs  4.000000000e+00  1.100000000e+01       0       2  1.100000000e+01      10       5  1.000000000e+00
       737        539        538 L M L       3 ACC cs  3.000000000e+00  1.100000000e+01       0       1  1.100000000e+01      10       3  1.000000000e+00
       738        540        539 L M L       5 ACC cs  4.000000000e+00  1.100000000e+01       0       3  1.100000000e+01      10       5  1.000000000e+00
       739        541        540 L M L       6 ACC cs  2.000000000e+00  1.200000000e+01       5       2  1.100000000e+01      10       6  2.000000000e+00
       740        542        541 L M L       6 ACC cs  2.000000000e+00  1.500000000e+01       5       3  1.200000000e+01      10       6  2.000000000e+00
       741        543        542 L M L      12 ACC cs  5.000000000e+00  1.200000000e+01       0       6  1.100000000e+01      10      12  4.000000000e+00
       742        544        543 L M L      10 ACC cs  5.000000000e+00  1.200000000e+01       0       3  1.200000000e+01      10      10  2.000000000e+00
       743        545        544 L M L      15 ACC cs  3.000000000e+00  1.300000000e+01       0       6  1.100000000e+01      10      15  3.000000000e+00
       744        546        545 L M L       7 ACC cs  3.000000000e+00  1.200000000e+01       6       2  1.200000000e+01      10       7  2.000000000e+00
       745        547        546 L M L       9 ACC cs  5.000000000e+00  1.200000000e+01       0       3  1.200000000e+01      10       9  2.000000000e+00
       746        548        547 L M L       9 ACC cs  2.000000000e+00  1.100000000e+01       0       4  1.100000000e+01      10       9  1.000000000e+00
       747        549        548 L M L      18 ACC cs  5.000000000e+00  1.200000000e+01       0       7  1.200000000e+01      10      18  3.000000000e+00
       748        550        549 L M L      26 ACC cs  3.000000000e+00  1.200000000e+01       0      11  1.200000000e+01      10      26  3.000000000e+00
       749        551        550 L M L       5 ACC cs  3.000000000e+00  1.100000000e+01       4       2  1.100000000e+01      10       5  1.000000000e+00
       750        552        551 L M L       9 ACC cs  3.000000000e+00  1.100000000e+01       0       3  1.100000000e+01      10       9  2.000000000e+00
       751        553        552 L M L       7 ACC cs  4.000000000e+00  1.200000000e+01       0       4  1.200000000e+01      10       7  1.000000000e+00
       752        554        553 L M L      12 ACC cs  3.000000000e+00  1.300000000e+01       0       6  1.100000000e+01      10      12  4.000000000e+00
       753        555        554 L M L      12 ACC cs  4.000000000e+00  1.400000000e+01       0       6  1.300000000e+01      10      12  5.000000000e+00
       754        556        555 L M L      14 ACC cs  3.000000000e+00  1.200000000e+01       0       7  1.200000000e+01      10      14  4.000000000e+00
       755        557        556 L M L      15 ACC cs  3.000000000e+00  1.200000000e+01       0       9  1.100000000e+01      10      15  2.000000000e+00
       756        558        557 L M L       9 ACC cs  4.000000000e+00  1.500000000e+01       0       6  1.100000000e+01      10       9  4.000000000e+00
       757        559        558 L M L      10 ACC cs  4.000000000e+00  1.300000000e+01       9       2  1.300000000e+01      10      10  5.000000000e+00
       758        560        559 L M L      10 ACC cs  3.000000000e+00  1.300000000e+01       9       4  1.300000000e+01      10      10  3.000000000e+00
       759        561        560 L M L      11 ACC cs  2.000000000e+00  1.500000000e+01       0       6  1.300000000e+01      10      11  4.000000000e+00
       760        562        561 L M L      12 ACC cs  4.000000000e+00  1.100000000e+01       0       2  1.100000000e+01      10      12  1.000000000e+00
       761        563        562 L M L      14 ACC cs  4.000000000e+00  1.100000000e+01      13       2  1.100000000e+01      10      14  2.000000000e+00
       762        564        563 L M L      14 ACC cs  3.000000000e+00  1.200000000e+01      13       6  1.100000000e+01      10      14  2.000000000e+00
       763        565        564 L M L      13 ACC cs  4.000000000e+00  1.200000000e+01       0       4  1.100000000e+01      10      13  2.000000000e+00
       764        566        565 L M L      41 ACC cs  5.000000000e+00  1.600000000e+01       0      17  1.200000000e+01      10      41  2.100000000e+01
       765        567        566 L M L       9 ACC cs  5.000000000e+00  1.200000000e+01       0       2  1.200000000e+01      10       9  4.000000000e+00
       766        568        567 L M L      15 ACC cs  5.000000000e+00  1.300000000e+01       0       7  1.300000000e+01      10      15  7.000000000e+00
       767        569        568 L M R     800 ACC cs  3.000000000e+00  2.030000000e+02       0     799  1.100000000e+01      10     800  1.600000000e+02
       768        570        569 L M L      87 ACC cs  4.000000000e+00  2.200000000e+01       0      45  1.200000000e+01      10      87  4.900000000e+01
       769        571        570 L M R     536 ACC cs  5.000000000e+00  2.020000000e+02       0     535  1.200000000e+01      10     536  8.800000000e+01
       770        572        571 L M R     818 ACC cs  5.000000000e+00  2.010000000e+02       0     817  1.200000000e+01       8     818  9.200000000e+01
       771        573        572 L M R     598 ACC cs  5.000000000e+00  2.010000000e+02       0     597  1.100000000e+01       9     598  8.400000000e+01
       772        574        573 L M R     803 ACC cs  2.000000000e+00  2.060000000e+02       0     802  1.500000000e+01      10     803  7.600000000e+01
       773        575        574 L M R     475 ACC cs  5.000000000e+00  2.040000000e+02       0     474  1.100000000e+01       8     475  3.000000000e+01
       774        576        575 L M R     519 ACC cs  5.000000000e+00  2.010000000e+02       0     518  1.100000000e+01      10     519  7.000000000e+01
       775        576        575 R M R    1256 BWI cs  9.000000000e+00  2.020000000e+02     672    1255  1.400000000e+01       9    1256  2.700000000e+01
       776        577        576 L M R     360 ACC cs  5.000000000e+00  2.010000000e+02       0     359  1.200000000e+01       9     360  6.000000000e+00
       777        578        577 L M R     578 ACC cs  5.000000000e+00  2.050000000e+02       0     577  1.300000000e+01       9     578  5.200000000e+01
       778        579        578 L M R     455 ACC cs  5.000000000e+00  2.010000000e+02       0     454  1.300000000e+01       7     455  4.200000000e+01
       779        580        579 L M R     733 ACC cs  5.000000000e+00  2.040000000e+02       0     732  1.500000000e+01       3     733  1.860000000e+02
       780        581        580 L M L     234 ACC cs  4.000000000e+00  2.100000000e+01     233      36  1.300000000e+01      10     234  9.300000000e+01
       781        582        581 L M R     795 ACC cs  5.000000000e+00  2.030000000e+02       0     794  1.100000000e+01       1     795  1.060000000e+02
       782        583        582 L M R     768 ACC cs  5.000000000e+00  2.030000000e+02       0     767  1.500000000e+01       7     768  2.380000000e+02
       783        584        583 L M R     516 ACC cs  5.000000000e+00  2.040000000e+02       0     515  1.300000000e+01      10     516  6.200000000e+01
       784        585        584 L M R     621 ACC cs  5.000000000e+00  2.100000000e+02       0     620  1.100000000e+01       9     621  4.800000000e+01
       785        585        584 R M R    1310 BWI cs  6.000000000e+00  2.040000000e+02     716       0  1.300000000e+01       5    1310  3.000000000e+01
       786        585        584 R M R    1087 BWI cs  9.000000000e+00  2.020000000e+02     417    1086  1.100000000e+01      10    1087  3.700000000e+01
       787        586        585 L M R     544 ACC cs  3.000000000e+00  2.070000000e+02       0     543  1.200000000e+01       4     544  3.800000000e+01
       788        587        586 L M L      26 ACC cs  4.000000000e+00  1.700000000e+01      25       7  1.200000000e+01       8      26  8.000000000e+00
       789        588        587 L M L     121 ACC cs  4.000000000e+00  2.400000000e+01     120      47  1.200000000e+01       9     121  6.600000000e+01
       790        588        587 R M R    1176 BWI cs  7.000000000e+00  2.020000000e+02     624       0  1.400000000e+01       7    1176  4.800000000e+01
       791        589        588 L M R     529 ACC cs  5.000000000e+00  2.030000000e+02       0     528  1.500000000e+01       4     529  2.600000000e+01
       792        590        589 L M R     576 ACC cs  4.000000000e+00  2.040000000e+02       0     575  1.300000000e+01      10     576  1.160000000e+02
       793        591        590 L M R     694 ACC cs  4.000000000e+00  2.050000000e+02       0     693  1.100000000e+01       7     694  1.400000000e+02
       794        592        591 L M L      45 ACC cs  3.000000000e+00  1.300000000e+01      44      13  1.200000000e+01      10      45  1.200000000e+01
       795        593        592 L M R     445 ACC cs  3.000000000e+00  2.020000000e+02       0     444  1.200000000e+01      10     445  1.000000000e+01
       796        594        593 L M R     725 ACC cs  5.000000000e+00  2.030000000e+02       0     724  1.300000000e+01       7     725  1.040000000e+02
       797        595        594 L M L      29 ACC cs  4.000000000e+00  1.800000000e+01       0       4  1.200000000e+01      10      29  1.800000000e+01
       798        596        595 L M L      54 ACC cs  4.000000000e+00  1.800000000e+01       0      17  1.200000000e+01       9      54  2.400000000e+01
       799        597        596 L M R     540 ACC cs  4.000000000e+00  2.020000000e+02       0     539  1.100000000e+01      10     540  3.000000000e+01
       800        597        596 R M R    1356 BWI cs  9.000000000e+00  2.080000000e+02     755       0  1.500000000e+01      10    1356  3.500000000e+01
       801        598        597 L M R     696 ACC cs  5.000000000e+00  2.020000000e+02       0     695  1.200000000e+01      10     696  7.000000000e+01
       802        599        598 L M L      82 ACC cs  4.000000000e+00  1.600000000e+01       0      17  1.200000000e+01      10      82  3.600000000e+01
       803        600        599 L M R     738 ACC cs  4.000000000e+00  2.020000000e+02       0     737  1.100000000e+01      10     738  5.400000000e+01
       804        601        600 L M L     308 ACC cs  4.000000000e+00  2.400000000e+01       0      99  1.100000000e+01       8     308  1.080000000e+02
       805        601        600 R M R    1275 BWI cs  6.000000000e+00  2.010000000e+02     626       0  1.500000000e+01       8    1275  5.300000000e+01
       806        602        601 L M R     874 ACC cs  4.000000000e+00  2.050000000e+02       0     873  1.200000000e+01      10     874  1.240000000e+02
       807        603        602 L M L     272 ACC cs  3.000000000e+00  2.700000000e+01       0      74  1.200000000e+01      10     272  5.200000000e+01
       808        604        603 L M R     470 ACC cs  5.000000000e+00  2.050000000e+02       0     469  1.200000000e+01      10     470  6.600000000e+01
       809        605        604 L M R     667 ACC cs  5.000000000e+00  2.020000000e+02       0     666  1.200000000e+01       8     667  1.140000000e+02
       810        605        604 R M R    1011 BWI cs  8.000000000e+00  2.050000000e+02     408       0  1.100000000e+01       9    1011  3.800000000e+01
       811        606        605 L M R     693 ACC cs  5.000000000e+00  2.060000000e+02       0     692  1.200000000e+01       6     693  9.200000000e+01
       812        607        606 L M R     687 ACC cs  5.000000000e+00  2.040000000e+02       0     686  1.100000000e+01       9     687  1.400000000e+02
       813        608        607 L M L      81 ACC cs  4.000000000e+00  1.800000000e+01       0      59  1.400000000e+01      10      81  3.800000000e+01
       814        609        608 L M L      58 ACC cs  4.000000000e+00  2.000000000e+01       0      27  1.200000000e+01      10      58  2.400000000e+01
       815        610        609 L M L      66 ACC cs  5.000000000e+00  1.500000000e+01       0       3  1.400000000e+01      10      66  2.700000000e+01
       816        611        610 L M L      49 ACC cs  4.000000000e+00  2.000000000e+01      48      20  1.100000000e+01      10      49  2.200000000e+01
       817        612        611 L M L     120 ACC cs  5.000000000e+00  1.800000000e+01       0      47  1.100000000e+01       9     120  5.100000000e+01
       818        613        612 L M R     473 ACC cs  5.000000000e+00  2.020000000e+02       0     472  1.200000000e+01      10     473  2.800000000e+01
       819        613        612 R M R    1165 BWI cs  6.000000000e+00  2.040000000e+02     536       0  1.300000000e+01       9    1165  4.200000000e+01
       820        614        613 L M R     804 ACC cs  5.000000000e+00  2.060000000e+02       0     803  1.200000000e+01       4     804  1.420000000e+02
       821        615        614 L M L      30 ACC cs  4.000000000e+00  1.100000000e+01      29      16  1.100000000e+01      10      30  1.000000000e+00
       822        616        615 L M L      31 ACC cs  5.000000000e+00  1.200000000e+01       0       7  1.100000000e+01      10      31  7.000000000e+00
       823        617        616 L M L      41 ACC cs  4.000000000e+00  1.600000000e+01       0      19  1.200000000e+01      10      41  1.000000000e+01
       824        618        617 L M L      32 ACC cs  5.000000000e+00  1.300000000e+01       0       5  1.300000000e+01      10      32  1.000000000e+01
       825        619        618 L M L      16 ACC cs  3.000000000e+00  1.400000000e+01      15       9  1.200000000e+01      10      16  5.000000000e+00
       826        620        619 L M L      25 ACC cs  3.000000000e+00  1.700000000e+01      24       9  1.400000000e+01      10      25  9.000000000e+00
       827        621        620 L M L      25 ACC cs  4.000000000e+00  1.400000000e+01      24       7  1.400000000e+01       9      25  7.000000000e+00
       828        622        621 L M L      15 ACC cs  2.000000000e+00  1.600000000e+01      14       5  1.300000000e+01      10      15  7.000000000e+00
       829        623        622 L M L     112 ACC cs  3.000000000e+00  1.500000000e+01       0      58  1.100000000e+01      10     112  4.200000000e+01
       830        624        623 L M L     221 ACC cs  4.000000000e+00  1.900000000e+01       0      49  1.100000000e+01      10     221  9.200000000e+01
       831        625        624 L M R     675 ACC cs  5.000000000e+00  2.030000000e+02       0     674  1.100000000e+01       9     675  5.400000000e+01
       832        625        624 R M R    1047 BWI cs  8.000000000e+00  2.040000000e+02     558    1046  1.200000000e+01       7    1047  1.500000000e+01
       833        626        625 L M R     681 ACC cs  5.000000000e+00  2.090000000e+02       0     680  1.100000000e+01      10     681  7.000000000e+01
       834        626        625 R M R    1222 BWI cs  7.000000000e+00  2.070000000e+02     697    1221  1.100000000e+01       8    1222  3.700000000e+01
       835        627        626 L M L     192 ACC cs  5.000000000e+00  2.000000000e+01       0      33  1.200000000e+01      10     192  7.400000000e+01
       836        628        627 L M R     507 ACC cs  5.000000000e+00  2.020000000e+02       0     506  1.100000000e+01      10     507  2.600000000e+01
       837        629        628 L M L      50 ACC cs  4.000000000e+00  2.100000000e+01      49      37  1.100000000e+01      10      50  1.900000000e+01
       838        630        629 L M L      34 ACC cs  5.000000000e+00  1.800000000e+01       0      24  1.200000000e+01       6      34  1.900000000e+01
       839        630        629 R M R    1362 BWI cs  7.000000000e+00  2.020000000e+02     691       0  1.400000000e+01       9    1362  5.800000000e+01
       840        631        630 L M L     200 ACC cs  5.000000000e+00  2.300000000e+01       0      57  1.100000000e+01      10     200  8.000000000e+01
       841        632        631 L M R     506 ACC cs  4.000000000e+00  2.030000000e+02       0     505  1.200000000e+01       6     506  3.800000000e+01
       842        632        631 R M R     937 BWI cs  8.000000000e+00  2.030000000e+02     522     936  1.300000000e+01       2     937  3.000000000e+01
       843        633        632 L M R     463 ACC cs  5.000000000e+00  2.040000000e+02       0     462  1.300000000e+01       7     463  5.400000000e+01
       844        634        633 L M R     587 ACC cs  4.000000000e+00  2.040000000e+02       0     586  1.300000000e+01       6     587  1.400000000e+01
       845        635        634 L M R     555 ACC cs  5.000000000e+00  2.010000000e+02       0     554  1.300000000e+01      10     555  4.400000000e+01
       846        635        634 R M R    1464 BWI cs  1.000000000e+01  2.030000000e+02     702       0  1.100000000e+01       7    1464  0.000000000e+00
       847        636        635 L M R     411 ACC cs  5.000000000e+00  2.020000000e+02       0     410  1.200000000e+01       8     411  9.800000000e+01
       848        637        636 L M R     588 ACC cs  5.000000000e+00  2.020000000e+02       0     587  1.100000000e+01      10     588  1.320000000e+02
       849        637        636 R M R     850 BWI cs  7.000000000e+00  2.020000000e+02     431     849  1.200000000e+01       7     850  2.000000000e+01
       850        637        636 R M R     945 BWI cs  6.000000000e+00  2.030000000e+02     582       0  1.500000000e+01      10     945  2.600000000e+01
       851        638        637 L M L      52 ACC cs  5.000000000e+00  1.900000000e+01       0      23  1.300000000e+01       9      52  1.800000000e+01
       852        639        638 L M R     418 ACC cs  4.000000000e+00  2.020000000e+02       0     417  1.300000000e+01       9     418  4.200000000e+01
       853        640        639 L M L      40 ACC cs  4.000000000e+00  1.900000000e+01       0      11  1.100000000e+01      10      40  1.000000000e+01
       854        641        640 L M L      11 ACC cs  5.000000000e+00  1.400000000e+01       0       9  1.300000000e+01      10      11  2.000000000e+00
       855        642        641 L M L      13 ACC cs  4.000000000e+00  1.300000000e+01      12       8  1.200000000e+01      10      13  4.000000000e+00
       856        643        642 L M L      11 ACC cs  5.000000000e+00  1.200000000e+01       0       2  1.200000000e+01      10      11  3.000000000e+00
       857        644        643 L M L      11 ACC cs  3.000000000e+00  1.300000000e+01       0       3  1.300000000e+01      10      11  2.000000000e+00
       858        645        644 L M L      21 ACC cs  4.000000000e+00  1.300000000e+01      20      10  1.300000000e+01      10      21  6.000000000e+00
       859        646        645 L M L      39 ACC cs  4.000000000e+00  1.800000000e+01       0      31  1.400000000e+01      10      39  1.700000000e+01
       860        647        646 L M L      27 ACC cs  4.000000000e+00  1.800000000e+01       0       9  1.200000000e+01      10      27  7.000000000e+00
       861        648        647 L M L      23 ACC cs  5.000000000e+00  1.900000000e+01       0      13  1.100000000e+01       9      23  7.000000000e+00
       862        649        648 L M L      20 ACC cs  4.000000000e+00  1.600000000e+01       0       6  1.100000000e+01       5      20  6.000000000e+00
       863        650        649 L M L      59 ACC cs  4.000000000e+00  1.800000000e+01      58      19  1.300000000e+01       7      59  3.200000000e+01
       864        651        650 L M L      17 ACC cs  4.000000000e+00  1.300000000e+01       0      12  1.300000000e+01      10      17  4.000000000e+00
       865        652        651 L M L      15 ACC cs  4.000000000e+00  1.500000000e+01      14       5  1.500000000e+01      10      15  5.000000000e+00
       866        653        652 L M L      16 ACC cs  5.000000000e+00  1.300000000e+01       0       1  1.100000000e+01      10      16  3.000000000e+00
       867        654        653 L M L      18 ACC cs  4.000000000e+00  1.300000000e+01      17       9  1.300000000e+01      10      18  2.000000000e+00
       868        655        654 L M L      34 ACC cs  4.000000000e+00  1.700000000e+01       0      14  1.200000000e+01      10      34  1.400000000e+01
       869        656        655 L M L      15 ACC cs  5.000000000e+00  1.500000000e+01       0       8  1.200000000e+01       9      15  6.000000000e+00
       870        657        656 L M L      35 ACC cs  4.000000000e+00  1.900000000e+01       0      27  1.200000000e+01       9      35  1.500000000e+01
       871        658        657 L M L      15 ACC cs  3.000000000e+00  1.400000000e+01       0       3  1.100000000e+01      10      15  4.000000000e+00
       872        659        658 L M L      26 ACC cs  4.000000000e+00  1.500000000e+01      25      21  1.400000000e+01      10      26  7.000000000e+00
       873        660        659 L M L      45 ACC cs  4.000000000e+00  1.600000000e+01      44      31  1.200000000e+01      10      45  1.400000000e+01
       874        661        660 L M L      25 ACC cs  2.000000000e+00  1.700000000e+01      24      12  1.500000000e+01       6      25  8.000000000e+00
       875        662        661 L M L      17 ACC cs  5.000000000e+00  1.200000000e+01       0      13  1.100000000e+01      10      17  3.000000000e+00
       876        663        662 L M L       9 ACC cs  3.000000000e+00  1.100000000e+01       0       5  1.100000000e+01      10       9  2.000000000e+00
       877        664        663 L M L       6 ACC cs  4.000000000e+00  1.300000000e+01       0       3  1.100000000e+01      10       6  2.000000000e+00
       878        665        664 L M L      19 ACC cs  3.000000000e+00  1.200000000e+01      18       6  1.100000000e+01      10      19  5.000000000e+00
       879        666        665 L M L      19 ACC cs  4.000000000e+00  1.400000000e+01       0       4  1.200000000e+01      10      19  6.000000000e+00
       880        667        666 L M L      21 ACC cs  3.000000000e+00  1.600000000e+01       0       5  1.100000000e+01      10      21  1.000000000e+00
       881        668        667 L M L      69 ACC cs  5.000000000e+00  2.000000000e+01       0      38  1.100000000e+01      10      69  1.900000000e+01
       882        669        668 L M L      20 ACC cs  5.000000000e+00  1.500000000e+01       0       7  1.500000000e+01      10      20  5.000000000e+00
       883        670        669 L M L      70 ACC cs  3.000000000e+00  1.800000000e+01       0      16  1.200000000e+01      10      70  3.700000000e+01
       884        670        669 R M R    1083 BWI cs  6.000000000e+00  2.050000000e+02     637    1082  1.500000000e+01       9    1083  4.600000000e+01
       885        671        670 L M L      12 ACC cs  4.000000000e+00  1.100000000e+01       0       3  1.100000000e+01      10      12  2.000000000e+00
       886        672        671 L M L       6 ACC cs  5.000000000e+00  1.100000000e+01       0       1  1.100000000e+01      10       6  1.000000000e+00
       887        673        672 L M L      24 ACC cs  3.000000000e+00  1.400000000e+01       0       7  1.100000000e+01      10      24  1.100000000e+01
       888        674        673 L M R     388 ACC cs  5.000000000e+00  2.020000000e+02       0     387  1.300000000e+01      10     388  1.600000000e+01
       889        675        674 L M R     520 ACC cs  5.000000000e+00  2.040000000e+02       0     519  1.500000000e+01       9     520  3.400000000e+01
       890        675        674 R M R     788 BWI cs  7.000000000e+00  2.020000000e+02     366       0  1.400000000e+01       8     788  1.300000000e+01
       891        675        674 R M R    1000 BWI cs  7.000000000e+00  2.050000000e+02     528       0  1.300000000e+01       9    1000  5.400000000e+01
       892        676        675 L M L      16 ACC cs  3.000000000e+00  1.400000000e+01      15       4  1.300000000e+01      10      16  5.000000000e+00
       893        677        676 L M L       6 ACC cs  5.000000000e+00  1.100000000e+01       0       4  1.100000000e+01      10       6  1.000000000e+00
       894        678        677 L M L      10 ACC cs  5.000000000e+00  1.100000000e+01       0       1  1.100000000e+01      10      10  1.000000000e+00
       895        679        678 L M L      13 ACC cs  5.000000000e+00  1.300000000e+01       0       7  1.100000000e+01      10      13  3.000000000e+00
       896        680        679 L M L      21 ACC cs  5.000000000e+00  1.500000000e+01       0       7  1.100000000e+01      10      21  5.000000000e+00
       897        680        679 R M R    1127 BWI cs  6.000000000e+00  2.010000000e+02     545       0  1.400000000e+01      10    1127  4.400000000e+01
       898        681        680 L M R     451 ACC cs  2.000000000e+00  2.010000000e+02       0     450  1.200000000e+01      10     451  4.200000000e+01
       899        682        681 L M R     671 ACC cs  5.000000000e+00  2.070000000e+02       0     670  1.300000000e+01       8     671  6.400000000e+01
       900        682        681 R M R     762 BWI cs  8.000000000e+00  2.010000000e+02     396       0  1.200000000e+01       8     762  1.600000000e+01
       901        683        682 L M L      65 ACC cs  5.000000000e+00  1.800000000e+01       0      18  1.400000000e+01       5      65  2.900000000e+01
       902        684        683 L M L      13 ACC cs  4.000000000e+00  1.200000000e+01       0       3  1.200000000e+01      10      13  5.000000000e+00
       903        685        684 L M L      73 ACC cs  4.000000000e+00  1.900000000e+01      72      48  1.200000000e+01       7      73  2.600000000e+01
       904        686        685 L M L      31 ACC cs  5.000000000e+00  1.700000000e+01       0       7  1.300000000e+01      10      31  1.200000000e+01
       905        687        686 L M L      32 ACC cs  5.000000000e+00  1.500000000e+01       0       3  1.200000000e+01      10      32  1.100000000e+01
       906        688        687 L M L      19 ACC cs  4.000000000e+00  1.400000000e+01      18      10  1.400000000e+01      10      19  8.000000000e+00
       907        689        688 L M L      22 ACC cs  4.000000000e+00  1.600000000e+01       0      10  1.400000000e+01      10      22  5.000000000e+00
       908        690        689 L M R     463 ACC cs  4.000000000e+00  2.030000000e+02       0     462  1.300000000e+01      10     463  2.800000000e+01
       909        690        689 R M R     724 BWI cs  6.000000000e+00  2.030000000e+02     386       0  1.500000000e+01       9     724  1.600000000e+01
       910        691        690 L M R     492 ACC cs  3.000000000e+00  2.010000000e+02       0     491  1.300000000e+01      10     492  7.200000000e+01
       911        692        691 L M R     487 ACC cs  5.000000000e+00  2.030000000e+02       0     486  1.300000000e+01       4     487  5.600000000e+01
       912        692        691 R M R    1115 BWI cs  6.000000000e+00  2.020000000e+02     520    1114  1.500000000e+01       7    1115  5.100000000e+01
       913        692        691 L M R     487 NSG cs  5.000000000e+00  2.030000000e+02       0     486  1.400000000e+01       0     487  5.600000000e+01
       914        692        691 R M R     873 BWI cs  7.000000000e+00  2.070000000e+02     446     872  1.100000000e+01       9     873  1.100000000e+01
       915        693        692 L M R     395 ACC cs  5.000000000e+00  2.020000000e+02       0     394  1.200000000e+01       3     395  1.600000000e+01
       916        694        693 L M R     545 ACC cs  5.000000000e+00  2.010000000e+02       0     544  1.300000000e+01       6     545  6.600000000e+01
       917        695        694 L M R     447 ACC cs  5.000000000e+00  2.030000000e+02       0     446  1.300000000e+01       9     447  8.800000000e+01
       918        696        695 L M R     477 ACC cs  4.000000000e+00  2.030000000e+02       0     476  1.100000000e+01      10     477  6.200000000e+01
       919        696        695 R M R     714 BWI cs  8.000000000e+00  2.020000000e+02     388       0  1.200000000e+01       9     714  1.200000000e+01
       920        697        696 L M L      35 ACC cs  5.000000000e+00  1.700000000e+01       0      19  1.100000000e+01      10      35  1.700000000e+01
       921        698        697 L M R     473 ACC cs  5.000000000e+00  2.030000000e+02       0     472  1.200000000e+01       8     473  1.040000000e+02
       922        698        697 R M R    1011 BWI cs  6.000000000e+00  2.020000000e+02     554    1010  1.200000000e+01       5    1011  2.800000000e+01
       923        698        697 R M R     859 BWI cs  7.000000000e+00  2.060000000e+02     408     858  1.200000000e+01      10     859  1.000000000e+01
       924        698        697 R M R     855 BWI cs  8.000000000e+00  2.020000000e+02     378       0  1.100000000e+01       6     855  2.700000000e+01
       925        698        697 R M R     875 BWI cs  6.000000000e+00  2.100000000e+02     435     874  1.200000000e+01      10     875  2.000000000e+01
       926        699        698 L M R     358 ACC cs  5.000000000e+00  2.010000000e+02       0     357  1.200000000e+01       7     358  4.800000000e+01
       927        699        698 R M R     832 BWI cs  9.000000000e+00  2.040000000e+02     398       0  1.300000000e+01       6     832  2.000000000e+01
       928        699        698 R M R     796 BWI cs  6.000000000e+00  2.020000000e+02     344       0  1.100000000e+01       7     796  2.500000000e+01
       929        699        698 R M R    1002 BWI cs  7.000000000e+00  2.050000000e+02     607       0  1.200000000e+01       7    1002  7.300000000e+01
       930        699        698 R M R     772 BWI cs  8.000000000e+00  2.040000000e+02     393     771  1.200000000e+01      10     772  3.700000000e+01
       931        700        699 L M R     688 ACC cs  5.000000000e+00  2.010000000e+02       0     687  1.300000000e+01       7     688  1.140000000e+02
       932        700        699 R M R     977 BWI cs  7.000000000e+00  2.030000000e+02     561     976  1.400000000e+01       6     977  1.800000000e+01
       933        700        699 R M R     717 BWI cs  9.000000000e+00  2.060000000e+02     348     716  1.500000000e+01       9     717  1.900000000e+01
       934        700        699 R M R     753 BWI cs  8.000000000e+00  2.060000000e+02     418       0  1.500000000e+01       3     753  1.800000000e+01
       935        701        700 L M L     103 ACC cs  5.000000000e+00  2.100000000e+01       0      69  1.100000000e+01      10     103  3.900000000e+01
       936        702        701 L M L     112 ACC cs  4.000000000e+00  2.500000000e+01       0      35  1.300000000e+01       8     112  2.800000000e+01
       937        702        701 R M R    1061 BWI cs  1.000000000e+01  2.030000000e+02     609       0  1.200000000e+01       3    1061  0.000000000e+00
       938        703        702 L M R     543 ACC cs  5.000000000e+00  2.040000000e+02       0     542  1.200000000e+01       9     543  9.800000000e+01
       939        703        702 R M R     971 BWI cs  8.000000000e+00  2.010000000e+02     469       0  1.300000000e+01       9     971  8.000000000e+00
       940        704        703 L M R     464 ACC cs  4.000000000e+00  2.080000000e+02       0     463  1.100000000e+01       8     464  7.400000000e+01
       941        704        703 R M R     876 BWI cs  9.000000000e+00  2.060000000e+02     392     875  1.500000000e+01       9     876  1.900000000e+01
       942        705        704 L M L      58 ACC cs  5.000000000e+00  1.400000000e+01       0      11  1.100000000e+01      10      58  2.600000000e+01
       943        706        705 L M R     487 ACC cs  5.000000000e+00  2.010000000e+02       0     486  1.100000000e+01       7     487  5.000000000e+01
       944        707        706 L M R     457 ACC cs  4.000000000e+00  2.030000000e+02       0     456  1.400000000e+01       9     457  8.000000000e+01
       945        707        706 R M R    1005 BWI cs  6.000000000e+00  2.040000000e+02     383       0  1.100000000e+01      10    1005  4.500000000e+01
       946        707        706 R M R     808 BWI cs  9.000000000e+00  2.050000000e+02     402     807  1.400000000e+01       4     808  1.400000000e+01
       947        708        707 L M R     725 ACC cs  3.000000000e+00  2.020000000e+02       0     724  1.200000000e+01      10     725  5.200000000e+01
       948        709        708 L M L      21 ACC cs  5.000000000e+00  1.600000000e+01       0       9  1.500000000e+01      10      21  7.000000000e+00
       949        710        709 L M L      17 ACC cs  4.000000000e+00  1.400000000e+01       0      11  1.200000000e+01      10      17  9.000000000e+00
       950        711        710 L M L      35 ACC cs  2.000000000e+00  1.800000000e+01      34      27  1.100000000e+01      10      35  1.300000000e+01
       951        712        711 L M L      19 ACC cs  5.000000000e+00  1.700000000e+01       0      15  1.300000000e+01      10      19  9.000000000e+00
       952        713        712 L M R     522 ACC cs  5.000000000e+00  2.010000000e+02       0     521  1.300000000e+01      10     522  1.140000000e+02
       953        714        713 L M R     534 ACC cs  5.000000000e+00  2.030000000e+02       0     533  1.500000000e+01       4     534  8.200000000e+01
       954        714        713 R M R     868 BWI cs  7.000000000e+00  2.060000000e+02     300     867  1.100000000e+01       7     868  1.800000000e+01
       955        714        713 R M R     952 BWI cs  6.000000000e+00  2.020000000e+02     405       0  1.300000000e+01       6     952  5.000000000e+01
       956        714        713 R M R     798 BWI cs  9.000000000e+00  2.070000000e+02     414     797  1.200000000e+01       9     798  1.100000000e+01
       957        714        713 R M R     947 BWI cs  6.000000000e+00  2.030000000e+02     629       0  1.100000000e+01       7     947  1.900000000e+01
       958        714        713 R M R     926 BWI cs  6.000000000e+00  2.050000000e+02     580       0  1.300000000e+01      10     926  2.300000000e+01
       959        715        714 L M R     530 ACC cs  4.000000000e+00  2.030000000e+02       0     529  1.200000000e+01       9     530  1.000000000e+02
       960        715        714 L M R     530 NSG cs  4.000000000e+00  2.030000000e+02       0     529  1.200000000e+01       0     530  1.000000000e+02
       961        716        715 L M R     420 ACC cs  4.000000000e+00  2.010000000e+02       0     419  1.300000000e+01       9     420  9.600000000e+01
       962        716        715 L M R     420 NSG cs  4.000000000e+00  2.010000000e+02       0     419  1.200000000e+01       0     420  9.600000000e+01
       963        716        715 R M R    1019 BWI cs  1.000000000e+01  2.100000000e+02     520       0  1.100000000e+01       7    1019  8.000000000e+00
       964        716        715 R M R     852 BWI cs  8.000000000e+00  2.020000000e+02     447       0  1.300000000e+01       8     852  2.300000000e+01
       965        716        715 R M R    1070 BWI cs  7.000000000e+00  2.030000000e+02     489       0  1.200000000e+01       6    1070  1.600000000e+01
       966        717        716 L M R     489 ACC cs  5.000000000e+00  2.050000000e+02       0     488  1.100000000e+01       7     489  6.000000000e+00
       967        718        717 L M L      37 ACC cs  5.000000000e+00  1.900000000e+01       0      19  1.100000000e+01       8      37  1.400000000e+01
       968        719        718 L M L      25 ACC cs  4.000000000e+00  1.600000000e+01       0      10  1.100000000e+01      10      25  1.400000000e+01
       969        720        719 L M L      34 ACC cs  5.000000000e+00  1.900000000e+01       0      23  1.100000000e+01      10      34  1.100000000e+01
       970        721        720 L M L      15 ACC cs  4.000000000e+00  1.300000000e+01       0       5  1.100000000e+01      10      15  2.000000000e+00
       971        722        721 L M L       9 ACC cs  2.000000000e+00  1.500000000e+01       0       4  1.200000000e+01      10       9  5.000000000e+00
       972        723        722 L M L      22 ACC cs  2.000000000e+00  1.300000000e+01      21      17  1.200000000e+01      10      22  4.000000000e+00
       973        724        723 L M R     559 ACC cs  3.000000000e+00  2.020000000e+02       0     558  1.200000000e+01       8     559  2.200000000e+01
       974        725        724 L M L      55 ACC cs  4.000000000e+00  1.900000000e+01       0      13  1.100000000e+01       7      55  2.100000000e+01
       975        726        725 L M R     447 ACC cs  5.000000000e+00  2.020000000e+02       0     446  1.300000000e+01       8     447  5.200000000e+01
       976        726        725 R M R     982 BWI cs  8.000000000e+00  2.100000000e+02     580     981  1.100000000e+01       6     982  2.600000000e+01
       977        726        725 R M R     838 BWI cs  9.000000000e+00  2.100000000e+02     320     837  1.500000000e+01       7     838  3.300000000e+01
       978        727        726 L M R     567 ACC cs  5.000000000e+00  2.020000000e+02       0     566  1.300000000e+01       4     567  2.440000000e+02
       979        727        726 R M R    1115 BWI cs  1.000000000e+01  2.040000000e+02     472       0  1.400000000e+01       6    1115  1.400000000e+01
       980        727        726 R M R     858 BWI cs  6.000000000e+00  2.040000000e+02     417     857  1.200000000e+01       3     858  3.700000000e+01
       981        728        727 L M R     523 ACC cs  5.000000000e+00  2.010000000e+02       0     522  1.300000000e+01      10     523  2.400000000e+01
       982        728        727 R M R     787 BWI cs  6.000000000e+00  2.080000000e+02     361     786  1.100000000e+01      10     787  5.800000000e+01
       983        729        728 L M L      30 ACC cs  5.000000000e+00  1.500000000e+01       0       6  1.200000000e+01      10      30  1.700000000e+01
       984        730        729 L M R     719 ACC cs  4.000000000e+00  2.050000000e+02       0     718  1.100000000e+01      10     719  3.800000000e+01
       985        731        730 L M R     407 ACC cs  5.000000000e+00  2.030000000e+02       0     406  1.300000000e+01      10     407  2.600000000e+01
       986        732        731 L M R     357 ACC cs  5.000000000e+00  2.040000000e+02       0     356  1.300000000e+01       9     357  7.200000000e+01
       987        732        731 R M R     768 BWI cs  1.000000000e+01  2.080000000e+02     376       0  1.200000000e+01       5     768  1.600000000e+01
       988        733        732 L M R     542 ACC cs  5.000000000e+00  2.040000000e+02       0     541  1.400000000e+01       4     542  7.600000000e+01
       989        733        732 R M R     721 BWI cs  6.000000000e+00  2.040000000e+02     348       0  1.400000000e+01       5     721  8.000000000e+00
       990        734        733 L M R     307 ACC cs  5.000000000e+00  2.110000000e+02       0     306  1.200000000e+01       5     307  3.400000000e+01
       991        734        733 R M R     754 BWI cs  8.000000000e+00  2.050000000e+02     300     753  1.100000000e+01       8     754  1.400000000e+01
       992        735        734 L M R     437 ACC cs  5.000000000e+00  2.020000000e+02       0     436  1.300000000e+01       7     437  4.000000000e+01
       993        735        734 R M R     964 BWI cs  7.000000000e+00  2.040000000e+02     492     963  1.200000000e+01       8     964  1.500000000e+01
       994        735        734 R M R     950 BWI cs  9.000000000e+00  2.050000000e+02     390     949  1.500000000e+01       6     950  1.300000000e+01
       995        735        734 R M R     902 BWI cs  9.000000000e+00  2.070000000e+02     417     901  1.200000000e+01       9     902  2.400000000e+01
       996        736        735 L M L      69 ACC cs  3.000000000e+00  1.900000000e+01      68      48  1.300000000e+01       9      69  2.800000000e+01
       997        737        736 L M R     492 ACC cs  5.000000000e+00  2.020000000e+02       0     491  1.200000000e+01       8     492  2.200000000e+01
       998        737        736 R M R     792 BWI cs  8.000000000e+00  2.050000000e+02     381       0  1.100000000e+01       6     792  3.000000000e+01
       999        737        736 R M R     800 BWI cs  8.000000000e+00  2.040000000e+02     351     799  1.300000000e+01       9     800  4.000000000e+01
      1000        737        736 R M R     859 BWI cs  1.000000000e+01  2.010000000e+02     372       0  1.300000000e+01       9     859  4.000000000e+00
      1001        737        736 R M R     782 BWI cs  6.000000000e+00  2.020000000e+02     414       0  1.300000000e+01       9     782  1.500000000e+01
      1002        738        737 L M R     381 ACC cs  5.000000000e+00  2.020000000e+02       0     380  1.400000000e+01      10     381  3.000000000e+01
      1003        738        737 R M R    1010 BWI cs  6.000000000e+00  2.050000000e+02     320    1009  1.400000000e+01       9    1010  2.700000000e+01
      1004        739        738 L M R     331 ACC cs  5.000000000e+00  2.050000000e+02       0     330  1.100000000e+01       7     331  1.200000000e+01
      1005        740        739 L M R     321 ACC cs  4.000000000e+00  2.040000000e+02       0     320  1.200000000e+01       5     321  2.800000000e+01
      1006        740        739 R M R     728 BWI cs  7.000000000e+00  2.050000000e+02     394     727  1.500000000e+01       9     728  1.200000000e+01
      1007        740        739 R M R     703 BWI cs  1.000000000e+01  2.020000000e+02     393       0  1.200000000e+01       6     703  6.000000000e+00
      1008        740        739 R M R     750 BWI cs  9.000000000e+00  2.060000000e+02     385       0  1.400000000e+01       7     750  9.000000000e+00
      1009        740        739 R M R     726 BWI cs  9.000000000e+00  2.010000000e+02     339       0  1.500000000e+01       6     726  1.400000000e+01
      1010        740        739 R M R    1101 BWI cs  6.000000000e+00  2.060000000e+02     710       0  1.100000000e+01       9    1101  1.400000000e+01
      1011        741        740 L M R     346 ACC cs  5.000000000e+00  2.070000000e+02       0     345  1.100000000e+01       8     346  6.000000000e+00
      1012        742        741 L M R     328 ACC cs  5.000000000e+00  2.050000000e+02       0     327  1.100000000e+01      10     328  6.400000000e+01
      1013        743        742 L M R     567 ACC cs  4.000000000e+00  2.030000000e+02       0     566  1.200000000e+01      10     567  4.400000000e+01
      1014        743        742 R M R     722 BWI cs  6.000000000e+00  2.100000000e+02     407       0  1.200000000e+01       8     722  1.600000000e+01
      1015        744        743 L M R     354 ACC cs  4.000000000e+00  2.010000000e+02       0     353  1.200000000e+01       7     354  2.800000000e+01
      1016        744        743 R M R     729 BWI cs  7.000000000e+00  2.060000000e+02     394       0  1.400000000e+01       5     729  1.900000000e+01
      1017        744        743 R M R     757 BWI cs  6.000000000e+00  2.120000000e+02     311     756  1.200000000e+01       7     757  2.500000000e+01
      1018        744        743 R M R     818 BWI cs  6.000000000e+00  2.150000000e+02     399       0  1.100000000e+01       8     818  3.700000000e+01
      1019        745        744 L M R     479 ACC cs  5.000000000e+00  2.040000000e+02       0     478  1.400000000e+01      10     479  4.000000000e+00
      1020        746        745 L M R     400 ACC cs  5.000000000e+00  2.040000000e+02       0     399  1.200000000e+01       8     400  2.400000000e+01
      1021        746        745 R M R     695 BWI cs  9.000000000e+00  2.060000000e+02     328       0  1.400000000e+01       9     695  2.900000000e+01
      1022        746        745 R M R     653 BWI cs  6.000000000e+00  2.010000000e+02     313       0  1.100000000e+01      10     653  1.100000000e+01
      1023        746        745 R M R     715 BWI cs  1.000000000e+01  2.020000000e+02     359       0  1.300000000e+01       5     715  8.000000000e+00
      1024        746        745 R M R     915 BWI cs  1.000000000e+01  2.040000000e+02     430       0  1.400000000e+01       6     915  3.000000000e+00
      1025        747        746 L M R     448 ACC cs  5.000000000e+00  2.020000000e+02       0     447  1.100000000e+01       4     448  1.200000000e+01
      1026        747        746 R M R     737 BWI cs  6.000000000e+00  2.060000000e+02     315     736  1.100000000e+01       6     737  1.200000000e+01
      1027        747        746 R M R     565 BWI cs  7.000000000e+00  2.030000000e+02     284       0  1.300000000e+01       8     565  2.000000000e+01
      1028        747        746 R M R     782 BWI cs  6.000000000e+00  2.010000000e+02     377       0  1.400000000e+01       7     782  2.700000000e+01
      1029        748        747 L M R     541 ACC cs  5.000000000e+00  2.030000000e+02       0     540  1.400000000e+01      10     541  8.000000000e+00
      1030        748        747 R M R     681 BWI cs  7.000000000e+00  2.010000000e+02     339       0  1.100000000e+01       8     681  1.200000000e+01
      1031        748        747 R M R     812 BWI cs  7.000000000e+00  2.020000000e+02     490       0  1.200000000e+01       7     812  1.200000000e+01
      1032        748        747 R M R     852 BWI cs  9.000000000e+00  2.020000000e+02     444     851  1.300000000e+01       7     852  1.700000000e+01
      1033        749        748 L M R     328 ACC cs  4.000000000e+00  2.040000000e+02       0     327  1.100000000e+01       8     328  8.000000000e+00


==> Data/2-hole/cs_low_pathensemble.txt <==
#     Step    No.-acc  No.-shoot l m r  Length Acc Mc            Min-O            Max-O Idx-Min Idx-Max          O-shoot  Idx-sh Idx-shN  Weight
         0          1          0 L M L     352 ACC ld  5.000000000e+00  1.000000000e+02       0     347  0.000000000e+00       0       0  2.800000000e+01
         1          2          1 L M L      91 ACC cs  5.000000000e+00  1.800000000e+01       0      13  1.200000000e+01      10      91  4.500000000e+01
         2          2          1 R M R    1172 BWI cs  8.000000000e+00  1.020000000e+02     473       0  1.200000000e+01       7    1172  6.100000000e+01
         3          3          2 L M L     110 ACC cs  5.000000000e+00  1.900000000e+01       0      71  1.100000000e+01       9     110  6.100000000e+01
         4          3          2 R M R     846 BWI cs  7.000000000e+00  1.020000000e+02     359     845  1.200000000e+01       9     846  3.200000000e+01
         5          4          3 L M R     736 ACC cs  5.000000000e+00  1.030000000e+02       0     735  1.400000000e+01       8     736  1.840000000e+02
         6          4          3 R M R     877 BWI cs  8.000000000e+00  1.020000000e+02     458       0  1.200000000e+01       7     877  3.400000000e+01
         7          4          3 R M R     681 BWI cs  1.000000000e+01  1.030000000e+02     321       0  1.100000000e+01       6     681  8.000000000e+00
         8          4          3 R M R    1264 BWI cs  8.000000000e+00  1.020000000e+02     416       0  1.400000000e+01       9    1264  9.000000000e+00
         9          5          4 L M R     775 ACC cs  5.000000000e+00  1.010000000e+02       0     774  1.200000000e+01       6     775  1.000000000e+02
        10          6          5 L M R     677 ACC cs  3.000000000e+00  1.020000000e+02       0     676  1.100000000e+01      10     677  1.520000000e+02
        11          6          5 R M R     799 BWI cs  8.000000000e+00  1.040000000e+02     442       0  1.200000000e+01       3     799  1.900000000e+01
        12          7          6 L M L     327 ACC cs  4.000000000e+00  2.600000000e+01       0     271  1.200000000e+01       7     327  8.200000000e+01
        13          7          6 R M R    1205 BWI cs  7.000000000e+00  1.020000000e+02     839       0  1.300000000e+01       7    1205  2.700000000e+01
        14          8          7 L M L      33 ACC cs  5.000000000e+00  1.600000000e+01       0      22  1.100000000e+01      10      33  1.500000000e+01
        15          9          8 L M R     922 ACC cs  5.000000000e+00  1.030000000e+02       0     921  1.100000000e+01       9     922  5.000000000e+01
        16         10          9 L M L     110 ACC cs  5.000000000e+00  1.700000000e+01       0      65  1.400000000e+01      10     110  4.300000000e+01
        17         11         10 L M R     529 ACC cs  5.000000000e+00  1.010000000e+02       0     528  1.100000000e+01      10     529  8.000000000e+01
        18         12         11 L M R     457 ACC cs  4.000000000e+00  1.010000000e+02       0     456  1.200000000e+01       9     457  1.000000000e+02
        19         13         12 L M R     626 ACC cs  5.000000000e+00  1.020000000e+02       0     625  1.200000000e+01       9     626  1.240000000e+02
        20         13         12 R M R    1200 BWI cs  7.000000000e+00  1.040000000e+02     615       0  1.300000000e+01       9    1200  2.900000000e+01
        21         13         12 R M R     811 BWI cs  9.000000000e+00  1.030000000e+02     471     810  1.300000000e+01       8     811  5.800000000e+01
        22         13         12 R M R    1528 BWI cs  6.000000000e+00  1.020000000e+02     525       0  1.100000000e+01       9    1528  6.000000000e+01
        23         14         13 L M R     769 ACC cs  5.000000000e+00  1.050000000e+02       0     768  1.100000000e+01       8     769  2.300000000e+02
        24         15         14 L M R    1097 ACC cs  5.000000000e+00  1.040000000e+02       0    1096  1.100000000e+01       7    1097  2.780000000e+02
        25         16         15 L M R     560 ACC cs  5.000000000e+00  1.070000000e+02       0     559  1.200000000e+01       5     560  7.600000000e+01
        26         17         16 L M L     191 ACC cs  3.000000000e+00  2.300000000e+01     190     115  1.400000000e+01       5     191  6.700000000e+01
        27         18         17 L M R     481 ACC cs  4.000000000e+00  1.010000000e+02       0     480  1.100000000e+01       9     481  5.200000000e+01
        28         19         18 L M L      60 ACC cs  5.000000000e+00  1.600000000e+01       0      49  1.100000000e+01      10      60  1.700000000e+01
        29         20         19 L M L       9 ACC cs  2.000000000e+00  1.500000000e+01       8       3  1.200000000e+01      10       9  4.000000000e+00
        30         21         20 L M L      33 ACC cs  4.000000000e+00  1.500000000e+01      32      27  1.100000000e+01      10      33  1.000000000e+01
        31         22         21 L M L      57 ACC cs  5.000000000e+00  1.800000000e+01       0      25  1.400000000e+01      10      57  1.800000000e+01
        32         23         22 L M L      26 ACC cs  4.000000000e+00  1.200000000e+01       0      16  1.100000000e+01      10      26  1.200000000e+01
        33         24         23 L M L      45 ACC cs  4.000000000e+00  1.900000000e+01       0      16  1.200000000e+01      10      45  1.600000000e+01
        34         25         24 L M L      51 ACC cs  5.000000000e+00  1.500000000e+01       0      30  1.100000000e+01       9      51  1.600000000e+01
        35         26         25 L M L      17 ACC cs  5.000000000e+00  1.500000000e+01       0      10  1.200000000e+01      10      17  6.000000000e+00
        36         27         26 L M L      30 ACC cs  3.000000000e+00  1.500000000e+01      29      17  1.100000000e+01      10      30  1.600000000e+01
        37         28         27 L M L      10 ACC cs  5.000000000e+00  1.300000000e+01       0       2  1.100000000e+01      10      10  3.000000000e+00
        38         29         28 L M L      29 ACC cs  5.000000000e+00  1.500000000e+01       0      10  1.400000000e+01      10      29  1.000000000e+01
        39         30         29 L M L      35 ACC cs  3.000000000e+00  1.600000000e+01      34      17  1.500000000e+01      10      35  1.900000000e+01
        40         31         30 L M L      21 ACC cs  3.000000000e+00  1.300000000e+01       0       5  1.300000000e+01       9      21  1.000000000e+01
        41         32         31 L M L      38 ACC cs  5.000000000e+00  1.400000000e+01       0      10  1.100000000e+01      10      38  1.400000000e+01
        42         33         32 L M L      79 ACC cs  5.000000000e+00  2.000000000e+01       0      26  1.300000000e+01      10      79  1.700000000e+01
        43         34         33 L M L      15 ACC cs  3.000000000e+00  1.200000000e+01       0       8  1.100000000e+01      10      15  3.000000000e+00
        44         35         34 L M L      15 ACC cs  4.000000000e+00  1.200000000e+01       0       5  1.100000000e+01      10      15  3.000000000e+00
        45         36         35 L M L      10 ACC cs  4.000000000e+00  1.100000000e+01       9       2  1.100000000e+01      10      10  2.000000000e+00
        46         37         36 L M L      12 ACC cs  4.000000000e+00  1.200000000e+01      11       4  1.200000000e+01      10      12  2.000000000e+00
        47         38         37 L M L       5 ACC cs  5.000000000e+00  1.300000000e+01       0       3  1.300000000e+01      10       5  1.000000000e+00
        48         39         38 L M L      18 ACC cs  5.000000000e+00  1.200000000e+01       0      11  1.100000000e+01      10      18  4.000000000e+00
        49         40         39 L M L      35 ACC cs  4.000000000e+00  1.300000000e+01       0      22  1.100000000e+01      10      35  1.300000000e+01
        50         41         40 L M L      54 ACC cs  4.000000000e+00  1.300000000e+01       0      14  1.300000000e+01      10      54  1.500000000e+01
        51         42         41 L M L      87 ACC cs  5.000000000e+00  1.500000000e+01       0      50  1.100000000e+01      10      87  2.800000000e+01
        52         43         42 L M R     511 ACC cs  4.000000000e+00  1.030000000e+02       0     510  1.100000000e+01      10     511  6.600000000e+01
        53         44         43 L M R     835 ACC cs  5.000000000e+00  1.010000000e+02       0     834  1.300000000e+01       7     835  2.540000000e+02
        54         44         43 R M R    1065 BWI cs  6.000000000e+00  1.020000000e+02     482    1064  1.400000000e+01       3    1065  9.300000000e+01
        55         45         44 L M R     653 ACC cs  5.000000000e+00  1.040000000e+02       0     652  1.100000000e+01       9     653  7.400000000e+01
        56         46         45 L M L      83 ACC cs  5.000000000e+00  1.500000000e+01       0      27  1.300000000e+01       9      83  2.800000000e+01
        57         47         46 L M L      82 ACC cs  4.000000000e+00  1.400000000e+01      81      50  1.400000000e+01      10      82  2.300000000e+01
        58         48         47 L M R    1184 ACC cs  5.000000000e+00  1.010000000e+02       0    1183  1.200000000e+01      10    1184  1.340000000e+02
        59         48         47 R M R    1235 BWI cs  6.000000000e+00  1.020000000e+02     692    1234  1.100000000e+01       8    1235  8.700000000e+01
        60         49         48 L M R     453 ACC cs  5.000000000e+00  1.030000000e+02       0     452  1.400000000e+01      10     453  8.600000000e+01
        61         50         49 L M R     516 ACC cs  5.000000000e+00  1.030000000e+02       0     515  1.300000000e+01       4     516  5.600000000e+01
        62         50         49 R M R    1478 BWI cs  6.000000000e+00  1.070000000e+02     627    1477  1.200000000e+01       6    1478  5.900000000e+01
        63         51         50 L M R     427 ACC cs  5.000000000e+00  1.010000000e+02       0     426  1.300000000e+01       4     427  7.600000000e+01
        64         51         50 R M R     996 BWI cs  9.000000000e+00  1.030000000e+02     541       0  1.100000000e+01       8     996  4.200000000e+01
        65         52         51 L M R     798 ACC cs  5.000000000e+00  1.020000000e+02       0     797  1.300000000e+01       9     798  1.480000000e+02
        66         53         52 L M L     362 ACC cs  4.000000000e+00  2.600000000e+01     361      54  1.200000000e+01       7     362  4.100000000e+01
        67         54         53 L M R     540 ACC cs  4.000000000e+00  1.040000000e+02       0     539  1.300000000e+01       9     540  1.480000000e+02
        68         55         54 L M R     775 ACC cs  5.000000000e+00  1.020000000e+02       0     774  1.300000000e+01       7     775  2.400000000e+02
        69         56         55 L M R     499 ACC cs  5.000000000e+00  1.010000000e+02       0     498  1.400000000e+01       9     499  1.560000000e+02
        70         57         56 L M R     411 ACC cs  5.000000000e+00  1.030000000e+02       0     410  1.300000000e+01      10     411  1.440000000e+02
        71         57         56 R M R    1157 BWI cs  7.000000000e+00  1.050000000e+02     456       0  1.300000000e+01      10    1157  7.300000000e+01
        72         57         56 R M R    1426 BWI cs  8.000000000e+00  1.030000000e+02     582    1425  1.200000000e+01       5    1426  3.000000000e+01
        73         57         56 R M R    1172 BWI cs  6.000000000e+00  1.040000000e+02     424       0  1.200000000e+01       8    1172  6.000000000e+01
        74         57         56 R M R     972 BWI cs  7.000000000e+00  1.160000000e+02     463     971  1.200000000e+01      10     972  7.200000000e+01
        75         58         57 L M L      41 ACC cs  2.000000000e+00  1.400000000e+01      40      30  1.100000000e+01      10      41  1.500000000e+01
        76         59         58 L M L     566 ACC cs  4.000000000e+00  2.600000000e+01     565     368  1.100000000e+01       9     566  1.430000000e+02
        77         60         59 L M R     561 ACC cs  5.000000000e+00  1.020000000e+02       0     560  1.300000000e+01      10     561  1.060000000e+02
        78         61         60 L M R    1860 ACC cs  5.000000000e+00  1.020000000e+02       0    1859  1.200000000e+01       9    1860  3.280000000e+02
        79         62         61 L M L     173 ACC cs  4.000000000e+00  1.700000000e+01     172      62  1.500000000e+01      10     173  7.400000000e+01
        80         63         62 L M L      61 ACC cs  4.000000000e+00  1.500000000e+01      60      19  1.300000000e+01      10      61  3.400000000e+01
        81         63         62 R M R    1819 BWI cs  7.000000000e+00  1.010000000e+02     937       0  1.300000000e+01       9    1819  1.950000000e+02
        82         63         62 R M R    1360 BWI cs  6.000000000e+00  1.060000000e+02     460    1359  1.300000000e+01       8    1360  6.300000000e+01
        83         64         63 L M L      36 ACC cs  4.000000000e+00  1.700000000e+01       0      14  1.200000000e+01      10      36  1.300000000e+01
        84         64         63 R M R    1956 BWI cs  6.000000000e+00  1.030000000e+02    1110       0  1.100000000e+01      10    1956  1.460000000e+02
        85         65         64 L M L     200 ACC cs  4.000000000e+00  2.300000000e+01       0      99  1.100000000e+01       9     200  1.080000000e+02
        86         66         65 L M R     758 ACC cs  5.000000000e+00  1.050000000e+02       0     757  1.200000000e+01      10     758  3.600000000e+01
        87         67         66 L M L      63 ACC cs  5.000000000e+00  1.400000000e+01       0      20  1.100000000e+01      10      63  2.000000000e+01
        88         68         67 L M L       8 ACC cs  5.000000000e+00  1.200000000e+01       0       2  1.200000000e+01      10       8  1.000000000e+00
        89         69         68 L M L      24 ACC cs  3.000000000e+00  1.400000000e+01      23       6  1.400000000e+01      10      24  7.000000000e+00
        90         70         69 L M R     711 ACC cs  4.000000000e+00  1.010000000e+02       0     710  1.400000000e+01      10     711  6.400000000e+01
        91         71         70 L M L      89 ACC cs  5.000000000e+00  1.600000000e+01       0      18  1.200000000e+01       8      89  2.800000000e+01
        92         71         70 R M R    1475 BWI cs  9.000000000e+00  1.050000000e+02     735       0  1.100000000e+01      10    1475  3.000000000e+01
        93         71         70 R M R    1893 BWI cs  7.000000000e+00  1.050000000e+02     636    1892  1.400000000e+01      10    1893  9.900000000e+01
        94         72         71 L M R     548 ACC cs  5.000000000e+00  1.010000000e+02       0     547  1.300000000e+01      10     548  4.800000000e+01
        95         73         72 L M R     762 ACC cs  5.000000000e+00  1.010000000e+02       0     761  1.100000000e+01       6     762  2.180000000e+02
        96         74         73 L M R     815 ACC cs  5.000000000e+00  1.030000000e+02       0     814  1.200000000e+01       9     815  1.580000000e+02
        97         75         74 L M R     832 ACC cs  5.000000000e+00  1.010000000e+02       0     831  1.200000000e+01       9     832  1.920000000e+02
        98         76         75 L M R     776 ACC cs  5.000000000e+00  1.010000000e+02       0     775  1.100000000e+01      10     776  5.400000000e+01
        99         77         76 L M R     717 ACC cs  5.000000000e+00  1.040000000e+02       0     716  1.300000000e+01       6     717  1.540000000e+02
       100         78         77 L M R     756 ACC cs  4.000000000e+00  1.010000000e+02       0     755  1.500000000e+01       9     756  9.000000000e+01
       101         79         78 L M R     488 ACC cs  4.000000000e+00  1.030000000e+02       0     487  1.300000000e+01       9     488  6.000000000e+01
       102         80         79 L M L     322 ACC cs  4.000000000e+00  2.900000000e+01     321     154  1.300000000e+01       5     322  4.600000000e+01
       103         81         80 L M R     765 ACC cs  5.000000000e+00  1.010000000e+02       0     764  1.200000000e+01      10     765  1.420000000e+02
       104         82         81 L M R    1076 ACC cs  5.000000000e+00  1.010000000e+02       0    1075  1.200000000e+01       9    1076  2.180000000e+02
       105         82         81 L M R    1076 NSG cs  5.000000000e+00  1.010000000e+02       0    1075  1.300000000e+01       0    1076  2.180000000e+02
       106         83         82 L M R     515 ACC cs  4.000000000e+00  1.020000000e+02       0     514  1.300000000e+01      10     515  1.320000000e+02
       107         84         83 L M R     479 ACC cs  5.000000000e+00  1.010000000e+02       0     478  1.300000000e+01       8     479  1.080000000e+02
       108         84         83 R M R     898 BWI cs  6.000000000e+00  1.020000000e+02     477       0  1.300000000e+01       9     898  1.600000000e+01
       109         85         84 L M L     104 ACC cs  4.000000000e+00  1.600000000e+01     103      64  1.300000000e+01      10     104  4.400000000e+01
       110         86         85 L M R     651 ACC cs  5.000000000e+00  1.020000000e+02       0     650  1.100000000e+01      10     651  4.400000000e+01
       111         86         85 R M R    1280 BWI cs  8.000000000e+00  1.030000000e+02     807       0  1.400000000e+01      10    1280  3.200000000e+01
       112         87         86 L M L      50 ACC cs  4.000000000e+00  1.400000000e+01       0      44  1.100000000e+01      10      50  1.100000000e+01
       113         87         86 R M R    1386 BWI cs  6.000000000e+00  1.030000000e+02     638       0  1.100000000e+01      10    1386  9.200000000e+01
       114         88         87 L M R     535 ACC cs  5.000000000e+00  1.030000000e+02       0     534  1.100000000e+01      10     535  1.000000000e+02
       115         89         88 L M R    1017 ACC cs  5.000000000e+00  1.020000000e+02       0    1016  1.100000000e+01      10    1017  3.060000000e+02
       116         89         88 R M R    1389 BWI cs  6.000000000e+00  1.050000000e+02     555    1388  1.200000000e+01       7    1389  1.240000000e+02
       117         89         88 R M R    1535 BWI cs  8.000000000e+00  1.020000000e+02     663       0  1.200000000e+01       9    1535  5.500000000e+01
       118         89         88 R M R    1590 BWI cs  8.000000000e+00  1.040000000e+02     649       0  1.400000000e+01       9    1590  1.000000000e+02
       119         90         89 L M R     722 ACC cs  3.000000000e+00  1.040000000e+02       0     721  1.400000000e+01       8     722  7.000000000e+01
       120         90         89 R M R    1159 BWI cs  1.000000000e+01  1.060000000e+02     745    1158  1.300000000e+01       6    1159  1.300000000e+01
       121         90         89 R M R    1398 BWI cs  7.000000000e+00  1.030000000e+02     826       0  1.500000000e+01       5    1398  3.000000000e+01
       122         91         90 L M L     199 ACC cs  5.000000000e+00  2.100000000e+01       0     150  1.300000000e+01      10     199  6.800000000e+01
       123         92         91 L M L      56 ACC cs  3.000000000e+00  2.000000000e+01      55      44  1.100000000e+01       5      56  3.000000000e+01
       124         93         92 L M R     686 ACC cs  4.000000000e+00  1.050000000e+02       0     685  1.300000000e+01       7     686  1.100000000e+02
       125         94         93 L M L      40 ACC cs  4.000000000e+00  1.700000000e+01      39      24  1.200000000e+01       7      40  1.700000000e+01
       126         95         94 L M L      25 ACC cs  5.000000000e+00  1.900000000e+01       0       7  1.100000000e+01      10      25  7.000000000e+00
       127         96         95 L M L      31 ACC cs  4.000000000e+00  1.400000000e+01       0       8  1.100000000e+01      10      31  7.000000000e+00
       128         97         96 L M R     660 ACC cs  3.000000000e+00  1.020000000e+02       0     659  1.400000000e+01      10     660  2.040000000e+02
       129         97         96 R M R    1769 BWI cs  7.000000000e+00  1.050000000e+02     545       0  1.400000000e+01       7    1769  7.200000000e+01
       130         97         96 R M R     956 BWI cs  1.000000000e+01  1.010000000e+02     592       0  1.500000000e+01       3     956  1.100000000e+01
       131         97         96 R M R    1433 BWI cs  8.000000000e+00  1.040000000e+02     715    1432  1.500000000e+01       8    1433  7.400000000e+01
       132         97         96 R M R    1425 BWI cs  7.000000000e+00  1.100000000e+02     759    1424  1.200000000e+01       9    1425  8.500000000e+01
       133         97         96 R M R    1117 BWI cs  7.000000000e+00  1.020000000e+02     551    1116  1.100000000e+01       9    1117  2.300000000e+01
       134         97         96 R M R     904 BWI cs  8.000000000e+00  1.030000000e+02     423       0  1.400000000e+01       8     904  2.000000000e+01
       135         98         97 L M R     614 ACC cs  5.000000000e+00  1.010000000e+02       0     613  1.200000000e+01       9     614  9.800000000e+01
       136         99         98 L M R    1327 ACC cs  5.000000000e+00  1.030000000e+02       0    1326  1.200000000e+01       9    1327  1.540000000e+02
       137         99         98 R M R    1527 BWI cs  6.000000000e+00  1.020000000e+02     685    1526  1.100000000e+01      10    1527  1.070000000e+02
       138        100         99 L M R     511 ACC cs  5.000000000e+00  1.020000000e+02       0     510  1.300000000e+01       7     511  1.360000000e+02
       139        101        100 L M L     121 ACC cs  5.000000000e+00  1.900000000e+01       0      58  1.200000000e+01      10     121  4.700000000e+01
       140        101        100 R M R    1267 BWI cs  8.000000000e+00  1.020000000e+02     590       0  1.300000000e+01       7    1267  4.500000000e+01
       141        102        101 L M L      28 ACC cs  5.000000000e+00  1.500000000e+01       0      16  1.400000000e+01       9      28  1.200000000e+01
       142        103        102 L M R     499 ACC cs  4.000000000e+00  1.010000000e+02       0     498  1.100000000e+01      10     499  6.800000000e+01
       143        103        102 R M R     780 BWI cs  9.000000000e+00  1.040000000e+02     343     779  1.200000000e+01       2     780  2.000000000e+00
       144        103        102 R M R    1682 BWI cs  6.000000000e+00  1.010000000e+02     955       0  1.500000000e+01       5    1682  2.400000000e+01
       145        104        103 L M R     540 ACC cs  5.000000000e+00  1.050000000e+02       0     539  1.500000000e+01       4     540  8.800000000e+01
       146        105        104 L M L     127 ACC cs  4.000000000e+00  1.900000000e+01       0      21  1.300000000e+01       7     127  3.700000000e+01
       147        106        105 L M L     114 ACC cs  5.000000000e+00  1.700000000e+01       0      40  1.100000000e+01      10     114  5.500000000e+01
       148        106        105 R M R    1534 BWI cs  7.000000000e+00  1.010000000e+02     650       0  1.200000000e+01       9    1534  6.100000000e+01
       149        107        106 L M L     193 ACC cs  5.000000000e+00  1.700000000e+01       0      58  1.400000000e+01       9     193  8.100000000e+01
       150        108        107 L M R     930 ACC cs  5.000000000e+00  1.010000000e+02       0     929  1.100000000e+01      10     930  1.820000000e+02
       151        109        108 L M L      52 ACC cs  5.000000000e+00  1.500000000e+01       0      29  1.300000000e+01      10      52  2.600000000e+01
       152        110        109 L M L     315 ACC cs  3.000000000e+00  2.200000000e+01       0     191  1.100000000e+01      10     315  1.060000000e+02
       153        111        110 L M L     166 ACC cs  5.000000000e+00  2.200000000e+01       0      31  1.100000000e+01      10     166  6.800000000e+01
       154        112        111 L M L      35 ACC cs  4.000000000e+00  1.400000000e+01      34      12  1.100000000e+01      10      35  1.000000000e+01
       155        113        112 L M R     571 ACC cs  4.000000000e+00  1.040000000e+02       0     570  1.100000000e+01      10     571  1.800000000e+01
       156        114        113 L M R     674 ACC cs  5.000000000e+00  1.030000000e+02       0     673  1.100000000e+01      10     674  1.120000000e+02
       157        114        113 R M R    2297 BWI cs  6.000000000e+00  1.010000000e+02     880       0  1.300000000e+01      10    2297  1.420000000e+02
       158        115        114 L M R     966 ACC cs  4.000000000e+00  1.010000000e+02       0     965  1.500000000e+01       8     966  1.960000000e+02
       159        115        114 R M R    1248 BWI cs  7.000000000e+00  1.020000000e+02     692       0  1.300000000e+01       9    1248  3.500000000e+01
       160        116        115 L M R     896 ACC cs  5.000000000e+00  1.020000000e+02       0     895  1.300000000e+01       8     896  1.440000000e+02
       161        117        116 L M L     118 ACC cs  5.000000000e+00  1.700000000e+01       0      21  1.200000000e+01      10     118  3.700000000e+01
       162        118        117 L M L      32 ACC cs  4.000000000e+00  1.700000000e+01       0      19  1.100000000e+01      10      32  9.000000000e+00
       163        119        118 L M R    1025 ACC cs  5.000000000e+00  1.040000000e+02       0    1024  1.200000000e+01      10    1025  3.000000000e+02
       164        119        118 R M R    1102 BWI cs  6.000000000e+00  1.020000000e+02     635    1101  1.500000000e+01       9    1102  3.500000000e+01
       165        119        118 R M R     968 BWI cs  1.000000000e+01  1.040000000e+02     358       0  1.200000000e+01       2     968  1.800000000e+01
       166        119        118 R M R    1729 BWI cs  7.000000000e+00  1.030000000e+02     724    1728  1.400000000e+01       9    1729  5.300000000e+01
       167        119        118 R M R    1342 BWI cs  6.000000000e+00  1.030000000e+02     676    1341  1.200000000e+01       8    1342  1.400000000e+01
       168        120        119 L M L      89 ACC cs  5.000000000e+00  1.800000000e+01       0      18  1.500000000e+01      10      89  3.200000000e+01
       169        121        120 L M L      26 ACC cs  4.000000000e+00  1.300000000e+01      25      18  1.200000000e+01      10      26  6.000000000e+00
       170        122        121 L M L     122 ACC cs  3.000000000e+00  2.100000000e+01     121      61  1.300000000e+01      10     122  2.900000000e+01
       171        123        122 L M L      41 ACC cs  4.000000000e+00  1.900000000e+01       0      26  1.200000000e+01      10      41  1.500000000e+01
       172        124        123 L M L      25 ACC cs  5.000000000e+00  1.300000000e+01       0      13  1.100000000e+01      10      25  2.000000000e+00
       173        125        124 L M L      50 ACC cs  4.000000000e+00  2.100000000e+01       0      15  1.100000000e+01       9      50  1.700000000e+01
       174        126        125 L M L      96 ACC cs  4.000000000e+00  2.100000000e+01      95      71  1.300000000e+01       7      96  2.100000000e+01
       175        127        126 L M R     628 ACC cs  4.000000000e+00  1.030000000e+02       0     627  1.100000000e+01       3     628  5.400000000e+01
       176        128        127 L M R     747 ACC cs  5.000000000e+00  1.010000000e+02       0     746  1.300000000e+01      10     747  5.600000000e+01
       177        128        127 R M R    1326 BWI cs  6.000000000e+00  1.020000000e+02     564       0  1.200000000e+01       8    1326  1.090000000e+02
       178        129        128 L M L     239 ACC cs  5.000000000e+00  1.900000000e+01       0      47  1.200000000e+01       7     239  8.400000000e+01
       179        130        129 L M R     695 ACC cs  4.000000000e+00  1.020000000e+02       0     694  1.200000000e+01       4     695  1.700000000e+02
       180        131        130 L M R     871 ACC cs  5.000000000e+00  1.020000000e+02       0     870  1.400000000e+01       8     871  1.400000000e+02
       181        131        130 R M R    1139 BWI cs  6.000000000e+00  1.040000000e+02     662       0  1.300000000e+01       9    1139  9.800000000e+01
       182        132        131 L M R     673 ACC cs  4.000000000e+00  1.010000000e+02       0     672  1.100000000e+01      10     673  1.820000000e+02
       183        133        132 L M R     561 ACC cs  5.000000000e+00  1.020000000e+02       0     560  1.300000000e+01      10     561  1.660000000e+02
       184        134        133 L M R    1260 ACC cs  4.000000000e+00  1.030000000e+02       0    1259  1.300000000e+01       8    1260  2.020000000e+02
       185        135        134 L M L      58 ACC cs  4.000000000e+00  1.700000000e+01      57      23  1.100000000e+01      10      58  2.500000000e+01
       186        136        135 L M R     945 ACC cs  5.000000000e+00  1.020000000e+02       0     944  1.500000000e+01      10     945  2.780000000e+02
       187        137        136 L M L     102 ACC cs  5.000000000e+00  1.900000000e+01       0      58  1.200000000e+01      10     102  4.300000000e+01
       188        138        137 L M R     488 ACC cs  4.000000000e+00  1.020000000e+02       0     487  1.200000000e+01       9     488  5.400000000e+01
       189        138        137 R M R    1722 BWI cs  8.000000000e+00  1.020000000e+02     649       0  1.200000000e+01      10    1722  8.300000000e+01
       190        139        138 L M L     103 ACC cs  5.000000000e+00  1.600000000e+01       0      55  1.300000000e+01       8     103  3.700000000e+01
       191        140        139 L M R     892 ACC cs  4.000000000e+00  1.020000000e+02       0     891  1.300000000e+01       8     892  7.200000000e+01
       192        140        139 R M R    1315 BWI cs  7.000000000e+00  1.040000000e+02     570    1314  1.100000000e+01      10    1315  8.700000000e+01
       193        140        139 R M R    1482 BWI cs  8.000000000e+00  1.050000000e+02     734    1481  1.200000000e+01      10    1482  7.800000000e+01
       194        141        140 L M R    1238 ACC cs  5.000000000e+00  1.010000000e+02       0    1237  1.300000000e+01       2    1238  2.420000000e+02
       195        141        140 R M R    1722 BWI cs  6.000000000e+00  1.020000000e+02     553    1721  1.100000000e+01      10    1722  1.760000000e+02
       196        142        141 L M R     629 ACC cs  5.000000000e+00  1.010000000e+02       0     628  1.200000000e+01       1     629  5.200000000e+01
       197        143        142 L M R     365 ACC cs  5.000000000e+00  1.010000000e+02       0     364  1.100000000e+01       7     365  2.400000000e+01
       198        144        143 L M R     724 ACC cs  5.000000000e+00  1.010000000e+02       0     723  1.400000000e+01       9     724  7.400000000e+01
       199        144        143 R M R     989 BWI cs  1.000000000e+01  1.040000000e+02     388     988  1.100000000e+01       6     989  6.000000000e+00
       200        144        143 R M R    1386 BWI cs  6.000000000e+00  1.030000000e+02     859       0  1.500000000e+01       8    1386  6.300000000e+01
       201        145        144 L M R     791 ACC cs  4.000000000e+00  1.050000000e+02       0     790  1.300000000e+01      10     791  7.800000000e+01
       202        145        144 R M R    1129 BWI cs  7.000000000e+00  1.020000000e+02     661       0  1.300000000e+01       4    1129  2.400000000e+01
       203        146        145 L M R    1024 ACC cs  5.000000000e+00  1.010000000e+02       0    1023  1.300000000e+01       7    1024  9.000000000e+01
       204        146        145 R M R    1137 BWI cs  7.000000000e+00  1.020000000e+02     585       0  1.300000000e+01       7    1137  8.800000000e+01
       205        147        146 L M R     922 ACC cs  5.000000000e+00  1.030000000e+02       0     921  1.400000000e+01      10     922  2.000000000e+02
       206        147        146 R M R    1509 BWI cs  6.000000000e+00  1.080000000e+02     681       0  1.200000000e+01       9    1509  1.350000000e+02
       207        148        147 L M R     660 ACC cs  5.000000000e+00  1.040000000e+02       0     659  1.200000000e+01       9     660  3.600000000e+01
       208        148        147 R M R    1755 BWI cs  7.000000000e+00  1.020000000e+02    1035       0  1.500000000e+01       9    1755  1.070000000e+02
       209        149        148 L M L      70 ACC cs  5.000000000e+00  1.400000000e+01       0      16  1.100000000e+01      10      70  1.400000000e+01
       210        150        149 L M R    1046 ACC cs  5.000000000e+00  1.020000000e+02       0    1045  1.100000000e+01      10    1046  1.280000000e+02
       211        151        150 L M L      21 ACC cs  5.000000000e+00  1.300000000e+01       0      17  1.100000000e+01      10      21  4.000000000e+00
       212        152        151 L M R     606 ACC cs  4.000000000e+00  1.040000000e+02       0     605  1.100000000e+01      10     606  5.800000000e+01
       213        153        152 L M L     108 ACC cs  4.000000000e+00  1.600000000e+01       0      37  1.100000000e+01       8     108  5.400000000e+01
       214        154        153 L M R     829 ACC cs  5.000000000e+00  1.020000000e+02       0     828  1.200000000e+01      10     829  3.120000000e+02
       215        155        154 L M L     109 ACC cs  4.000000000e+00  1.500000000e+01       0      18  1.200000000e+01      10     109  5.000000000e+01
       216        156        155 L M L     131 ACC cs  5.000000000e+00  1.800000000e+01       0      61  1.100000000e+01      10     131  6.300000000e+01
       217        157        156 L M L      30 ACC cs  3.000000000e+00  1.200000000e+01       0       5  1.100000000e+01      10      30  2.000000000e+00
       218        158        157 L M R     790 ACC cs  5.000000000e+00  1.010000000e+02       0     789  1.200000000e+01      10     790  3.600000000e+01
       219        159        158 L M R     923 ACC cs  5.000000000e+00  1.010000000e+02       0     922  1.200000000e+01       7     923  2.140000000e+02
       220        159        158 R M R    1709 BWI cs  6.000000000e+00  1.030000000e+02     716    1708  1.300000000e+01       6    1709  4.700000000e+01
       221        160        159 L M R     938 ACC cs  5.000000000e+00  1.020000000e+02       0     937  1.300000000e+01      10     938  1.620000000e+02
       222        161        160 L M R     959 ACC cs  5.000000000e+00  1.020000000e+02       0     958  1.200000000e+01      10     959  1.440000000e+02
       223        162        161 L M L     299 ACC cs  4.000000000e+00  2.000000000e+01     298     167  1.200000000e+01      10     299  1.370000000e+02
       224        163        162 L M L     174 ACC cs  5.000000000e+00  2.000000000e+01       0      33  1.200000000e+01      10     174  6.400000000e+01
       225        164        163 L M L      31 ACC cs  3.000000000e+00  1.900000000e+01      30      12  1.100000000e+01      10      31  1.100000000e+01
       226        165        164 L M R    1099 ACC cs  5.000000000e+00  1.010000000e+02       0    1098  1.100000000e+01      10    1099  1.000000000e+02
       227        166        165 L M L      83 ACC cs  5.000000000e+00  1.600000000e+01       0      63  1.100000000e+01       9      83  3.800000000e+01
       228        167        166 L M R    1559 ACC cs  5.000000000e+00  1.010000000e+02       0    1558  1.100000000e+01       8    1559  1.080000000e+02
       229        168        167 L M R     938 ACC cs  4.000000000e+00  1.010000000e+02       0     937  1.500000000e+01       9     938  1.100000000e+02
       230        169        168 L M R    1028 ACC cs  5.000000000e+00  1.010000000e+02       0    1027  1.500000000e+01       7    1028  1.300000000e+02
       231        170        169 L M R    1258 ACC cs  5.000000000e+00  1.010000000e+02       0    1257  1.500000000e+01       9    1258  6.000000000e+01
       232        171        170 L M R     568 ACC cs  5.000000000e+00  1.040000000e+02       0     567  1.200000000e+01      10     568  7.600000000e+01
       233        172        171 L M R     697 ACC cs  5.000000000e+00  1.020000000e+02       0     696  1.200000000e+01      10     697  1.340000000e+02
       234        173        172 L M R    1180 ACC cs  5.000000000e+00  1.010000000e+02       0    1179  1.200000000e+01       8    1180  1.180000000e+02
       235        174        173 L M R     846 ACC cs  5.000000000e+00  1.030000000e+02       0     845  1.300000000e+01       9     846  1.960000000e+02
       236        175        174 L M L     544 ACC cs  5.000000000e+00  2.800000000e+01       0     206  1.300000000e+01       9     544  9.800000000e+01
       237        176        175 L M L      96 ACC cs  5.000000000e+00  1.900000000e+01       0      23  1.400000000e+01       6      96  4.400000000e+01
       238        177        176 L M R    1216 ACC cs  5.000000000e+00  1.010000000e+02       0    1215  1.200000000e+01      10    1216  1.060000000e+02
       239        177        176 R M R    1735 BWI cs  6.000000000e+00  1.080000000e+02    1180    1734  1.300000000e+01      10    1735  6.300000000e+01
       240        178        177 L M R     743 ACC cs  5.000000000e+00  1.010000000e+02       0     742  1.400000000e+01       8     743  1.200000000e+02
       241        179        178 L M R    1068 ACC cs  5.000000000e+00  1.010000000e+02       0    1067  1.300000000e+01       9    1068  7.400000000e+01
       242        180        179 L M L      58 ACC cs  5.000000000e+00  1.400000000e+01       0      26  1.200000000e+01      10      58  2.400000000e+01
       243        181        180 L M L     135 ACC cs  5.000000000e+00  2.200000000e+01       0      47  1.100000000e+01      10     135  3.900000000e+01
       244        182        181 L M R     489 ACC cs  3.000000000e+00  1.020000000e+02       0     488  1.100000000e+01      10     489  1.060000000e+02
       245        183        182 L M R     894 ACC cs  4.000000000e+00  1.030000000e+02       0     893  1.400000000e+01       5     894  1.420000000e+02
       246        183        182 R M R    1740 BWI cs  7.000000000e+00  1.020000000e+02    1156       0  1.300000000e+01      10    1740  6.600000000e+01
       247        183        182 R M R    1152 BWI cs  6.000000000e+00  1.020000000e+02     662    1151  1.200000000e+01       6    1152  5.900000000e+01
       248        184        183 L M R     758 ACC cs  5.000000000e+00  1.020000000e+02       0     757  1.300000000e+01       8     758  1.560000000e+02
       249        185        184 L M L      60 ACC cs  5.000000000e+00  1.900000000e+01       0      30  1.100000000e+01      10      60  2.600000000e+01
       250        186        185 L M L     124 ACC cs  5.000000000e+00  2.300000000e+01       0      29  1.200000000e+01      10     124  4.400000000e+01
       251        187        186 L M R     831 ACC cs  5.000000000e+00  1.020000000e+02       0     830  1.100000000e+01      10     831  2.220000000e+02
       252        187        186 R M R    1298 BWI cs  7.000000000e+00  1.020000000e+02     571       0  1.200000000e+01       9    1298  1.020000000e+02
       253        188        187 L M R    1479 ACC cs  5.000000000e+00  1.020000000e+02       0    1478  1.100000000e+01      10    1479  2.900000000e+02
       254        189        188 L M R     926 ACC cs  5.000000000e+00  1.010000000e+02       0     925  1.300000000e+01      10     926  2.400000000e+01
       255        190        189 L M L      55 ACC cs  5.000000000e+00  1.700000000e+01       0      12  1.100000000e+01      10      55  3.100000000e+01
       256        191        190 L M L      64 ACC cs  5.000000000e+00  1.800000000e+01       0      19  1.300000000e+01       7      64  2.800000000e+01
       257        192        191 L M L      63 ACC cs  5.000000000e+00  1.900000000e+01       0      38  1.200000000e+01      10      63  2.500000000e+01
       258        192        191 R M R     962 BWI cs  8.000000000e+00  1.020000000e+02     446     961  1.400000000e+01       8     962  3.500000000e+01
       259        193        192 L M L     127 ACC cs  4.000000000e+00  2.300000000e+01       0      42  1.200000000e+01      10     127  6.000000000e+01
       260        194        193 L M L     162 ACC cs  5.000000000e+00  2.000000000e+01       0     118  1.300000000e+01       9     162  5.800000000e+01
       261        195        194 L M R     810 ACC cs  5.000000000e+00  1.040000000e+02       0     809  1.200000000e+01       9     810  2.400000000e+02
       262        196        195 L M L      92 ACC cs  4.000000000e+00  2.000000000e+01       0      64  1.300000000e+01       8      92  4.400000000e+01
       263        197        196 L M R     999 ACC cs  5.000000000e+00  1.010000000e+02       0     998  1.300000000e+01       9     999  1.360000000e+02
       264        198        197 L M R    1016 ACC cs  5.000000000e+00  1.010000000e+02       0    1015  1.100000000e+01      10    1016  1.660000000e+02
       265        199        198 L M L      56 ACC cs  5.000000000e+00  1.400000000e+01       0      11  1.400000000e+01      10      56  2.500000000e+01
       266        200        199 L M L      33 ACC cs  5.000000000e+00  1.100000000e+01       0      22  1.100000000e+01      10      33  1.000000000e+00
       267        201        200 L M L      16 ACC cs  5.000000000e+00  1.100000000e+01       0       6  1.100000000e+01      10      16  1.000000000e+00
       268        202        201 L M L      29 ACC cs  4.000000000e+00  1.200000000e+01       0      21  1.100000000e+01      10      29  3.000000000e+00
       269        203        202 L M L      20 ACC cs  5.000000000e+00  1.100000000e+01       0       2  1.100000000e+01      10      20  1.000000000e+00
       270        204        203 L M L      43 ACC cs  3.000000000e+00  1.200000000e+01      42       9  1.100000000e+01      10      43  5.000000000e+00
       271        205        204 L M L      28 ACC cs  4.000000000e+00  1.200000000e+01       0       3  1.100000000e+01      10      28  1.000000000e+01
       272        206        205 L M L      29 ACC cs  4.000000000e+00  1.300000000e+01       0       9  1.300000000e+01      10      29  2.000000000e+00
       273        207        206 L M L      18 ACC cs  4.000000000e+00  1.100000000e+01      17       5  1.100000000e+01      10      18  2.000000000e+00
       274        208        207 L M L      25 ACC cs  5.000000000e+00  1.100000000e+01       0       4  1.100000000e+01      10      25  3.000000000e+00
       275        209        208 L M L      14 ACC cs  5.000000000e+00  1.300000000e+01       0       2  1.300000000e+01      10      14  4.000000000e+00
       276        210        209 L M L      73 ACC cs  5.000000000e+00  1.600000000e+01       0      45  1.200000000e+01      10      73  2.900000000e+01
       277        211        210 L M L     414 ACC cs  5.000000000e+00  2.300000000e+01       0     113  1.300000000e+01      10     414  1.450000000e+02
       278        211        210 R M R    1573 BWI cs  1.000000000e+01  1.020000000e+02     812       0  1.200000000e+01       5    1573  2.000000000e+01
       279        211        210 R M R    1637 BWI cs  7.000000000e+00  1.030000000e+02     895       0  1.300000000e+01       6    1637  5.900000000e+01
       280        212        211 L M R     840 ACC cs  5.000000000e+00  1.040000000e+02       0     839  1.400000000e+01       8     840  1.840000000e+02
       281        212        211 R M R    2031 BWI cs  7.000000000e+00  1.030000000e+02     876       0  1.400000000e+01       6    2031  1.020000000e+02
       282        213        212 L M R     789 ACC cs  2.000000000e+00  1.080000000e+02       0     788  1.100000000e+01       8     789  1.140000000e+02
       283        214        213 L M L      53 ACC cs  4.000000000e+00  1.500000000e+01      52      21  1.500000000e+01       9      53  1.800000000e+01
       284        215        214 L M L      53 ACC cs  5.000000000e+00  1.500000000e+01       0      10  1.200000000e+01      10      53  2.500000000e+01
       285        216        215 L M L     104 ACC cs  4.000000000e+00  1.800000000e+01     103      59  1.100000000e+01       9     104  2.900000000e+01
       286        216        215 R M R    1293 BWI cs  7.000000000e+00  1.010000000e+02     745       0  1.100000000e+01       7    1293  4.600000000e+01
       287        217        216 L M R    1051 ACC cs  5.000000000e+00  1.040000000e+02       0    1050  1.200000000e+01      10    1051  1.520000000e+02
       288        218        217 L M R     994 ACC cs  5.000000000e+00  1.010000000e+02       0     993  1.300000000e+01       9     994  1.520000000e+02
       289        218        217 R M R    1419 BWI cs  7.000000000e+00  1.020000000e+02     807       0  1.300000000e+01       9    1419  1.900000000e+01
       290        219        218 L M R    1459 ACC cs  4.000000000e+00  1.010000000e+02       0    1458  1.300000000e+01       8    1459  1.940000000e+02
       291        219        218 R M R    1504 BWI cs  7.000000000e+00  1.020000000e+02     612       0  1.200000000e+01      10    1504  4.600000000e+01
       292        219        218 R M R    1176 BWI cs  8.000000000e+00  1.020000000e+02     423       0  1.300000000e+01       8    1176  3.400000000e+01
       293        219        218 R M R    1657 BWI cs  9.000000000e+00  1.040000000e+02     845    1656  1.500000000e+01       9    1657  3.600000000e+01
       294        219        218 R M R    1455 BWI cs  9.000000000e+00  1.020000000e+02     669       0  1.100000000e+01       9    1455  1.200000000e+01
       295        220        219 L M R    1176 ACC cs  5.000000000e+00  1.010000000e+02       0    1175  1.400000000e+01       2    1176  2.120000000e+02
       296        221        220 L M R    1100 ACC cs  5.000000000e+00  1.030000000e+02       0    1099  1.300000000e+01       7    1100  8.000000000e+01
       297        222        221 L M R     990 ACC cs  5.000000000e+00  1.030000000e+02       0     989  1.100000000e+01      10     990  4.000000000e+01
       298        223        222 L M R    1145 ACC cs  5.000000000e+00  1.030000000e+02       0    1144  1.400000000e+01       9    1145  1.340000000e+02
       299        223        222 R M R    1222 BWI cs  8.000000000e+00  1.030000000e+02     610    1221  1.100000000e+01       4    1222  4.900000000e+01
       300        224        223 L M L     157 ACC cs  5.000000000e+00  1.700000000e+01       0     119  1.200000000e+01      10     157  9.600000000e+01
       301        225        224 L M L     250 ACC cs  5.000000000e+00  2.200000000e+01       0     123  1.200000000e+01       8     250  9.300000000e+01
       302        226        225 L M R     863 ACC cs  5.000000000e+00  1.010000000e+02       0     862  1.100000000e+01       7     863  2.020000000e+02
       303        226        225 R M R    2006 BWI cs  6.000000000e+00  1.020000000e+02    1216       0  1.200000000e+01       7    2006  1.100000000e+02
       304        227        226 L M R     780 ACC cs  4.000000000e+00  1.040000000e+02       0     779  1.400000000e+01       8     780  8.000000000e+01
       305        228        227 L M L      75 ACC cs  3.000000000e+00  1.600000000e+01       0      42  1.100000000e+01       8      75  2.600000000e+01
       306        229        228 L M L      10 ACC cs  5.000000000e+00  1.200000000e+01       0       3  1.200000000e+01      10      10  3.000000000e+00
       307        230        229 L M L      33 ACC cs  5.000000000e+00  1.500000000e+01       0      15  1.100000000e+01      10      33  1.100000000e+01
       308        231        230 L M R    1002 ACC cs  5.000000000e+00  1.010000000e+02       0    1001  1.300000000e+01      10    1002  2.380000000e+02
       309        231        230 R M R    1161 BWI cs  7.000000000e+00  1.040000000e+02     543       0  1.100000000e+01       2    1161  7.500000000e+01
       310        232        231 L M L      52 ACC cs  5.000000000e+00  1.600000000e+01       0      43  1.400000000e+01      10      52  3.400000000e+01
       311        233        232 L M L      74 ACC cs  5.000000000e+00  1.500000000e+01       0      43  1.400000000e+01      10      74  2.500000000e+01
       312        234        233 L M L      23 ACC cs  5.000000000e+00  1.200000000e+01       0      13  1.200000000e+01      10      23  5.000000000e+00
       313        235        234 L M L      32 ACC cs  4.000000000e+00  1.100000000e+01      31      11  1.100000000e+01      10      32  2.000000000e+00
       314        236        235 L M L     189 ACC cs  5.000000000e+00  2.300000000e+01       0     141  1.100000000e+01      10     189  5.100000000e+01
       315        237        236 L M L      98 ACC cs  5.000000000e+00  2.300000000e+01       0      81  1.400000000e+01       8      98  4.200000000e+01
       316        238        237 L M R    1273 ACC cs  4.000000000e+00  1.020000000e+02       0    1272  1.200000000e+01       9    1273  2.020000000e+02
       317        239        238 L M R    1741 ACC cs  5.000000000e+00  1.030000000e+02       0    1740  1.400000000e+01       8    1741  3.320000000e+02
       318        239        238 R M R    1310 BWI cs  7.000000000e+00  1.050000000e+02     676       0  1.400000000e+01       7    1310  1.990000000e+02
       319        239        238 R M R    1309 BWI cs  8.000000000e+00  1.040000000e+02     726    1308  1.500000000e+01       6    1309  5.700000000e+01
       320        240        239 L M R     889 ACC cs  4.000000000e+00  1.020000000e+02       0     888  1.200000000e+01      10     889  2.800000000e+02
       321        241        240 L M L     106 ACC cs  4.000000000e+00  1.800000000e+01       0      78  1.200000000e+01       6     106  5.800000000e+01
       322        242        241 L M R    1080 ACC cs  5.000000000e+00  1.010000000e+02       0    1079  1.400000000e+01       9    1080  1.520000000e+02
       323        243        242 L M R     916 ACC cs  5.000000000e+00  1.030000000e+02       0     915  1.300000000e+01      10     916  1.760000000e+02
       324        243        242 R M R    1501 BWI cs  1.000000000e+01  1.040000000e+02     783    1500  1.500000000e+01       5    1501  1.000000000e+01
       325        244        243 L M R     682 ACC cs  5.000000000e+00  1.040000000e+02       0     681  1.100000000e+01       5     682  6.000000000e+01
       326        245        244 L M R    2452 ACC cs  4.000000000e+00  1.030000000e+02       0    2451  1.200000000e+01       5    2452  7.220000000e+02
       327        246        245 L M R     834 ACC cs  5.000000000e+00  1.010000000e+02       0     833  1.100000000e+01       9     834  7.200000000e+01
       328        246        245 R M R    1706 BWI cs  7.000000000e+00  1.010000000e+02     847       0  1.100000000e+01       7    1706  6.000000000e+01
       329        247        246 L M L     246 ACC cs  5.000000000e+00  2.000000000e+01       0     121  1.400000000e+01       5     246  1.110000000e+02
       330        248        247 L M L     788 ACC cs  5.000000000e+00  2.900000000e+01       0     180  1.500000000e+01       9     788  1.680000000e+02
       331        248        247 R M R    1653 BWI cs  8.000000000e+00  1.060000000e+02     695    1652  1.100000000e+01       8    1653  8.600000000e+01
       332        248        247 R M R    1249 BWI cs  8.000000000e+00  1.020000000e+02     632       0  1.500000000e+01       7    1249  3.200000000e+01
       333        249        248 L M R    1000 ACC cs  5.000000000e+00  1.010000000e+02       0     999  1.100000000e+01      10    1000  2.320000000e+02
       334        250        249 L M R     786 ACC cs  4.000000000e+00  1.020000000e+02       0     785  1.100000000e+01       9     786  1.880000000e+02
       335        250        249 R M R    1259 BWI cs  6.000000000e+00  1.010000000e+02     571       0  1.300000000e+01       8    1259  4.500000000e+01
       336        251        250 L M L     190 ACC cs  5.000000000e+00  1.800000000e+01       0     144  1.400000000e+01       8     190  6.900000000e+01
       337        252        251 L M L     349 ACC cs  5.000000000e+00  2.300000000e+01       0     276  1.300000000e+01       5     349  1.440000000e+02
       338        253        252 L M L     228 ACC cs  4.000000000e+00  1.900000000e+01     227      93  1.400000000e+01       8     228  1.120000000e+02
       339        254        253 L M L      59 ACC cs  5.000000000e+00  1.400000000e+01       0       8  1.300000000e+01      10      59  2.600000000e+01
       340        255        254 L M R    1252 ACC cs  5.000000000e+00  1.030000000e+02       0    1251  1.100000000e+01       9    1252  2.000000000e+02
       341        255        254 R M R    1998 BWI cs  8.000000000e+00  1.010000000e+02     635       0  1.400000000e+01       8    1998  6.300000000e+01
       342        255        254 R M R    1206 BWI cs  1.000000000e+01  1.020000000e+02     462       0  1.400000000e+01       6    1206  1.900000000e+01
       343        255        254 R M R    1418 BWI cs  1.000000000e+01  1.060000000e+02     706    1417  1.500000000e+01       7    1418  1.900000000e+01
       344        256        255 L M R    1180 ACC cs  5.000000000e+00  1.010000000e+02       0    1179  1.200000000e+01       3    1180  1.280000000e+02
       345        257        256 L M R    1246 ACC cs  5.000000000e+00  1.060000000e+02       0    1245  1.500000000e+01       5    1246  9.400000000e+01
       346        258        257 L M L      29 ACC cs  4.000000000e+00  1.400000000e+01       0      19  1.100000000e+01      10      29  7.000000000e+00
       347        259        258 L M R     784 ACC cs  5.000000000e+00  1.010000000e+02       0     783  1.300000000e+01       8     784  1.660000000e+02
       348        260        259 L M R    1069 ACC cs  5.000000000e+00  1.010000000e+02       0    1068  1.400000000e+01       9    1069  1.620000000e+02
       349        261        260 L M R    1301 ACC cs  5.000000000e+00  1.010000000e+02       0    1300  1.100000000e+01      10    1301  2.040000000e+02
       350        261        260 R M R    1860 BWI cs  7.000000000e+00  1.020000000e+02     701       0  1.400000000e+01      10    1860  5.500000000e+01
       351        261        260 R M R    1054 BWI cs  1.000000000e+01  1.040000000e+02     561       0  1.300000000e+01       6    1054  1.700000000e+01
       352        261        260 R M R    2003 BWI cs  8.000000000e+00  1.020000000e+02     894    2002  1.300000000e+01       4    2003  4.600000000e+01
       353        261        260 R M R    1713 BWI cs  1.000000000e+01  1.010000000e+02     826       0  1.200000000e+01      10    1713  2.000000000e+01
       354        261        260 R M R    1545 BWI cs  9.000000000e+00  1.030000000e+02     639    1544  1.200000000e+01       7    1545  1.400000000e+01
       355        261        260 R M R    1558 BWI cs  8.000000000e+00  1.030000000e+02     641       0  1.200000000e+01       7    1558  9.700000000e+01
       356        261        260 R M R    2519 BWI cs  6.000000000e+00  1.020000000e+02    1484       0  1.500000000e+01       4    2519  4.600000000e+01
       357        261        260 R M R    1666 BWI cs  7.000000000e+00  1.050000000e+02     470       0  1.200000000e+01       8    1666  5.300000000e+01
       358        262        261 L M R     644 ACC cs  5.000000000e+00  1.020000000e+02       0     643  1.100000000e+01       9     644  4.000000000e+01
       359        262        261 R M R    1438 BWI cs  6.000000000e+00  1.020000000e+02     828       0  1.400000000e+01       6    1438  7.000000000e+01
       360        263        262 L M R     996 ACC cs  4.000000000e+00  1.010000000e+02       0     995  1.200000000e+01       7     996  6.800000000e+01
       361        264        263 L M R    1109 ACC cs  5.000000000e+00  1.020000000e+02       0    1108  1.200000000e+01       4    1109  9.600000000e+01
       362        265        264 L M L     623 ACC cs  4.000000000e+00  3.100000000e+01       0     360  1.300000000e+01       7     623  1.520000000e+02
       363        265        264 R M R    2145 BWI cs  1.000000000e+01  1.040000000e+02    1286       0  1.400000000e+01       2    2145  1.700000000e+01
       364        265        264 R M R    1343 BWI cs  6.000000000e+00  1.030000000e+02     666       0  1.500000000e+01       5    1343  1.700000000e+01
       365        265        264 R M R    1378 BWI cs  1.000000000e+01  1.040000000e+02     803       0  1.500000000e+01       8    1378  2.000000000e+01
       366        266        265 L M R     935 ACC cs  5.000000000e+00  1.010000000e+02       0     934  1.300000000e+01       9     935  1.640000000e+02
       367        267        266 L M R     966 ACC cs  5.000000000e+00  1.010000000e+02       0     965  1.100000000e+01      10     966  1.000000000e+02
       368        268        267 L M R     862 ACC cs  3.000000000e+00  1.030000000e+02       0     861  1.300000000e+01      10     862  1.360000000e+02
       369        269        268 L M R    1231 ACC cs  4.000000000e+00  1.030000000e+02       0    1230  1.100000000e+01      10    1231  2.800000000e+02
       370        270        269 L M L     253 ACC cs  5.000000000e+00  2.100000000e+01       0     175  1.100000000e+01      10     253  6.000000000e+01
       371        271        270 L M L     123 ACC cs  4.000000000e+00  1.700000000e+01       0      69  1.200000000e+01      10     123  6.800000000e+01
       372        271        270 R M R    1626 BWI cs  7.000000000e+00  1.040000000e+02     934    1625  1.100000000e+01      10    1626  9.000000000e+01
       373        272        271 L M L      63 ACC cs  4.000000000e+00  1.900000000e+01      62      27  1.400000000e+01       9      63  3.200000000e+01
       374        273        272 L M L      50 ACC cs  4.000000000e+00  1.500000000e+01       0      31  1.300000000e+01       4      50  2.500000000e+01
       375        274        273 L M L      45 ACC cs  5.000000000e+00  1.200000000e+01       0      15  1.100000000e+01       9      45  7.000000000e+00
       376        275        274 L M L      60 ACC cs  5.000000000e+00  2.100000000e+01       0      32  1.100000000e+01      10      60  2.500000000e+01
       377        276        275 L M L      73 ACC cs  5.000000000e+00  1.700000000e+01       0      32  1.200000000e+01      10      73  2.300000000e+01
       378        277        276 L M R     981 ACC cs  5.000000000e+00  1.010000000e+02       0     980  1.200000000e+01      10     981  8.400000000e+01
       379        278        277 L M R    1192 ACC cs  5.000000000e+00  1.040000000e+02       0    1191  1.300000000e+01       9    1192  9.200000000e+01
       380        279        278 L M L     636 ACC cs  5.000000000e+00  2.500000000e+01       0     197  1.100000000e+01      10     636  1.460000000e+02
       381        279        278 R M R    1707 BWI cs  7.000000000e+00  1.040000000e+02     900    1706  1.200000000e+01      10    1707  3.900000000e+01
       382        280        279 L M R     984 ACC cs  5.000000000e+00  1.010000000e+02       0     983  1.100000000e+01       9     984  7.000000000e+01
       383        280        279 R M R    1772 BWI cs  7.000000000e+00  1.020000000e+02     547       0  1.100000000e+01       9    1772  3.800000000e+01
       384        280        279 R M R    1280 BWI cs  8.000000000e+00  1.020000000e+02     552    1279  1.200000000e+01       8    1280  1.400000000e+01
       385        280        279 R M R    1588 BWI cs  6.000000000e+00  1.040000000e+02     840    1587  1.400000000e+01      10    1588  3.600000000e+01
       386        280        279 R M R    1312 BWI cs  6.000000000e+00  1.040000000e+02     739       0  1.200000000e+01       8    1312  1.420000000e+02
       387        280        279 R M R     914 BWI cs  8.000000000e+00  1.020000000e+02     399     913  1.200000000e+01       7     914  6.400000000e+01
       388        280        279 R M R    1215 BWI cs  9.000000000e+00  1.040000000e+02     719    1214  1.300000000e+01       8    1215  1.100000000e+01
       389        280        279 R M R    1912 BWI cs  6.000000000e+00  1.050000000e+02     897    1911  1.200000000e+01       8    1912  2.040000000e+02
       390        280        279 R M R    1430 BWI cs  6.000000000e+00  1.030000000e+02     641    1429  1.200000000e+01       8    1430  4.800000000e+01
       391        281        280 L M R     880 ACC cs  5.000000000e+00  1.020000000e+02       0     879  1.100000000e+01       6     880  1.040000000e+02
       392        281        280 R M R    1617 BWI cs  9.000000000e+00  1.020000000e+02     658       0  1.100000000e+01       9    1617  1.900000000e+01
       393        281        280 R M R    1093 BWI cs  9.000000000e+00  1.020000000e+02     531    1092  1.200000000e+01       3    1093  2.200000000e+01
       394        281        280 R M R    1229 BWI cs  1.000000000e+01  1.020000000e+02     506       0  1.400000000e+01       3    1229  3.000000000e+00
       395        282        281 L M L     226 ACC cs  5.000000000e+00  2.400000000e+01       0      83  1.200000000e+01       9     226  9.900000000e+01
       396        283        282 L M R     701 ACC cs  5.000000000e+00  1.010000000e+02       0     700  1.200000000e+01       9     701  1.260000000e+02
       397        283        282 R M R    1430 BWI cs  7.000000000e+00  1.020000000e+02     724       0  1.100000000e+01       8    1430  6.200000000e+01
       398        284        283 L M R     638 ACC cs  5.000000000e+00  1.020000000e+02       0     637  1.200000000e+01       9     638  4.800000000e+01
       399        284        283 R M R    2208 BWI cs  8.000000000e+00  1.060000000e+02    1176    2207  1.200000000e+01       5    2208  7.700000000e+01
       400        284        283 R M R    1861 BWI cs  7.000000000e+00  1.010000000e+02    1248       0  1.200000000e+01      10    1861  5.400000000e+01
       401        285        284 L M R     731 ACC cs  5.000000000e+00  1.010000000e+02       0     730  1.400000000e+01       7     731  1.680000000e+02
       402        286        285 L M L      55 ACC cs  4.000000000e+00  1.500000000e+01       0      29  1.100000000e+01      10      55  2.200000000e+01
       403        287        286 L M R     854 ACC cs  5.000000000e+00  1.010000000e+02       0     853  1.200000000e+01      10     854  1.400000000e+01
       404        287        286 R M R    1300 BWI cs  6.000000000e+00  1.050000000e+02     689    1299  1.100000000e+01      10    1300  1.900000000e+01
       405        287        286 R M R    1855 BWI cs  6.000000000e+00  1.020000000e+02     831    1854  1.400000000e+01      10    1855  1.270000000e+02
       406        287        286 R M R    1353 BWI cs  8.000000000e+00  1.020000000e+02     721    1352  1.100000000e+01      10    1353  9.000000000e+00
       407        287        286 R M R    1458 BWI cs  8.000000000e+00  1.010000000e+02     773       0  1.300000000e+01       9    1458  6.400000000e+01
       408        288        287 L M L      92 ACC cs  4.000000000e+00  1.500000000e+01      91      68  1.200000000e+01      10      92  3.200000000e+01
       409        289        288 L M R     990 ACC cs  5.000000000e+00  1.040000000e+02       0     989  1.300000000e+01      10     990  2.000000000e+02
       410        290        289 L M L     133 ACC cs  4.000000000e+00  1.700000000e+01     132      71  1.400000000e+01       6     133  5.300000000e+01
       411        291        290 L M R     813 ACC cs  5.000000000e+00  1.050000000e+02       0     812  1.200000000e+01      10     813  1.980000000e+02
       412        292        291 L M L      81 ACC cs  5.000000000e+00  1.400000000e+01       0      26  1.100000000e+01      10      81  2.900000000e+01
       413        292        291 R M R    2110 BWI cs  8.000000000e+00  1.030000000e+02     480    2109  1.400000000e+01       7    2110  1.100000000e+02
       414        293        292 L M L      68 ACC cs  5.000000000e+00  1.600000000e+01       0      32  1.100000000e+01      10      68  3.300000000e+01
       415        294        293 L M L      78 ACC cs  4.000000000e+00  1.900000000e+01       0      46  1.100000000e+01      10      78  3.100000000e+01
       416        294        293 R M R    1548 BWI cs  6.000000000e+00  1.030000000e+02     816       0  1.100000000e+01      10    1548  9.000000000e+01
       417        295        294 L M R     721 ACC cs  4.000000000e+00  1.020000000e+02       0     720  1.200000000e+01      10     721  1.680000000e+02
       418        296        295 L M L     438 ACC cs  5.000000000e+00  2.100000000e+01       0     267  1.100000000e+01       7     438  1.650000000e+02
       419        297        296 L M L      57 ACC cs  5.000000000e+00  1.700000000e+01       0      21  1.400000000e+01      10      57  2.800000000e+01
       420        298        297 L M R    1437 ACC cs  5.000000000e+00  1.020000000e+02       0    1436  1.200000000e+01       9    1437  2.600000000e+02
       421        299        298 L M R    1062 ACC cs  5.000000000e+00  1.040000000e+02       0    1061  1.200000000e+01      10    1062  1.240000000e+02
       422        299        298 R M R    1585 BWI cs  6.000000000e+00  1.050000000e+02     808    1584  1.100000000e+01       6    1585  6.200000000e+01
       423        299        298 R M R    1261 BWI cs  8.000000000e+00  1.020000000e+02     545    1260  1.300000000e+01       8    1261  4.600000000e+01
       424        299        298 R M R    1708 BWI cs  9.000000000e+00  1.020000000e+02     885    1707  1.400000000e+01       2    1708  1.900000000e+01
       425        299        298 R M R    2032 BWI cs  9.000000000e+00  1.040000000e+02     920    2031  1.300000000e+01       4    2032  3.900000000e+01
       426        300        299 L M R     674 ACC cs  5.000000000e+00  1.010000000e+02       0     673  1.100000000e+01       9     674  9.400000000e+01
       427        301        300 L M R     748 ACC cs  5.000000000e+00  1.010000000e+02       0     747  1.400000000e+01       8     748  1.700000000e+02
       428        302        301 L M R     774 ACC cs  3.000000000e+00  1.010000000e+02       0     773  1.200000000e+01       9     774  8.000000000e+01
       429        302        301 R M R    1212 BWI cs  8.000000000e+00  1.030000000e+02     605    1211  1.200000000e+01       7    1212  6.700000000e+01
       430        302        301 R M R    1584 BWI cs  7.000000000e+00  1.010000000e+02     617       0  1.200000000e+01       3    1584  4.500000000e+01
       431        303        302 L M L     135 ACC cs  4.000000000e+00  1.800000000e+01       0      77  1.100000000e+01       9     135  7.300000000e+01
       432        304        303 L M L      24 ACC cs  5.000000000e+00  1.400000000e+01       0       7  1.300000000e+01      10      24  1.200000000e+01
       433        305        304 L M L     311 ACC cs  4.000000000e+00  2.900000000e+01     310     175  1.100000000e+01      10     311  3.000000000e+01
       434        306        305 L M R     948 ACC cs  4.000000000e+00  1.010000000e+02       0     947  1.100000000e+01      10     948  8.800000000e+01
       435        307        306 L M R    1098 ACC cs  5.000000000e+00  1.010000000e+02       0    1097  1.500000000e+01       5    1098  1.260000000e+02
       436        307        306 R M R    1667 BWI cs  9.000000000e+00  1.010000000e+02     967       0  1.300000000e+01       3    1667  6.000000000e+01
       437        308        307 L M R    1073 ACC cs  5.000000000e+00  1.010000000e+02       0    1072  1.400000000e+01       7    1073  1.200000000e+01
       438        309        308 L M L     205 ACC cs  5.000000000e+00  2.000000000e+01       0      93  1.100000000e+01       9     205  5.500000000e+01
       439        310        309 L M R     743 ACC cs  5.000000000e+00  1.040000000e+02       0     742  1.400000000e+01      10     743  1.220000000e+02
       440        311        310 L M R     864 ACC cs  5.000000000e+00  1.050000000e+02       0     863  1.500000000e+01      10     864  2.080000000e+02
       441        312        311 L M L     170 ACC cs  5.000000000e+00  1.900000000e+01       0      17  1.500000000e+01       9     170  8.800000000e+01
       442        312        311 R M R    2013 BWI cs  6.000000000e+00  1.020000000e+02    1073       0  1.300000000e+01       7    2013  6.500000000e+01
       443        313        312 L M R     489 ACC cs  5.000000000e+00  1.010000000e+02       0     488  1.100000000e+01      10     489  1.600000000e+02
       444        314        313 L M L     227 ACC cs  3.000000000e+00  2.300000000e+01     226      75  1.200000000e+01       8     227  6.900000000e+01
       445        315        314 L M L     453 ACC cs  5.000000000e+00  2.800000000e+01       0     134  1.300000000e+01      10     453  1.130000000e+02
       446        316        315 L M R     826 ACC cs  5.000000000e+00  1.010000000e+02       0     825  1.400000000e+01      10     826  1.420000000e+02
       447        316        315 R M R    1521 BWI cs  1.000000000e+01  1.030000000e+02     731    1520  1.200000000e+01       9    1521  2.100000000e+01
       448        316        315 R M R    1370 BWI cs  7.000000000e+00  1.020000000e+02     429       0  1.100000000e+01       8    1370  4.500000000e+01
       449        317        316 L M R    1030 ACC cs  5.000000000e+00  1.010000000e+02       0    1029  1.300000000e+01       3    1030  2.340000000e+02
       450        318        317 L M R     635 ACC cs  5.000000000e+00  1.010000000e+02       0     634  1.300000000e+01      10     635  1.380000000e+02
       451        318        317 R M R    1118 BWI cs  6.000000000e+00  1.090000000e+02     524       0  1.300000000e+01       8    1118  8.100000000e+01
       452        318        317 R M R    1250 BWI cs  8.000000000e+00  1.040000000e+02     584    1249  1.400000000e+01       3    1250  2.300000000e+01
       453        319        318 L M R     670 ACC cs  4.000000000e+00  1.030000000e+02       0     669  1.100000000e+01      10     670  6.400000000e+01
       454        319        318 R M R    1251 BWI cs  9.000000000e+00  1.030000000e+02     514       0  1.300000000e+01       7    1251  6.000000000e+01
       455        320        319 L M R     616 ACC cs  5.000000000e+00  1.050000000e+02       0     615  1.500000000e+01       7     616  2.240000000e+02
       456        321        320 L M R     725 ACC cs  3.000000000e+00  1.040000000e+02       0     724  1.100000000e+01      10     725  1.060000000e+02
       457        322        321 L M R     765 ACC cs  5.000000000e+00  1.010000000e+02       0     764  1.200000000e+01      10     765  1.420000000e+02
       458        323        322 L M R    1456 ACC cs  5.000000000e+00  1.020000000e+02       0    1455  1.100000000e+01       7    1456  2.460000000e+02
       459        324        323 L M R     926 ACC cs  5.000000000e+00  1.050000000e+02       0     925  1.200000000e+01      10     926  5.800000000e+01
       460        325        324 L M R     831 ACC cs  5.000000000e+00  1.040000000e+02       0     830  1.100000000e+01      10     831  6.000000000e+01
       461        325        324 R M R    1562 BWI cs  8.000000000e+00  1.040000000e+02     763    1561  1.200000000e+01       6    1562  3.100000000e+01
       462        326        325 L M L     251 ACC cs  5.000000000e+00  2.000000000e+01       0     171  1.100000000e+01      10     251  1.430000000e+02
       463        327        326 L M R     913 ACC cs  5.000000000e+00  1.010000000e+02       0     912  1.200000000e+01       9     913  1.500000000e+02
       464        328        327 L M L      90 ACC cs  5.000000000e+00  1.800000000e+01       0      28  1.200000000e+01      10      90  2.500000000e+01
       465        329        328 L M R     737 ACC cs  5.000000000e+00  1.020000000e+02       0     736  1.200000000e+01       5     737  1.400000000e+02
       466        330        329 L M L      85 ACC cs  3.000000000e+00  2.000000000e+01      84      57  1.300000000e+01      10      85  5.100000000e+01
       467        331        330 L M R    1728 ACC cs  4.000000000e+00  1.040000000e+02       0    1727  1.500000000e+01       5    1728  2.120000000e+02
       468        332        331 L M R     734 ACC cs  5.000000000e+00  1.020000000e+02       0     733  1.300000000e+01       3     734  1.600000000e+02
       469        333        332 L M L      14 ACC cs  4.000000000e+00  1.400000000e+01       0       4  1.400000000e+01      10      14  4.000000000e+00
       470        334        333 L M R     474 ACC cs  5.000000000e+00  1.010000000e+02       0     473  1.100000000e+01      10     474  8.200000000e+01
       471        335        334 L M L     123 ACC cs  4.000000000e+00  2.000000000e+01       0      41  1.200000000e+01      10     123  5.400000000e+01
       472        336        335 L M L     132 ACC cs  5.000000000e+00  1.700000000e+01       0      62  1.100000000e+01      10     132  5.200000000e+01
       473        337        336 L M L      53 ACC cs  4.000000000e+00  1.600000000e+01       0      23  1.100000000e+01       8      53  1.600000000e+01
       474        337        336 R M R    2070 BWI cs  8.000000000e+00  1.020000000e+02    1277       0  1.100000000e+01       6    2070  7.700000000e+01
       475        338        337 L M R     525 ACC cs  5.000000000e+00  1.020000000e+02       0     524  1.200000000e+01       9     525  8.000000000e+00
       476        339        338 L M R     650 ACC cs  5.000000000e+00  1.070000000e+02       0     649  1.200000000e+01      10     650  8.600000000e+01
       477        339        338 R M R    1378 BWI cs  9.000000000e+00  1.010000000e+02     715       0  1.300000000e+01       8    1378  4.800000000e+01
       478        340        339 L M R     819 ACC cs  5.000000000e+00  1.020000000e+02       0     818  1.300000000e+01      10     819  7.800000000e+01
       479        341        340 L M R    1252 ACC cs  4.000000000e+00  1.020000000e+02       0    1251  1.200000000e+01       9    1252  2.020000000e+02
       480        341        340 R M R    1533 BWI cs  7.000000000e+00  1.020000000e+02     731       0  1.200000000e+01       7    1533  4.200000000e+01
       481        342        341 L M R     859 ACC cs  4.000000000e+00  1.010000000e+02       0     858  1.200000000e+01      10     859  1.020000000e+02
       482        343        342 L M R     576 ACC cs  5.000000000e+00  1.050000000e+02       0     575  1.200000000e+01      10     576  5.200000000e+01
       483        344        343 L M R     957 ACC cs  5.000000000e+00  1.020000000e+02       0     956  1.200000000e+01      10     957  2.800000000e+01
       484        344        343 R M R    1007 BWI cs  9.000000000e+00  1.030000000e+02     633       0  1.500000000e+01       3    1007  2.400000000e+01
       485        345        344 L M R     850 ACC cs  5.000000000e+00  1.010000000e+02       0     849  1.100000000e+01       6     850  1.160000000e+02
       486        346        345 L M R     643 ACC cs  4.000000000e+00  1.010000000e+02       0     642  1.200000000e+01      10     643  6.600000000e+01
       487        347        346 L M L     222 ACC cs  4.000000000e+00  2.300000000e+01     221     178  1.100000000e+01       8     222  7.800000000e+01
       488        348        347 L M L      47 ACC cs  5.000000000e+00  1.600000000e+01       0      19  1.300000000e+01       8      47  2.600000000e+01
       489        349        348 L M L      44 ACC cs  3.000000000e+00  1.600000000e+01       0      22  1.200000000e+01      10      44  8.000000000e+00
       490        350        349 L M L      55 ACC cs  4.000000000e+00  1.700000000e+01      54      19  1.300000000e+01      10      55  2.800000000e+01
       491        351        350 L M L      69 ACC cs  4.000000000e+00  1.900000000e+01      68      15  1.400000000e+01      10      69  3.000000000e+01
       492        352        351 L M L      21 ACC cs  1.000000000e+00  1.300000000e+01      20      11  1.100000000e+01       9      21  6.000000000e+00
       493        353        352 L M L      35 ACC cs  5.000000000e+00  1.900000000e+01       0      20  1.500000000e+01      10      35  4.000000000e+00
       494        354        353 L M L      20 ACC cs  5.000000000e+00  1.100000000e+01       0       8  1.100000000e+01      10      20  4.000000000e+00
       495        355        354 L M L      17 ACC cs  5.000000000e+00  1.400000000e+01       0       2  1.200000000e+01      10      17  5.000000000e+00
       496        356        355 L M L      60 ACC cs  4.000000000e+00  1.200000000e+01       0      10  1.100000000e+01      10      60  9.000000000e+00
       497        357        356 L M R     656 ACC cs  4.000000000e+00  1.010000000e+02       0     655  1.100000000e+01      10     656  4.600000000e+01
       498        358        357 L M L       9 ACC cs  5.000000000e+00  1.300000000e+01       0       3  1.100000000e+01      10       9  2.000000000e+00
       499        359        358 L M L      33 ACC cs  5.000000000e+00  1.300000000e+01       0      28  1.300000000e+01      10      33  6.000000000e+00
       500        360        359 L M L     177 ACC cs  3.000000000e+00  2.000000000e+01       0     120  1.200000000e+01      10     177  6.300000000e+01
       501        361        360 L M R     863 ACC cs  4.000000000e+00  1.040000000e+02       0     862  1.500000000e+01       7     863  1.080000000e+02
       502        362        361 L M L     353 ACC cs  4.000000000e+00  2.400000000e+01       0     206  1.300000000e+01       8     353  1.190000000e+02
       503        362        361 R M R    1566 BWI cs  9.000000000e+00  1.050000000e+02     475       0  1.200000000e+01       9    1566  3.900000000e+01
       504        363        362 L M L      85 ACC cs  4.000000000e+00  1.400000000e+01      84      18  1.100000000e+01      10      85  3.300000000e+01
       505        364        363 L M L      28 ACC cs  5.000000000e+00  1.400000000e+01       0      15  1.100000000e+01      10      28  9.000000000e+00
       506        365        364 L M L     237 ACC cs  5.000000000e+00  2.400000000e+01       0     154  1.100000000e+01      10     237  5.700000000e+01
       507        365        364 R M R    1892 BWI cs  6.000000000e+00  1.050000000e+02    1201    1891  1.200000000e+01       9    1892  1.290000000e+02
       508        366        365 L M L     126 ACC cs  4.000000000e+00  1.900000000e+01     125      77  1.100000000e+01      10     126  6.800000000e+01
       509        367        366 L M L      60 ACC cs  4.000000000e+00  1.400000000e+01       0      37  1.100000000e+01       9      60  1.500000000e+01
       510        368        367 L M L      38 ACC cs  5.000000000e+00  1.600000000e+01       0       4  1.100000000e+01      10      38  7.000000000e+00
       511        369        368 L M L      20 ACC cs  4.000000000e+00  1.200000000e+01      19       3  1.100000000e+01      10      20  2.000000000e+00
       512        370        369 L M L      39 ACC cs  5.000000000e+00  1.500000000e+01       0      32  1.100000000e+01      10      39  1.300000000e+01
       513        371        370 L M L      91 ACC cs  4.000000000e+00  1.700000000e+01       0      45  1.100000000e+01      10      91  5.600000000e+01
       514        372        371 L M L      50 ACC cs  5.000000000e+00  1.400000000e+01       0      38  1.100000000e+01      10      50  1.300000000e+01
       515        373        372 L M L     107 ACC cs  5.000000000e+00  2.000000000e+01       0      54  1.100000000e+01      10     107  4.900000000e+01
       516        374        373 L M L     103 ACC cs  3.000000000e+00  1.800000000e+01       0      57  1.500000000e+01       8     103  3.400000000e+01
       517        375        374 L M L     153 ACC cs  4.000000000e+00  2.400000000e+01       0      45  1.300000000e+01       9     153  6.900000000e+01
       518        376        375 L M L     183 ACC cs  4.000000000e+00  2.000000000e+01       0      31  1.300000000e+01       9     183  7.200000000e+01
       519        377        376 L M R     587 ACC cs  5.000000000e+00  1.010000000e+02       0     586  1.100000000e+01      10     587  5.000000000e+01
       520        378        377 L M L      85 ACC cs  5.000000000e+00  1.600000000e+01       0      75  1.300000000e+01      10      85  2.600000000e+01
       521        379        378 L M R     962 ACC cs  5.000000000e+00  1.040000000e+02       0     961  1.500000000e+01      10     962  6.400000000e+01
       522        380        379 L M R     687 ACC cs  5.000000000e+00  1.010000000e+02       0     686  1.100000000e+01      10     687  9.200000000e+01
       523        381        380 L M L     171 ACC cs  5.000000000e+00  2.700000000e+01       0      48  1.200000000e+01      10     171  4.700000000e+01
       524        382        381 L M R     857 ACC cs  5.000000000e+00  1.030000000e+02       0     856  1.100000000e+01       8     857  1.080000000e+02
       525        383        382 L M R    1535 ACC cs  5.000000000e+00  1.030000000e+02       0    1534  1.400000000e+01       8    1535  1.860000000e+02
       526        384        383 L M R     569 ACC cs  5.000000000e+00  1.030000000e+02       0     568  1.500000000e+01       8     569  6.800000000e+01
       527        385        384 L M L      53 ACC cs  4.000000000e+00  1.300000000e+01       0      17  1.100000000e+01      10      53  1.500000000e+01
       528        386        385 L M R     467 ACC cs  5.000000000e+00  1.020000000e+02       0     466  1.100000000e+01      10     467  8.400000000e+01
       529        386        385 R M R    1454 BWI cs  6.000000000e+00  1.020000000e+02     712    1453  1.400000000e+01       7    1454  4.900000000e+01
       530        386        385 R M R     856 BWI cs  8.000000000e+00  1.060000000e+02     298     855  1.300000000e+01      10     856  1.000000000e+01
       531        386        385 R M R    1118 BWI cs  6.000000000e+00  1.030000000e+02     516    1117  1.100000000e+01       9    1118  6.000000000e+01
       532        387        386 L M L      27 ACC cs  3.000000000e+00  1.300000000e+01       0      18  1.100000000e+01      10      27  4.000000000e+00
       533        388        387 L M R     582 ACC cs  5.000000000e+00  1.040000000e+02       0     581  1.200000000e+01      10     582  6.200000000e+01
       534        388        387 R M R     913 BWI cs  6.000000000e+00  1.050000000e+02     407       0  1.100000000e+01      10     913  1.600000000e+01
       535        389        388 L M R     746 ACC cs  3.000000000e+00  1.030000000e+02       0     745  1.100000000e+01       9     746  7.400000000e+01
       536        390        389 L M R    1025 ACC cs  5.000000000e+00  1.030000000e+02       0    1024  1.500000000e+01       9    1025  2.180000000e+02
       537        391        390 L M R     653 ACC cs  5.000000000e+00  1.010000000e+02       0     652  1.400000000e+01       7     653  1.640000000e+02
       538        391        390 R M R    1653 BWI cs  7.000000000e+00  1.030000000e+02     735       0  1.200000000e+01       9    1653  2.400000000e+01
       539        392        391 L M L     440 ACC cs  5.000000000e+00  2.600000000e+01       0     346  1.300000000e+01       9     440  1.080000000e+02
       540        393        392 L M L     131 ACC cs  5.000000000e+00  2.100000000e+01       0      37  1.300000000e+01       8     131  3.700000000e+01
       541        394        393 L M R     715 ACC cs  4.000000000e+00  1.020000000e+02       0     714  1.500000000e+01       9     715  5.200000000e+01
       542        395        394 L M R     879 ACC cs  5.000000000e+00  1.010000000e+02       0     878  1.400000000e+01       7     879  1.720000000e+02
       543        395        394 R M R    1446 BWI cs  8.000000000e+00  1.020000000e+02     637    1445  1.500000000e+01       1    1446  2.500000000e+01
       544        395        394 R M R    1037 BWI cs  9.000000000e+00  1.020000000e+02     449    1036  1.100000000e+01      10    1037  2.300000000e+01
       545        395        394 R M R    1636 BWI cs  9.000000000e+00  1.020000000e+02     601    1635  1.200000000e+01      10    1636  6.100000000e+01
       546        395        394 R M R    1430 BWI cs  9.000000000e+00  1.040000000e+02     966       0  1.300000000e+01       7    1430  5.700000000e+01
       547        396        395 L M R    1013 ACC cs  5.000000000e+00  1.010000000e+02       0    1012  1.500000000e+01       4    1013  1.560000000e+02
       548        396        395 R M R     810 BWI cs  6.000000000e+00  1.020000000e+02     369       0  1.300000000e+01       8     810  2.700000000e+01
       549        396        395 R M R    1148 BWI cs  8.000000000e+00  1.030000000e+02     467    1147  1.100000000e+01       8    1148  5.400000000e+01
       550        396        395 R M R    1501 BWI cs  7.000000000e+00  1.040000000e+02     461    1500  1.200000000e+01       9    1501  5.700000000e+01
       551        397        396 L M R     532 ACC cs  4.000000000e+00  1.020000000e+02       0     531  1.200000000e+01       9     532  1.300000000e+02
       552        397        396 R M R    1492 BWI cs  9.000000000e+00  1.020000000e+02     609    1491  1.100000000e+01       9    1492  2.000000000e+01
       553        398        397 L M R     839 ACC cs  5.000000000e+00  1.020000000e+02       0     838  1.200000000e+01       9     839  8.800000000e+01
       554        398        397 R M R    1271 BWI cs  7.000000000e+00  1.020000000e+02     800       0  1.300000000e+01      10    1271  5.600000000e+01
       555        399        398 L M R     641 ACC cs  4.000000000e+00  1.060000000e+02       0     640  1.400000000e+01       9     641  3.800000000e+01
       556        400        399 L M L     347 ACC cs  5.000000000e+00  3.100000000e+01       0     243  1.200000000e+01      10     347  5.500000000e+01
       557        401        400 L M L     114 ACC cs  5.000000000e+00  2.300000000e+01       0      52  1.400000000e+01       7     114  3.600000000e+01
       558        401        400 R M R    1460 BWI cs  8.000000000e+00  1.040000000e+02     627       0  1.300000000e+01       4    1460  6.400000000e+01
       559        401        400 R M R    1355 BWI cs  1.000000000e+01  1.040000000e+02     522    1354  1.400000000e+01       9    1355  1.700000000e+01
       560        402        401 L M R     476 ACC cs  5.000000000e+00  1.040000000e+02       0     475  1.200000000e+01      10     476  5.800000000e+01
       561        403        402 L M R     542 ACC cs  5.000000000e+00  1.040000000e+02       0     541  1.500000000e+01       9     542  8.000000000e+00
       562        403        402 R M R     819 BWI cs  1.000000000e+01  1.010000000e+02     434       0  1.300000000e+01      10     819  2.200000000e+01
       563        404        403 L M L     290 ACC cs  3.000000000e+00  2.200000000e+01       0      76  1.200000000e+01       8     290  1.430000000e+02
       564        405        404 L M R     638 ACC cs  2.000000000e+00  1.040000000e+02       0     637  1.300000000e+01       8     638  8.800000000e+01
       565        406        405 L M R     634 ACC cs  5.000000000e+00  1.050000000e+02       0     633  1.200000000e+01       4     634  3.000000000e+01
       566        407        406 L M R     522 ACC cs  5.000000000e+00  1.010000000e+02       0     521  1.200000000e+01       8     522  1.120000000e+02
       567        408        407 L M R     575 ACC cs  4.000000000e+00  1.010000000e+02       0     574  1.100000000e+01       9     575  4.800000000e+01
       568        409        408 L M R     752 ACC cs  5.000000000e+00  1.020000000e+02       0     751  1.300000000e+01      10     752  1.420000000e+02
       569        410        409 L M R     578 ACC cs  5.000000000e+00  1.010000000e+02       0     577  1.500000000e+01      10     578  6.400000000e+01
       570        411        410 L M L      44 ACC cs  4.000000000e+00  1.400000000e+01      43       3  1.200000000e+01      10      44  2.000000000e+01
       571        412        411 L M L      35 ACC cs  4.000000000e+00  1.400000000e+01       0      27  1.200000000e+01      10      35  9.000000000e+00
       572        413        412 L M L      52 ACC cs  5.000000000e+00  1.300000000e+01       0      25  1.300000000e+01      10      52  1.100000000e+01
       573        414        413 L M R     933 ACC cs  5.000000000e+00  1.010000000e+02       0     932  1.200000000e+01       8     933  2.220000000e+02
       574        414        413 R M R    1088 BWI cs  7.000000000e+00  1.040000000e+02     456       0  1.300000000e+01       4    1088  3.700000000e+01
       575        415        414 L M R     820 ACC cs  5.000000000e+00  1.040000000e+02       0     819  1.200000000e+01       9     820  6.400000000e+01
       576        416        415 L M L     310 ACC cs  5.000000000e+00  2.400000000e+01       0     177  1.200000000e+01      10     310  7.400000000e+01
       577        417        416 L M R     639 ACC cs  5.000000000e+00  1.020000000e+02       0     638  1.500000000e+01       6     639  8.800000000e+01
       578        418        417 L M L      13 ACC cs  5.000000000e+00  1.300000000e+01       0       4  1.100000000e+01      10      13  3.000000000e+00
       579        419        418 L M L     354 ACC cs  4.000000000e+00  2.500000000e+01     353     244  1.100000000e+01      10     354  1.040000000e+02
       580        420        419 L M R     975 ACC cs  5.000000000e+00  1.010000000e+02       0     974  1.100000000e+01       7     975  1.000000000e+02
       581        420        419 R M R    1043 BWI cs  7.000000000e+00  1.050000000e+02     338    1042  1.300000000e+01       5    1043  3.500000000e+01
       582        420        419 R M R    1315 BWI cs  8.000000000e+00  1.030000000e+02     844       0  1.300000000e+01       3    1315  6.900000000e+01
       583        420        419 R M R     870 BWI cs  9.000000000e+00  1.030000000e+02     450     869  1.500000000e+01       4     870  1.700000000e+01
       584        421        420 L M R     959 ACC cs  5.000000000e+00  1.010000000e+02       0     958  1.200000000e+01      10     959  3.260000000e+02
       585        421        420 R M R    1344 BWI cs  7.000000000e+00  1.020000000e+02     599    1343  1.100000000e+01       9    1344  4.400000000e+01
       586        422        421 L M L     160 ACC cs  4.000000000e+00  2.000000000e+01       0      81  1.100000000e+01      10     160  5.300000000e+01
       587        423        422 L M L     233 ACC cs  5.000000000e+00  2.900000000e+01       0     100  1.100000000e+01       9     233  4.300000000e+01
       588        424        423 L M L     113 ACC cs  3.000000000e+00  1.900000000e+01     112      55  1.100000000e+01      10     113  4.600000000e+01
       589        425        424 L M L     195 ACC cs  5.000000000e+00  2.100000000e+01       0      32  1.100000000e+01      10     195  8.400000000e+01
       590        425        424 R M R    1652 BWI cs  1.000000000e+01  1.020000000e+02    1006       0  1.300000000e+01       8    1652  3.000000000e+00
       591        426        425 L M R     650 ACC cs  4.000000000e+00  1.010000000e+02       0     649  1.400000000e+01       6     650  9.200000000e+01
       592        427        426 L M R    1089 ACC cs  5.000000000e+00  1.010000000e+02       0    1088  1.100000000e+01      10    1089  5.400000000e+01
       593        428        427 L M R     566 ACC cs  4.000000000e+00  1.010000000e+02       0     565  1.300000000e+01       9     566  7.600000000e+01
       594        428        427 R M R    2012 BWI cs  6.000000000e+00  1.010000000e+02     856       0  1.400000000e+01       2    2012  1.070000000e+02
       595        429        428 L M R     995 ACC cs  5.000000000e+00  1.020000000e+02       0     994  1.200000000e+01      10     995  1.000000000e+02
       596        430        429 L M R     879 ACC cs  2.000000000e+00  1.020000000e+02       0     878  1.300000000e+01      10     879  2.000000000e+02
       597        431        430 L M R    1160 ACC cs  4.000000000e+00  1.030000000e+02       0    1159  1.500000000e+01      10    1160  3.380000000e+02
       598        431        430 R M R    2384 BWI cs  8.000000000e+00  1.020000000e+02    1262    2383  1.200000000e+01       8    2384  8.900000000e+01
       599        432        431 L M L     115 ACC cs  5.000000000e+00  1.700000000e+01       0      61  1.400000000e+01      10     115  5.600000000e+01
       600        433        432 L M L      50 ACC cs  4.000000000e+00  1.600000000e+01       0       4  1.100000000e+01       9      50  2.500000000e+01
       601        434        433 L M L      46 ACC cs  3.000000000e+00  1.500000000e+01       0       9  1.400000000e+01      10      46  2.100000000e+01
       602        435        434 L M L      47 ACC cs  4.000000000e+00  1.600000000e+01      46      21  1.100000000e+01      10      47  1.300000000e+01
       603        436        435 L M L      22 ACC cs  4.000000000e+00  1.100000000e+01      21      14  1.100000000e+01      10      22  1.000000000e+00
       604        437        436 L M L      22 ACC cs  5.000000000e+00  1.400000000e+01       0      16  1.200000000e+01      10      22  8.000000000e+00
       605        438        437 L M R     628 ACC cs  5.000000000e+00  1.020000000e+02       0     627  1.200000000e+01      10     628  2.200000000e+01
       606        438        437 R M R    1684 BWI cs  6.000000000e+00  1.010000000e+02     676       0  1.200000000e+01       9    1684  8.600000000e+01
       607        439        438 L M L      99 ACC cs  5.000000000e+00  1.600000000e+01       0      20  1.400000000e+01      10      99  5.200000000e+01
       608        440        439 L M L      24 ACC cs  4.000000000e+00  1.300000000e+01      23      14  1.100000000e+01      10      24  7.000000000e+00
       609        441        440 L M R     957 ACC cs  4.000000000e+00  1.020000000e+02       0     956  1.200000000e+01       8     957  3.180000000e+02
       610        442        441 L M L     133 ACC cs  5.000000000e+00  2.300000000e+01       0      98  1.100000000e+01      10     133  4.800000000e+01
       611        443        442 L M L      13 ACC cs  5.000000000e+00  1.200000000e+01       0       8  1.100000000e+01      10      13  4.000000000e+00
       612        444        443 L M R    1039 ACC cs  5.000000000e+00  1.020000000e+02       0    1038  1.500000000e+01      10    1039  1.260000000e+02
       613        444        443 R M R    1722 BWI cs  7.000000000e+00  1.020000000e+02     752       0  1.100000000e+01      10    1722  6.400000000e+01
       614        445        444 L M L     287 ACC cs  5.000000000e+00  2.300000000e+01       0     249  1.300000000e+01       8     287  8.900000000e+01
       615        446        445 L M R    1305 ACC cs  4.000000000e+00  1.010000000e+02       0    1304  1.300000000e+01       7    1305  2.040000000e+02
       616        446        445 R M R    2693 BWI cs  9.000000000e+00  1.020000000e+02    1640    2692  1.300000000e+01       8    2693  9.600000000e+01
       617        447        446 L M L     378 ACC cs  5.000000000e+00  2.500000000e+01       0      97  1.200000000e+01       8     378  1.020000000e+02
       618        448        447 L M L     134 ACC cs  5.000000000e+00  1.600000000e+01       0      47  1.200000000e+01      10     134  5.300000000e+01
       619        449        448 L M L      66 ACC cs  3.000000000e+00  1.400000000e+01       0      60  1.200000000e+01      10      66  2.200000000e+01
       620        450        449 L M L     161 ACC cs  4.000000000e+00  2.400000000e+01       0      51  1.100000000e+01       9     161  5.700000000e+01
       621        450        449 R M R    1691 BWI cs  6.000000000e+00  1.040000000e+02     914    1690  1.400000000e+01       6    1691  1.010000000e+02
       622        451        450 L M R     788 ACC cs  5.000000000e+00  1.020000000e+02       0     787  1.200000000e+01       5     788  1.140000000e+02
       623        451        450 R M R    1758 BWI cs  6.000000000e+00  1.020000000e+02     661    1757  1.300000000e+01       7    1758  1.110000000e+02
       624        452        451 L M L     227 ACC cs  5.000000000e+00  2.100000000e+01       0     145  1.500000000e+01      10     227  1.170000000e+02
       625        452        451 R M R    1892 BWI cs  6.000000000e+00  1.010000000e+02    1147       0  1.500000000e+01       9    1892  8.000000000e+01
       626        453        452 L M R     839 ACC cs  5.000000000e+00  1.020000000e+02       0     838  1.100000000e+01       4     839  2.100000000e+02
       627        453        452 R M R    1274 BWI cs  9.000000000e+00  1.020000000e+02     717       0  1.200000000e+01       9    1274  3.000000000e+01
       628        454        453 L M R    1409 ACC cs  5.000000000e+00  1.040000000e+02       0    1408  1.200000000e+01       8    1409  4.720000000e+02
       629        455        454 L M R     916 ACC cs  5.000000000e+00  1.030000000e+02       0     915  1.100000000e+01      10     916  2.660000000e+02
       630        456        455 L M R    1018 ACC cs  5.000000000e+00  1.030000000e+02       0    1017  1.400000000e+01       3    1018  2.460000000e+02
       631        457        456 L M L     503 ACC cs  3.000000000e+00  2.300000000e+01     502     433  1.300000000e+01       5     503  2.490000000e+02
       632        457        456 R M R    1807 BWI cs  7.000000000e+00  1.030000000e+02     594       0  1.100000000e+01       9    1807  6.100000000e+01
       633        458        457 L M L     156 ACC cs  4.000000000e+00  2.100000000e+01     155      25  1.200000000e+01       9     156  6.100000000e+01
       634        459        458 L M L      81 ACC cs  5.000000000e+00  1.600000000e+01       0      53  1.100000000e+01       9      81  4.000000000e+01
       635        460        459 L M R    1288 ACC cs  5.000000000e+00  1.010000000e+02       0    1287  1.500000000e+01      10    1288  3.360000000e+02
       636        460        459 R M R    2013 BWI cs  6.000000000e+00  1.020000000e+02     897       0  1.300000000e+01       8    2013  1.720000000e+02
       637        461        460 L M R     727 ACC cs  5.000000000e+00  1.030000000e+02       0     726  1.300000000e+01      10     727  8.000000000e+01
       638        461        460 R M R    1608 BWI cs  8.000000000e+00  1.050000000e+02     899       0  1.300000000e+01       3    1608  5.600000000e+01
       639        461        460 R M R    1698 BWI cs  8.000000000e+00  1.010000000e+02     670       0  1.400000000e+01       4    1698  5.100000000e+01
       640        461        460 R M R    1424 BWI cs  7.000000000e+00  1.010000000e+02     653       0  1.300000000e+01       2    1424  7.000000000e+01
       641        462        461 L M L      64 ACC cs  5.000000000e+00  1.600000000e+01       0      12  1.200000000e+01      10      64  1.300000000e+01
       642        463        462 L M L      69 ACC cs  4.000000000e+00  1.600000000e+01      68      48  1.100000000e+01      10      69  2.400000000e+01
       643        464        463 L M R     620 ACC cs  4.000000000e+00  1.010000000e+02       0     619  1.100000000e+01      10     620  7.200000000e+01
       644        465        464 L M R    1255 ACC cs  5.000000000e+00  1.010000000e+02       0    1254  1.100000000e+01       9    1255  3.020000000e+02
       645        466        465 L M L      90 ACC cs  3.000000000e+00  2.100000000e+01      89      34  1.400000000e+01      10      90  4.000000000e+01
       646        466        465 R M R    2122 BWI cs  1.000000000e+01  1.020000000e+02    1195       0  1.200000000e+01       7    2122  1.800000000e+01
       647        467        466 L M R     780 ACC cs  4.000000000e+00  1.050000000e+02       0     779  1.100000000e+01       9     780  1.120000000e+02
       648        468        467 L M R     629 ACC cs  5.000000000e+00  1.050000000e+02       0     628  1.100000000e+01      10     629  7.000000000e+01
       649        468        467 R M R    1660 BWI cs  9.000000000e+00  1.020000000e+02     681    1659  1.400000000e+01       6    1660  5.400000000e+01
       650        469        468 L M R     656 ACC cs  5.000000000e+00  1.010000000e+02       0     655  1.300000000e+01       9     656  1.280000000e+02
       651        470        469 L M R     596 ACC cs  5.000000000e+00  1.030000000e+02       0     595  1.100000000e+01      10     596  1.280000000e+02
       652        470        469 R M R    1551 BWI cs  7.000000000e+00  1.010000000e+02     760       0  1.100000000e+01      10    1551  6.800000000e+01
       653        471        470 L M R     941 ACC cs  5.000000000e+00  1.010000000e+02       0     940  1.200000000e+01       8     941  1.840000000e+02
       654        471        470 R M R    3251 BWI cs  6.000000000e+00  1.020000000e+02    1422    3250  1.100000000e+01      10    3251  3.420000000e+02
       655        472        471 L M L      29 ACC cs  4.000000000e+00  1.700000000e+01      28       8  1.100000000e+01      10      29  8.000000000e+00
       656        473        472 L M L      67 ACC cs  5.000000000e+00  1.700000000e+01       0      41  1.400000000e+01      10      67  2.200000000e+01
       657        474        473 L M L      60 ACC cs  4.000000000e+00  1.700000000e+01      59      48  1.100000000e+01       8      60  2.400000000e+01
       658        475        474 L M L      28 ACC cs  5.000000000e+00  2.100000000e+01       0      13  1.200000000e+01      10      28  6.000000000e+00
       659        476        475 L M R     694 ACC cs  5.000000000e+00  1.020000000e+02       0     693  1.300000000e+01       9     694  2.280000000e+02
       660        477        476 L M L     265 ACC cs  4.000000000e+00  2.500000000e+01       0      62  1.300000000e+01      10     265  8.500000000e+01
       661        478        477 L M L      38 ACC cs  5.000000000e+00  1.300000000e+01       0       6  1.100000000e+01       9      38  1.200000000e+01
       662        479        478 L M L      45 ACC cs  5.000000000e+00  1.900000000e+01       0      18  1.400000000e+01       9      45  2.600000000e+01
       663        480        479 L M L     192 ACC cs  4.000000000e+00  2.100000000e+01       0      16  1.500000000e+01       8     192  7.900000000e+01
       664        481        480 L M R     967 ACC cs  4.000000000e+00  1.010000000e+02       0     966  1.300000000e+01       9     967  2.180000000e+02
       665        482        481 L M R    1257 ACC cs  5.000000000e+00  1.010000000e+02       0    1256  1.100000000e+01      10    1257  1.040000000e+02
       666        483        482 L M R    1044 ACC cs  5.000000000e+00  1.020000000e+02       0    1043  1.100000000e+01      10    1044  1.240000000e+02
       667        484        483 L M R    1282 ACC cs  4.000000000e+00  1.020000000e+02       0    1281  1.200000000e+01       9    1282  2.920000000e+02
       668        485        484 L M R    1144 ACC cs  4.000000000e+00  1.030000000e+02       0    1143  1.400000000e+01       8    1144  3.240000000e+02
       669        486        485 L M R     735 ACC cs  3.000000000e+00  1.030000000e+02       0     734  1.500000000e+01       8     735  2.400000000e+01
       670        487        486 L M L     248 ACC cs  5.000000000e+00  2.300000000e+01       0     148  1.100000000e+01       9     248  1.130000000e+02
       671        488        487 L M R    1006 ACC cs  5.000000000e+00  1.030000000e+02       0    1005  1.300000000e+01      10    1006  2.480000000e+02
       672        489        488 L M L      66 ACC cs  4.000000000e+00  1.800000000e+01      65      30  1.500000000e+01      10      66  1.400000000e+01
       673        490        489 L M L     335 ACC cs  5.000000000e+00  2.000000000e+01       0      67  1.100000000e+01      10     335  1.790000000e+02
       674        490        489 R M R    2236 BWI cs  7.000000000e+00  1.060000000e+02    1191    2235  1.100000000e+01      10    2236  1.960000000e+02
       675        491        490 L M L     300 ACC cs  5.000000000e+00  2.500000000e+01       0     155  1.400000000e+01      10     300  1.220000000e+02
       676        492        491 L M L     238 ACC cs  4.000000000e+00  2.000000000e+01     237      38  1.500000000e+01       5     238  9.200000000e+01
       677        493        492 L M L      54 ACC cs  4.000000000e+00  1.700000000e+01      53      33  1.200000000e+01      10      54  1.800000000e+01
       678        494        493 L M R     704 ACC cs  4.000000000e+00  1.040000000e+02       0     703  1.100000000e+01      10     704  6.800000000e+01
       679        494        493 R M R    1345 BWI cs  1.000000000e+01  1.030000000e+02     722       0  1.400000000e+01       8    1345  1.500000000e+01
       680        495        494 L M L      26 ACC cs  5.000000000e+00  1.400000000e+01       0      10  1.200000000e+01       9      26  1.800000000e+01
       681        496        495 L M L      68 ACC cs  3.000000000e+00  1.900000000e+01       0      25  1.100000000e+01      10      68  3.800000000e+01
       682        497        496 L M L      26 ACC cs  4.000000000e+00  1.200000000e+01       0      12  1.200000000e+01      10      26  2.000000000e+00
       683        498        497 L M L      16 ACC cs  5.000000000e+00  1.200000000e+01       0      10  1.200000000e+01      10      16  2.000000000e+00
       684        499        498 L M L     265 ACC cs  4.000000000e+00  2.000000000e+01     264     239  1.200000000e+01      10     265  1.370000000e+02
       685        500        499 L M L      59 ACC cs  4.000000000e+00  1.600000000e+01       0      21  1.200000000e+01       9      59  2.700000000e+01
       686        501        500 L M L      44 ACC cs  5.000000000e+00  1.600000000e+01       0      24  1.100000000e+01      10      44  1.100000000e+01
       687        502        501 L M L      47 ACC cs  4.000000000e+00  1.400000000e+01       0       2  1.100000000e+01      10      47  1.500000000e+01
       688        503        502 L M L      66 ACC cs  5.000000000e+00  1.800000000e+01       0      36  1.100000000e+01      10      66  3.500000000e+01
       689        504        503 L M R    1007 ACC cs  5.000000000e+00  1.020000000e+02       0    1006  1.200000000e+01      10    1007  1.280000000e+02
       690        504        503 R M R    1522 BWI cs  8.000000000e+00  1.100000000e+02     709    1521  1.200000000e+01       9    1522  7.000000000e+01
       691        505        504 L M R     933 ACC cs  5.000000000e+00  1.010000000e+02       0     932  1.300000000e+01       7     933  4.280000000e+02
       692        506        505 L M L     515 ACC cs  5.000000000e+00  2.600000000e+01       0      93  1.200000000e+01       4     515  8.800000000e+01
       693        506        505 R M R    2138 BWI cs  6.000000000e+00  1.020000000e+02     942    2137  1.300000000e+01       3    2138  6.400000000e+01
       694        507        506 L M R    1594 ACC cs  5.000000000e+00  1.010000000e+02       0    1593  1.500000000e+01       9    1594  3.220000000e+02
       695        508        507 L M R     486 ACC cs  4.000000000e+00  1.050000000e+02       0     485  1.300000000e+01       6     486  2.800000000e+01
       696        508        507 R M R    1763 BWI cs  6.000000000e+00  1.020000000e+02     954    1762  1.100000000e+01      10    1763  2.000000000e+02
       697        509        508 L M R    1007 ACC cs  5.000000000e+00  1.010000000e+02       0    1006  1.100000000e+01       8    1007  3.700000000e+02
       698        510        509 L M L     218 ACC cs  5.000000000e+00  2.300000000e+01       0     166  1.200000000e+01       8     218  8.700000000e+01
       699        510        509 R M R     987 BWI cs  9.000000000e+00  1.020000000e+02     578       0  1.300000000e+01      10     987  2.900000000e+01
       700        510        509 R M R    1622 BWI cs  6.000000000e+00  1.010000000e+02     949       0  1.100000000e+01      10    1622  1.410000000e+02
       701        510        509 R M R     937 BWI cs  7.000000000e+00  1.020000000e+02     426     936  1.200000000e+01      10     937  2.600000000e+01
       702        511        510 L M L      23 ACC cs  4.000000000e+00  1.500000000e+01      22       9  1.300000000e+01      10      23  1.100000000e+01
       703        512        511 L M R     810 ACC cs  4.000000000e+00  1.010000000e+02       0     809  1.400000000e+01       6     810  2.300000000e+02
       704        513        512 L M L      29 ACC cs  3.000000000e+00  1.400000000e+01      28      15  1.100000000e+01      10      29  8.000000000e+00
       705        514        513 L M R     684 ACC cs  5.000000000e+00  1.030000000e+02       0     683  1.100000000e+01      10     684  9.000000000e+01
       706        514        513 R M R    1415 BWI cs  7.000000000e+00  1.030000000e+02     488    1414  1.400000000e+01       7    1415  3.500000000e+01
       707        515        514 L M R     617 ACC cs  5.000000000e+00  1.010000000e+02       0     616  1.200000000e+01      10     617  1.580000000e+02
       708        516        515 L M L     672 ACC cs  3.000000000e+00  2.500000000e+01       0     477  1.200000000e+01       7     672  1.850000000e+02
       709        517        516 L M R     553 ACC cs  5.000000000e+00  1.010000000e+02       0     552  1.100000000e+01       8     553  6.200000000e+01
       710        517        516 R M R    1447 BWI cs  7.000000000e+00  1.020000000e+02     925    1446  1.500000000e+01       7    1447  7.100000000e+01
       711        518        517 L M R    1054 ACC cs  5.000000000e+00  1.010000000e+02       0    1053  1.300000000e+01       7    1054  1.680000000e+02
       712        519        518 L M R     819 ACC cs  5.000000000e+00  1.030000000e+02       0     818  1.500000000e+01       8     819  1.220000000e+02
       713        520        519 L M R     765 ACC cs  5.000000000e+00  1.030000000e+02       0     764  1.100000000e+01      10     765  8.400000000e+01
       714        521        520 L M L     692 ACC cs  5.000000000e+00  3.300000000e+01       0     249  1.400000000e+01       9     692  1.580000000e+02
       715        521        520 R M R    1830 BWI cs  8.000000000e+00  1.020000000e+02    1279    1829  1.500000000e+01       2    1830  3.800000000e+01
       716        522        521 L M L      22 ACC cs  5.000000000e+00  1.500000000e+01       0      16  1.100000000e+01      10      22  7.000000000e+00
       717        523        522 L M L      33 ACC cs  4.000000000e+00  1.400000000e+01       0      26  1.100000000e+01      10      33  9.000000000e+00
       718        523        522 R M R    1524 BWI cs  6.000000000e+00  1.010000000e+02     839       0  1.300000000e+01       9    1524  5.500000000e+01
       719        524        523 L M R     685 ACC cs  5.000000000e+00  1.060000000e+02       0     684  1.100000000e+01      10     685  8.000000000e+01
       720        525        524 L M R     684 ACC cs  4.000000000e+00  1.030000000e+02       0     683  1.300000000e+01       9     684  7.200000000e+01
       721        526        525 L M L      23 ACC cs  5.000000000e+00  1.500000000e+01       0       5  1.100000000e+01      10      23  1.400000000e+01
       722        527        526 L M R     745 ACC cs  5.000000000e+00  1.030000000e+02       0     744  1.400000000e+01       8     745  1.200000000e+02
       723        527        526 R M R    2053 BWI cs  7.000000000e+00  1.030000000e+02     651    2052  1.200000000e+01       5    2053  7.900000000e+01
       724        528        527 L M R     702 ACC cs  5.000000000e+00  1.020000000e+02       0     701  1.200000000e+01      10     702  7.600000000e+01
       725        528        527 R M R    1471 BWI cs  7.000000000e+00  1.020000000e+02     625       0  1.300000000e+01       9    1471  1.200000000e+02
       726        529        528 L M R    1097 ACC cs  5.000000000e+00  1.020000000e+02       0    1096  1.200000000e+01       8    1097  1.540000000e+02
       727        529        528 R M R    1564 BWI cs  8.000000000e+00  1.070000000e+02     752    1563  1.100000000e+01       9    1564  3.500000000e+01
       728        530        529 L M R     818 ACC cs  5.000000000e+00  1.030000000e+02       0     817  1.400000000e+01       6     818  8.800000000e+01
       729        531        530 L M L      74 ACC cs  4.000000000e+00  1.400000000e+01      73      14  1.100000000e+01      10      74  2.400000000e+01
       730        532        531 L M L      45 ACC cs  4.000000000e+00  1.700000000e+01      44      27  1.100000000e+01      10      45  1.700000000e+01
       731        533        532 L M L      62 ACC cs  4.000000000e+00  2.100000000e+01       0      33  1.100000000e+01       7      62  2.200000000e+01
       732        534        533 L M R     965 ACC cs  3.000000000e+00  1.010000000e+02       0     964  1.100000000e+01      10     965  1.480000000e+02
       733        534        533 R M R    1839 BWI cs  7.000000000e+00  1.020000000e+02     896       0  1.500000000e+01       5    1839  7.000000000e+01
       734        535        534 L M R     921 ACC cs  5.000000000e+00  1.010000000e+02       0     920  1.100000000e+01       9     921  2.600000000e+02
       735        536        535 L M R     751 ACC cs  5.000000000e+00  1.010000000e+02       0     750  1.100000000e+01      10     751  1.620000000e+02
       736        537        536 L M R    1506 ACC cs  5.000000000e+00  1.040000000e+02       0    1505  1.200000000e+01       9    1506  7.400000000e+01
       737        538        537 L M L    1508 ACC cs  4.000000000e+00  3.600000000e+01       0     202  1.300000000e+01      10    1508  9.200000000e+01
       738        539        538 L M L     181 ACC cs  5.000000000e+00  2.300000000e+01       0      80  1.400000000e+01      10     181  6.900000000e+01
       739        540        539 L M R     744 ACC cs  2.000000000e+00  1.040000000e+02       0     743  1.200000000e+01      10     744  1.400000000e+02
       740        541        540 L M L     174 ACC cs  5.000000000e+00  2.100000000e+01       0      99  1.400000000e+01       7     174  3.700000000e+01
       741        542        541 L M L     294 ACC cs  5.000000000e+00  2.300000000e+01       0     167  1.500000000e+01       7     294  7.100000000e+01
       742        543        542 L M L     274 ACC cs  4.000000000e+00  2.400000000e+01     273      17  1.400000000e+01       8     274  1.290000000e+02
       743        544        543 L M R     871 ACC cs  5.000000000e+00  1.010000000e+02       0     870  1.400000000e+01       8     871  9.600000000e+01
       744        545        544 L M L      95 ACC cs  5.000000000e+00  1.500000000e+01       0      78  1.300000000e+01       9      95  5.200000000e+01
       745        546        545 L M R    1267 ACC cs  5.000000000e+00  1.010000000e+02       0    1266  1.100000000e+01       9    1267  2.200000000e+02
       746        546        545 R M R    1891 BWI cs  7.000000000e+00  1.020000000e+02     934       0  1.200000000e+01       9    1891  6.900000000e+01
       747        547        546 L M R     875 ACC cs  5.000000000e+00  1.020000000e+02       0     874  1.400000000e+01       9     875  1.540000000e+02
       748        548        547 L M R     920 ACC cs  5.000000000e+00  1.020000000e+02       0     919  1.200000000e+01      10     920  1.140000000e+02
       749        549        548 L M L     153 ACC cs  4.000000000e+00  2.000000000e+01     152     114  1.400000000e+01       8     153  5.300000000e+01
       750        550        549 L M L     168 ACC cs  5.000000000e+00  2.100000000e+01       0      56  1.100000000e+01      10     168  4.000000000e+01
       751        551        550 L M L      49 ACC cs  4.000000000e+00  1.400000000e+01      48       8  1.200000000e+01      10      49  2.000000000e+01
       752        552        551 L M R    1162 ACC cs  4.000000000e+00  1.010000000e+02       0    1161  1.500000000e+01       9    1162  6.400000000e+01
       753        553        552 L M R     751 ACC cs  5.000000000e+00  1.040000000e+02       0     750  1.400000000e+01       8     751  6.200000000e+01
       754        554        553 L M R     626 ACC cs  5.000000000e+00  1.010000000e+02       0     625  1.400000000e+01       6     626  1.160000000e+02
       755        555        554 L M L     126 ACC cs  4.000000000e+00  1.700000000e+01     125      36  1.200000000e+01       9     126  6.400000000e+01
       756        556        555 L M R    1678 ACC cs  4.000000000e+00  1.020000000e+02       0    1677  1.100000000e+01      10    1678  2.760000000e+02
       757        557        556 L M R     720 ACC cs  4.000000000e+00  1.010000000e+02       0     719  1.300000000e+01      10     720  4.800000000e+01
       758        558        557 L M L     251 ACC cs  5.000000000e+00  2.400000000e+01       0      98  1.300000000e+01       7     251  7.000000000e+01
       759        559        558 L M L     211 ACC cs  5.000000000e+00  2.600000000e+01       0      36  1.100000000e+01      10     211  6.700000000e+01
       760        560        559 L M L     102 ACC cs  3.000000000e+00  1.600000000e+01     101      24  1.100000000e+01      10     102  5.600000000e+01
       761        560        559 R M R    1547 BWI cs  6.000000000e+00  1.020000000e+02     660    1546  1.200000000e+01       7    1547  3.000000000e+01
       762        561        560 L M L      12 ACC cs  5.000000000e+00  1.200000000e+01       0       2  1.100000000e+01      10      12  4.000000000e+00
       763        562        561 L M L      30 ACC cs  4.000000000e+00  1.500000000e+01       0      16  1.100000000e+01      10      30  1.700000000e+01
       764        563        562 L M L      17 ACC cs  5.000000000e+00  1.300000000e+01       0       5  1.300000000e+01      10      17  5.000000000e+00
       765        564        563 L M L      22 ACC cs  5.000000000e+00  1.500000000e+01       0      15  1.200000000e+01      10      22  4.000000000e+00
       766        565        564 L M L      23 ACC cs  3.000000000e+00  1.300000000e+01       0      17  1.300000000e+01      10      23  6.000000000e+00
       767        566        565 L M L      31 ACC cs  5.000000000e+00  1.200000000e+01       0      20  1.100000000e+01      10      31  6.000000000e+00
       768        567        566 L M L      19 ACC cs  4.000000000e+00  1.400000000e+01      18      15  1.400000000e+01      10      19  2.000000000e+00
       769        568        567 L M L      22 ACC cs  5.000000000e+00  1.400000000e+01       0      17  1.400000000e+01      10      22  3.000000000e+00
       770        569        568 L M L      14 ACC cs  4.000000000e+00  1.400000000e+01       0       8  1.300000000e+01      10      14  4.000000000e+00
       771        570        569 L M L      11 ACC cs  5.000000000e+00  1.100000000e+01       0       5  1.100000000e+01      10      11  1.000000000e+00
       772        571        570 L M L      45 ACC cs  5.000000000e+00  1.700000000e+01       0      30  1.100000000e+01      10      45  2.000000000e+01
       773        572        571 L M L      27 ACC cs  5.000000000e+00  1.400000000e+01       0      13  1.400000000e+01       8      27  1.500000000e+01
       774        572        571 R M R    2092 BWI cs  6.000000000e+00  1.050000000e+02     539       0  1.200000000e+01       9    2092  1.870000000e+02
       775        573        572 L M R     968 ACC cs  5.000000000e+00  1.020000000e+02       0     967  1.100000000e+01      10     968  2.220000000e+02
       776        573        572 R M R    1438 BWI cs  7.000000000e+00  1.030000000e+02     693       0  1.100000000e+01       7    1438  5.900000000e+01
       777        574        573 L M L     614 ACC cs  4.000000000e+00  3.200000000e+01       0     287  1.200000000e+01      10     614  1.000000000e+02
       778        574        573 R M R    2407 BWI cs  7.000000000e+00  1.010000000e+02    1309       0  1.300000000e+01       9    2407  1.900000000e+02
       779        575        574 L M R     826 ACC cs  5.000000000e+00  1.030000000e+02       0     825  1.100000000e+01      10     826  4.800000000e+01
       780        576        575 L M L     110 ACC cs  5.000000000e+00  1.800000000e+01       0      55  1.100000000e+01      10     110  5.000000000e+01
       781        577        576 L M L     183 ACC cs  5.000000000e+00  1.900000000e+01       0      75  1.100000000e+01      10     183  4.400000000e+01
       782        578        577 L M R     862 ACC cs  5.000000000e+00  1.010000000e+02       0     861  1.500000000e+01       9     862  1.240000000e+02
       783        578        577 R M R    2826 BWI cs  7.000000000e+00  1.060000000e+02    1185       0  1.100000000e+01       8    2826  1.100000000e+02
       784        579        578 L M L     495 ACC cs  5.000000000e+00  3.300000000e+01       0     295  1.100000000e+01       7     495  1.050000000e+02
       785        580        579 L M R    1012 ACC cs  4.000000000e+00  1.050000000e+02       0    1011  1.100000000e+01       9    1012  1.040000000e+02
       786        580        579 R M R    1072 BWI cs  6.000000000e+00  1.050000000e+02     485    1071  1.300000000e+01       7    1072  3.700000000e+01
       787        581        580 L M R     571 ACC cs  5.000000000e+00  1.030000000e+02       0     570  1.300000000e+01      10     571  1.100000000e+02
       788        582        581 L M R    1363 ACC cs  5.000000000e+00  1.010000000e+02       0    1362  1.200000000e+01       7    1363  8.600000000e+01
       789        582        581 R M R    2026 BWI cs  6.000000000e+00  1.060000000e+02    1264       0  1.200000000e+01       4    2026  7.900000000e+01
       790        582        581 R M R    1384 BWI cs  7.000000000e+00  1.030000000e+02     935       0  1.300000000e+01       8    1384  4.000000000e+01
       791        583        582 L M R     536 ACC cs  5.000000000e+00  1.020000000e+02       0     535  1.200000000e+01       6     536  1.260000000e+02
       792        583        582 R M R    1414 BWI cs  8.000000000e+00  1.020000000e+02     772       0  1.300000000e+01       7    1414  5.700000000e+01
       793        583        582 R M R    1639 BWI cs  7.000000000e+00  1.020000000e+02     377       0  1.100000000e+01      10    1639  7.700000000e+01
       794        583        582 R M R    1114 BWI cs  7.000000000e+00  1.010000000e+02     501       0  1.100000000e+01      10    1114  2.200000000e+01
       795        583        582 R M R    1247 BWI cs  6.000000000e+00  1.040000000e+02     703       0  1.400000000e+01      10    1247  1.170000000e+02
       796        584        583 L M R     753 ACC cs  5.000000000e+00  1.010000000e+02       0     752  1.300000000e+01       8     753  5.000000000e+01
       797        585        584 L M R     697 ACC cs  5.000000000e+00  1.030000000e+02       0     696  1.200000000e+01       9     697  1.520000000e+02
       798        586        585 L M R    1355 ACC cs  5.000000000e+00  1.010000000e+02       0    1354  1.100000000e+01       6    1355  9.000000000e+01
       799        587        586 L M R    1179 ACC cs  5.000000000e+00  1.010000000e+02       0    1178  1.400000000e+01      10    1179  1.060000000e+02
       800        588        587 L M L      68 ACC cs  5.000000000e+00  1.400000000e+01       0      14  1.300000000e+01       9      68  3.100000000e+01
       801        589        588 L M L     157 ACC cs  5.000000000e+00  2.000000000e+01       0     126  1.200000000e+01      10     157  5.700000000e+01
       802        590        589 L M L      99 ACC cs  5.000000000e+00  2.100000000e+01       0      18  1.100000000e+01       9      99  4.300000000e+01
       803        591        590 L M L      25 ACC cs  5.000000000e+00  1.400000000e+01       0      10  1.400000000e+01      10      25  5.000000000e+00
       804        592        591 L M L      97 ACC cs  5.000000000e+00  1.900000000e+01       0      20  1.100000000e+01      10      97  2.400000000e+01
       805        593        592 L M L      84 ACC cs  5.000000000e+00  1.900000000e+01       0      27  1.200000000e+01       9      84  2.400000000e+01
       806        594        593 L M L      27 ACC cs  4.000000000e+00  1.400000000e+01      26      20  1.300000000e+01      10      27  1.500000000e+01
       807        595        594 L M L      39 ACC cs  5.000000000e+00  1.600000000e+01       0      17  1.300000000e+01      10      39  1.300000000e+01
       808        596        595 L M R    1038 ACC cs  5.000000000e+00  1.010000000e+02       0    1037  1.200000000e+01      10    1038  5.060000000e+02
       809        597        596 L M L     127 ACC cs  5.000000000e+00  1.900000000e+01       0      86  1.300000000e+01      10     127  6.000000000e+01
       810        598        597 L M L      74 ACC cs  4.000000000e+00  1.500000000e+01       0      21  1.100000000e+01      10      74  3.600000000e+01
       811        599        598 L M L      63 ACC cs  5.000000000e+00  1.500000000e+01       0      29  1.100000000e+01      10      63  2.800000000e+01
       812        600        599 L M R    1448 ACC cs  5.000000000e+00  1.010000000e+02       0    1447  1.100000000e+01      10    1448  2.580000000e+02
       813        601        600 L M R     996 ACC cs  5.000000000e+00  1.030000000e+02       0     995  1.100000000e+01       8     996  2.380000000e+02
       814        602        601 L M R     783 ACC cs  5.000000000e+00  1.010000000e+02       0     782  1.500000000e+01       8     783  1.020000000e+02
       815        603        602 L M R    1289 ACC cs  5.000000000e+00  1.010000000e+02       0    1288  1.300000000e+01       7    1289  1.180000000e+02
       816        604        603 L M R    1084 ACC cs  5.000000000e+00  1.010000000e+02       0    1083  1.400000000e+01       6    1084  2.320000000e+02
       817        605        604 L M L     241 ACC cs  5.000000000e+00  2.300000000e+01       0     195  1.100000000e+01       4     241  7.900000000e+01
       818        606        605 L M L     615 ACC cs  4.000000000e+00  2.700000000e+01     614     179  1.200000000e+01       1     615  2.390000000e+02
       819        607        606 L M L      86 ACC cs  5.000000000e+00  1.900000000e+01       0      58  1.200000000e+01       6      86  3.700000000e+01
       820        608        607 L M R    1079 ACC cs  5.000000000e+00  1.010000000e+02       0    1078  1.500000000e+01       8    1079  1.000000000e+02
       821        609        608 L M R    1943 ACC cs  5.000000000e+00  1.010000000e+02       0    1942  1.500000000e+01       2    1943  3.200000000e+02
       822        609        608 R M R    1528 BWI cs  6.000000000e+00  1.030000000e+02     650       0  1.200000000e+01       9    1528  1.300000000e+01
       823        610        609 L M R     881 ACC cs  5.000000000e+00  1.040000000e+02       0     880  1.500000000e+01       5     881  1.580000000e+02
       824        611        610 L M L     269 ACC cs  4.000000000e+00  1.800000000e+01       0     199  1.500000000e+01       6     269  1.230000000e+02
       825        612        611 L M L     414 ACC cs  4.000000000e+00  2.600000000e+01     413     150  1.100000000e+01      10     414  4.500000000e+01
       826        612        611 R M R    2230 BWI cs  7.000000000e+00  1.010000000e+02     650       0  1.500000000e+01       1    2230  1.480000000e+02
       827        612        611 R M R    1633 BWI cs  7.000000000e+00  1.020000000e+02    1182       0  1.300000000e+01      10    1633  9.100000000e+01
       828        613        612 L M L      52 ACC cs  4.000000000e+00  1.400000000e+01       0      22  1.300000000e+01      10      52  2.900000000e+01
       829        614        613 L M L     207 ACC cs  4.000000000e+00  1.900000000e+01       0     139  1.300000000e+01      10     207  9.100000000e+01
       830        615        614 L M R    1021 ACC cs  5.000000000e+00  1.030000000e+02       0    1020  1.500000000e+01       9    1021  5.400000000e+01
       831        615        614 R M R    1755 BWI cs  9.000000000e+00  1.020000000e+02     636       0  1.300000000e+01       6    1755  6.100000000e+01
       832        615        614 R M R    1467 BWI cs  6.000000000e+00  1.050000000e+02     561       0  1.400000000e+01       4    1467  1.250000000e+02
       833        616        615 L M R     839 ACC cs  4.000000000e+00  1.010000000e+02       0     838  1.500000000e+01       7     839  1.360000000e+02
       834        617        616 L M L      91 ACC cs  4.000000000e+00  1.700000000e+01      90      42  1.500000000e+01       8      91  5.400000000e+01
       835        618        617 L M R    1037 ACC cs  5.000000000e+00  1.030000000e+02       0    1036  1.300000000e+01       8    1037  2.840000000e+02
       836        619        618 L M R     641 ACC cs  5.000000000e+00  1.010000000e+02       0     640  1.100000000e+01       8     641  1.180000000e+02
       837        620        619 L M R    1018 ACC cs  5.000000000e+00  1.070000000e+02       0    1017  1.300000000e+01       9    1018  1.080000000e+02
       838        621        620 L M R     613 ACC cs  5.000000000e+00  1.030000000e+02       0     612  1.300000000e+01      10     613  5.200000000e+01
       839        622        621 L M R     816 ACC cs  5.000000000e+00  1.010000000e+02       0     815  1.200000000e+01       7     816  5.000000000e+01
       840        623        622 L M R     842 ACC cs  5.000000000e+00  1.020000000e+02       0     841  1.200000000e+01       7     842  4.600000000e+01
       841        624        623 L M R     739 ACC cs  5.000000000e+00  1.010000000e+02       0     738  1.300000000e+01       9     739  2.060000000e+02
       842        624        623 R M R    1397 BWI cs  8.000000000e+00  1.030000000e+02     575       0  1.300000000e+01       8    1397  1.100000000e+02
       843        625        624 L M R     816 ACC cs  5.000000000e+00  1.010000000e+02       0     815  1.300000000e+01       8     816  2.300000000e+02
       844        626        625 L M L     242 ACC cs  5.000000000e+00  2.100000000e+01       0     229  1.100000000e+01       9     242  1.200000000e+02
       845        627        626 L M R     928 ACC cs  5.000000000e+00  1.030000000e+02       0     927  1.500000000e+01      10     928  8.800000000e+01
       846        628        627 L M R    1373 ACC cs  5.000000000e+00  1.020000000e+02       0    1372  1.100000000e+01      10    1373  1.940000000e+02
       847        629        628 L M R     680 ACC cs  5.000000000e+00  1.010000000e+02       0     679  1.300000000e+01      10     680  1.000000000e+01
       848        630        629 L M L     463 ACC cs  4.000000000e+00  3.300000000e+01       0     249  1.400000000e+01       5     463  5.200000000e+01
       849        631        630 L M L     282 ACC cs  5.000000000e+00  2.100000000e+01       0      44  1.200000000e+01       8     282  1.130000000e+02
       850        632        631 L M L     154 ACC cs  4.000000000e+00  1.700000000e+01       0      69  1.500000000e+01       8     154  7.600000000e+01
       851        633        632 L M L      39 ACC cs  4.000000000e+00  1.700000000e+01       0      16  1.100000000e+01      10      39  1.000000000e+01
       852        634        633 L M L      54 ACC cs  5.000000000e+00  1.700000000e+01       0      32  1.100000000e+01      10      54  2.500000000e+01
       853        635        634 L M R     680 ACC cs  2.000000000e+00  1.010000000e+02       0     679  1.400000000e+01       9     680  7.000000000e+01
       854        636        635 L M L     188 ACC cs  5.000000000e+00  2.200000000e+01       0      48  1.100000000e+01      10     188  4.800000000e+01
       855        637        636 L M L      25 ACC cs  5.000000000e+00  1.200000000e+01       0      12  1.100000000e+01       9      25  5.000000000e+00
       856        638        637 L M R    1284 ACC cs  5.000000000e+00  1.010000000e+02       0    1283  1.200000000e+01      10    1284  1.840000000e+02
       857        639        638 L M L     146 ACC cs  5.000000000e+00  2.800000000e+01       0      84  1.500000000e+01       8     146  7.100000000e+01
       858        640        639 L M L     242 ACC cs  4.000000000e+00  1.900000000e+01       0     135  1.400000000e+01       9     242  9.100000000e+01
       859        641        640 L M R     764 ACC cs  5.000000000e+00  1.020000000e+02       0     763  1.400000000e+01       7     764  5.200000000e+01
       860        641        640 R M R    1328 BWI cs  6.000000000e+00  1.030000000e+02     694       0  1.200000000e+01       9    1328  3.900000000e+01
       861        642        641 L M L     366 ACC cs  5.000000000e+00  2.200000000e+01       0     186  1.100000000e+01       9     366  1.450000000e+02
       862        643        642 L M L     180 ACC cs  5.000000000e+00  2.300000000e+01       0     143  1.100000000e+01      10     180  7.000000000e+01
       863        644        643 L M L     434 ACC cs  5.000000000e+00  1.900000000e+01       0     368  1.100000000e+01      10     434  1.750000000e+02
       864        644        643 R M R    1816 BWI cs  6.000000000e+00  1.020000000e+02    1108       0  1.200000000e+01       9    1816  1.600000000e+02
       865        645        644 L M R     982 ACC cs  5.000000000e+00  1.020000000e+02       0     981  1.100000000e+01       9     982  2.480000000e+02
       866        646        645 L M R    1071 ACC cs  5.000000000e+00  1.040000000e+02       0    1070  1.500000000e+01       7    1071  9.000000000e+01
       867        647        646 L M R     852 ACC cs  5.000000000e+00  1.010000000e+02       0     851  1.200000000e+01       5     852  4.400000000e+01
       868        647        646 R M R    1637 BWI cs  6.000000000e+00  1.070000000e+02     924       0  1.400000000e+01       7    1637  3.000000000e+01
       869        647        646 R M R    1728 BWI cs  7.000000000e+00  1.030000000e+02     653    1727  1.400000000e+01       6    1728  8.000000000e+01
       870        647        646 R M R    1497 BWI cs  7.000000000e+00  1.070000000e+02     826       0  1.200000000e+01       9    1497  5.900000000e+01
       871        647        646 R M R    1536 BWI cs  6.000000000e+00  1.050000000e+02     674    1535  1.200000000e+01       8    1536  6.600000000e+01
       872        648        647 L M R     995 ACC cs  5.000000000e+00  1.020000000e+02       0     994  1.400000000e+01       5     995  1.460000000e+02
       873        649        648 L M L     178 ACC cs  5.000000000e+00  2.300000000e+01       0      61  1.100000000e+01       8     178  4.500000000e+01
       874        650        649 L M R    1332 ACC cs  5.000000000e+00  1.010000000e+02       0    1331  1.300000000e+01       8    1332  2.040000000e+02
       875        651        650 L M R    1087 ACC cs  4.000000000e+00  1.020000000e+02       0    1086  1.200000000e+01      10    1087  2.820000000e+02
       876        652        651 L M R     810 ACC cs  5.000000000e+00  1.030000000e+02       0     809  1.300000000e+01       6     810  1.160000000e+02
       877        653        652 L M R    1169 ACC cs  5.000000000e+00  1.050000000e+02       0    1168  1.300000000e+01      10    1169  2.300000000e+02
       878        653        652 R M R    2281 BWI cs  7.000000000e+00  1.030000000e+02    1105       0  1.100000000e+01       9    2281  9.700000000e+01
       879        654        653 L M L      51 ACC cs  5.000000000e+00  1.700000000e+01       0      24  1.300000000e+01      10      51  2.100000000e+01
       880        654        653 R M R    1967 BWI cs  6.000000000e+00  1.030000000e+02     908       0  1.300000000e+01      10    1967  9.700000000e+01
       881        655        654 L M L     136 ACC cs  5.000000000e+00  2.300000000e+01       0      77  1.200000000e+01      10     136  2.700000000e+01
       882        655        654 R M R    1372 BWI cs  9.000000000e+00  1.010000000e+02     695       0  1.100000000e+01       4    1372  5.000000000e+01
       883        656        655 L M R     628 ACC cs  5.000000000e+00  1.010000000e+02       0     627  1.400000000e+01      10     628  4.000000000e+01
       884        657        656 L M R    1074 ACC cs  4.000000000e+00  1.010000000e+02       0    1073  1.200000000e+01      10    1074  2.840000000e+02
       885        658        657 L M R    1004 ACC cs  3.000000000e+00  1.020000000e+02       0    1003  1.200000000e+01      10    1004  1.560000000e+02
       886        658        657 R M R    1205 BWI cs  1.000000000e+01  1.030000000e+02     518    1204  1.200000000e+01       5    1205  2.900000000e+01
       887        658        657 R M R    1825 BWI cs  7.000000000e+00  1.010000000e+02     609       0  1.200000000e+01       3    1825  1.890000000e+02
       888        658        657 R M R    1451 BWI cs  8.000000000e+00  1.010000000e+02     589       0  1.100000000e+01       6    1451  3.200000000e+01
       889        659        658 L M R     862 ACC cs  5.000000000e+00  1.030000000e+02       0     861  1.300000000e+01       8     862  2.440000000e+02
       890        660        659 L M L      77 ACC cs  4.000000000e+00  1.900000000e+01       0      31  1.200000000e+01       8      77  2.900000000e+01
       891        660        659 R M R    1350 BWI cs  6.000000000e+00  1.020000000e+02     742       0  1.400000000e+01       8    1350  6.200000000e+01
       892        661        660 L M R     986 ACC cs  5.000000000e+00  1.030000000e+02       0     985  1.300000000e+01       6     986  2.200000000e+02
       893        661        660 R M R    1786 BWI cs  6.000000000e+00  1.040000000e+02     568       0  1.200000000e+01      10    1786  1.000000000e+02
       894        662        661 L M R    1150 ACC cs  4.000000000e+00  1.010000000e+02       0    1149  1.200000000e+01       8    1150  1.500000000e+02
       895        662        661 R M R    1824 BWI cs  8.000000000e+00  1.030000000e+02    1095    1823  1.100000000e+01       9    1824  3.900000000e+01
       896        663        662 L M L      82 ACC cs  5.000000000e+00  1.700000000e+01       0      21  1.300000000e+01      10      82  4.100000000e+01
       897        664        663 L M R     805 ACC cs  5.000000000e+00  1.030000000e+02       0     804  1.200000000e+01       9     805  1.260000000e+02
       898        664        663 R M R    1507 BWI cs  7.000000000e+00  1.010000000e+02     769       0  1.300000000e+01      10    1507  3.400000000e+01
       899        665        664 L M R    1079 ACC cs  5.000000000e+00  1.040000000e+02       0    1078  1.400000000e+01       9    1079  1.880000000e+02
       900        666        665 L M L      69 ACC cs  5.000000000e+00  1.900000000e+01       0      57  1.200000000e+01      10      69  3.000000000e+01
       901        667        666 L M L     135 ACC cs  4.000000000e+00  1.600000000e+01       0      71  1.100000000e+01      10     135  8.100000000e+01
       902        668        667 L M R    1193 ACC cs  5.000000000e+00  1.010000000e+02       0    1192  1.200000000e+01      10    1193  2.480000000e+02
       903        669        668 L M R     721 ACC cs  5.000000000e+00  1.020000000e+02       0     720  1.400000000e+01       5     721  9.800000000e+01
       904        669        668 R M R    1449 BWI cs  8.000000000e+00  1.010000000e+02     907       0  1.300000000e+01       5    1449  3.600000000e+01
       905        669        668 R M R    1387 BWI cs  6.000000000e+00  1.010000000e+02     528       0  1.400000000e+01       4    1387  1.140000000e+02
       906        670        669 L M L     150 ACC cs  4.000000000e+00  2.100000000e+01       0      25  1.100000000e+01       8     150  3.300000000e+01
       907        671        670 L M R    1019 ACC cs  5.000000000e+00  1.010000000e+02       0    1018  1.100000000e+01       8    1019  1.480000000e+02
       908        672        671 L M R    1026 ACC cs  5.000000000e+00  1.010000000e+02       0    1025  1.300000000e+01      10    1026  1.020000000e+02
       909        673        672 L M R    1291 ACC cs  5.000000000e+00  1.030000000e+02       0    1290  1.100000000e+01       2    1291  2.320000000e+02
       910        674        673 L M R    1126 ACC cs  5.000000000e+00  1.010000000e+02       0    1125  1.100000000e+01       8    1126  5.200000000e+01
       911        674        673 R M R    1485 BWI cs  8.000000000e+00  1.010000000e+02     547       0  1.100000000e+01       6    1485  4.000000000e+01
       912        675        674 L M R     758 ACC cs  5.000000000e+00  1.010000000e+02       0     757  1.200000000e+01       8     758  2.640000000e+02
       913        676        675 L M L      41 ACC cs  3.000000000e+00  1.700000000e+01      40      22  1.500000000e+01       7      41  1.600000000e+01
       914        677        676 L M R     716 ACC cs  5.000000000e+00  1.010000000e+02       0     715  1.300000000e+01      10     716  6.000000000e+01
       915        678        677 L M R     976 ACC cs  5.000000000e+00  1.030000000e+02       0     975  1.400000000e+01      10     976  1.520000000e+02
       916        679        678 L M R     959 ACC cs  5.000000000e+00  1.040000000e+02       0     958  1.100000000e+01      10     959  1.800000000e+02
       917        679        678 R M R    1452 BWI cs  6.000000000e+00  1.030000000e+02     496       0  1.400000000e+01       8    1452  1.160000000e+02
       918        680        679 L M L     246 ACC cs  4.000000000e+00  2.200000000e+01       0      63  1.100000000e+01      10     246  4.100000000e+01
       919        681        680 L M L     155 ACC cs  5.000000000e+00  1.900000000e+01       0      83  1.100000000e+01      10     155  6.200000000e+01
       920        681        680 R M R    1537 BWI cs  9.000000000e+00  1.010000000e+02     703       0  1.500000000e+01       1    1537  5.400000000e+01
       921        682        681 L M R     985 ACC cs  4.000000000e+00  1.030000000e+02       0     984  1.100000000e+01      10     985  1.520000000e+02
       922        682        681 R M R    1107 BWI cs  9.000000000e+00  1.030000000e+02     719       0  1.400000000e+01      10    1107  1.400000000e+01
       923        683        682 L M R     882 ACC cs  5.000000000e+00  1.050000000e+02       0     881  1.400000000e+01      10     882  4.600000000e+01
       924        684        683 L M R     772 ACC cs  5.000000000e+00  1.020000000e+02       0     771  1.300000000e+01      10     772  2.600000000e+01
       925        685        684 L M R    1556 ACC cs  3.000000000e+00  1.010000000e+02       0    1555  1.200000000e+01      10    1556  8.200000000e+01
       926        685        684 R M R    1723 BWI cs  6.000000000e+00  1.020000000e+02     521       0  1.300000000e+01      10    1723  5.000000000e+01
       927        686        685 L M L     654 ACC cs  5.000000000e+00  2.800000000e+01       0     110  1.300000000e+01       6     654  1.670000000e+02
       928        686        685 R M R    2234 BWI cs  9.000000000e+00  1.020000000e+02     807       0  1.100000000e+01       3    2234  2.700000000e+01
       929        687        686 L M R     701 ACC cs  4.000000000e+00  1.060000000e+02       0     700  1.200000000e+01      10     701  3.600000000e+01
       930        688        687 L M R    1229 ACC cs  5.000000000e+00  1.040000000e+02       0    1228  1.200000000e+01      10    1229  2.000000000e+01
       931        689        688 L M R     937 ACC cs  5.000000000e+00  1.010000000e+02       0     936  1.200000000e+01       7     937  1.260000000e+02
       932        689        688 R M R    1998 BWI cs  7.000000000e+00  1.020000000e+02     998       0  1.200000000e+01      10    1998  6.900000000e+01
       933        690        689 L M L      45 ACC cs  4.000000000e+00  1.500000000e+01       0      11  1.100000000e+01      10      45  1.300000000e+01
       934        691        690 L M L      39 ACC cs  5.000000000e+00  1.500000000e+01       0      18  1.100000000e+01      10      39  1.400000000e+01
       935        692        691 L M L     697 ACC cs  5.000000000e+00  3.000000000e+01       0     332  1.300000000e+01      10     697  1.300000000e+02
       936        692        691 R M R    1461 BWI cs  6.000000000e+00  1.020000000e+02     738       0  1.300000000e+01       6    1461  5.200000000e+01
       937        692        691 R M R    1452 BWI cs  7.000000000e+00  1.040000000e+02     941       0  1.300000000e+01       8    1452  9.600000000e+01
       938        693        692 L M R    2009 ACC cs  5.000000000e+00  1.020000000e+02       0    2008  1.200000000e+01       9    2009  1.920000000e+02
       939        694        693 L M R    1023 ACC cs  4.000000000e+00  1.020000000e+02       0    1022  1.200000000e+01       5    1023  4.600000000e+01
       940        695        694 L M R     584 ACC cs  5.000000000e+00  1.020000000e+02       0     583  1.500000000e+01       5     584  1.000000000e+01
       941        695        694 R M R    1440 BWI cs  6.000000000e+00  1.010000000e+02     803       0  1.100000000e+01       8    1440  8.400000000e+01
       942        695        694 R M R    1966 BWI cs  7.000000000e+00  1.020000000e+02    1297       0  1.400000000e+01       7    1966  1.620000000e+02
       943        695        694 R M R    1830 BWI cs  6.000000000e+00  1.020000000e+02     680       0  1.300000000e+01       9    1830  2.600000000e+01
       944        695        694 R M R    1805 BWI cs  8.000000000e+00  1.020000000e+02     834       0  1.300000000e+01       3    1805  3.100000000e+01
       945        696        695 L M R    1307 ACC cs  5.000000000e+00  1.010000000e+02       0    1306  1.100000000e+01       8    1307  3.800000000e+01
       946        697        696 L M R     978 ACC cs  5.000000000e+00  1.010000000e+02       0     977  1.300000000e+01       8     978  1.400000000e+02
       947        698        697 L M R    1190 ACC cs  5.000000000e+00  1.020000000e+02       0    1189  1.200000000e+01      10    1190  1.860000000e+02
       948        698        697 R M R    1978 BWI cs  8.000000000e+00  1.020000000e+02    1233       0  1.100000000e+01       9    1978  1.100000000e+01
       949        699        698 L M R    1185 ACC cs  5.000000000e+00  1.030000000e+02       0    1184  1.200000000e+01       9    1185  3.160000000e+02
       950        700        699 L M L      60 ACC cs  4.000000000e+00  1.700000000e+01       0      13  1.200000000e+01      10      60  1.200000000e+01
       951        701        700 L M L     198 ACC cs  3.000000000e+00  1.900000000e+01       0      37  1.100000000e+01      10     198  8.200000000e+01
       952        702        701 L M L      79 ACC cs  4.000000000e+00  1.600000000e+01       0      55  1.200000000e+01       9      79  1.800000000e+01
       953        703        702 L M L      52 ACC cs  5.000000000e+00  1.700000000e+01       0      18  1.100000000e+01      10      52  1.400000000e+01
       954        704        703 L M L     103 ACC cs  4.000000000e+00  1.700000000e+01       0      21  1.100000000e+01      10     103  5.100000000e+01
       955        705        704 L M L      30 ACC cs  5.000000000e+00  1.500000000e+01       0      15  1.200000000e+01      10      30  1.500000000e+01
       956        706        705 L M L      57 ACC cs  5.000000000e+00  1.400000000e+01       0      39  1.300000000e+01      10      57  2.700000000e+01
       957        707        706 L M L      74 ACC cs  5.000000000e+00  1.900000000e+01       0      24  1.500000000e+01      10      74  1.700000000e+01
       958        708        707 L M L      66 ACC cs  5.000000000e+00  1.800000000e+01       0      40  1.300000000e+01       9      66  3.400000000e+01
       959        709        708 L M R     747 ACC cs  4.000000000e+00  1.020000000e+02       0     746  1.300000000e+01       8     747  1.080000000e+02
       960        710        709 L M R     751 ACC cs  4.000000000e+00  1.010000000e+02       0     750  1.200000000e+01      10     751  2.080000000e+02
       961        711        710 L M R     664 ACC cs  5.000000000e+00  1.010000000e+02       0     663  1.100000000e+01       9     664  1.040000000e+02
       962        712        711 L M R     779 ACC cs  5.000000000e+00  1.020000000e+02       0     778  1.100000000e+01       7     779  8.800000000e+01
       963        713        712 L M R     729 ACC cs  5.000000000e+00  1.040000000e+02       0     728  1.100000000e+01       7     729  1.360000000e+02
       964        714        713 L M R    1574 ACC cs  4.000000000e+00  1.010000000e+02       0    1573  1.500000000e+01       9    1574  4.700000000e+02
       965        714        713 R M R     968 BWI cs  9.000000000e+00  1.020000000e+02     620       0  1.100000000e+01       7     968  2.900000000e+01
       966        714        713 R M R    1629 BWI cs  7.000000000e+00  1.010000000e+02     883       0  1.400000000e+01       2    1629  3.200000000e+01
       967        714        713 R M R    1254 BWI cs  6.000000000e+00  1.020000000e+02     565       0  1.400000000e+01       4    1254  8.300000000e+01
       968        714        713 R M R    1488 BWI cs  7.000000000e+00  1.030000000e+02     771       0  1.300000000e+01       7    1488  1.250000000e+02
       969        714        713 R M R    1979 BWI cs  6.000000000e+00  1.030000000e+02    1000    1978  1.500000000e+01       1    1979  5.500000000e+01
       970        715        714 L M R    1272 ACC cs  4.000000000e+00  1.010000000e+02       0    1271  1.300000000e+01       6    1272  1.140000000e+02
       971        715        714 R M R    2142 BWI cs  7.000000000e+00  1.040000000e+02     918       0  1.300000000e+01       4    2142  8.000000000e+01
       972        715        714 R M R     837 BWI cs  1.000000000e+01  1.020000000e+02     391       0  1.300000000e+01       6     837  1.900000000e+01
       973        715        714 R M R    2448 BWI cs  8.000000000e+00  1.030000000e+02     952    2447  1.400000000e+01       6    2448  1.540000000e+02
       974        716        715 L M R    1021 ACC cs  5.000000000e+00  1.020000000e+02       0    1020  1.300000000e+01       5    1021  4.080000000e+02
       975        717        716 L M R     866 ACC cs  4.000000000e+00  1.020000000e+02       0     865  1.400000000e+01       5     866  1.620000000e+02
       976        717        716 R M R    1462 BWI cs  6.000000000e+00  1.010000000e+02     816       0  1.300000000e+01      10    1462  1.340000000e+02
       977        717        716 R M R    3350 BWI cs  6.000000000e+00  1.030000000e+02    1891    3349  1.100000000e+01      10    3350  1.970000000e+02
       978        718        717 L M L      48 ACC cs  5.000000000e+00  1.600000000e+01       0      23  1.200000000e+01      10      48  2.600000000e+01
       979        719        718 L M L     505 ACC cs  5.000000000e+00  2.500000000e+01       0     126  1.200000000e+01      10     505  1.080000000e+02
       980        719        718 R M R    1567 BWI cs  6.000000000e+00  1.060000000e+02     659       0  1.100000000e+01       9    1567  4.100000000e+01
       981        719        718 R M R    1406 BWI cs  1.000000000e+01  1.010000000e+02     701       0  1.300000000e+01       9    1406  3.200000000e+01
       982        719        718 R M R    1751 BWI cs  7.000000000e+00  1.040000000e+02    1024    1750  1.300000000e+01       7    1751  7.000000000e+01
       983        720        719 L M R     922 ACC cs  5.000000000e+00  1.050000000e+02       0     921  1.200000000e+01       9     922  7.400000000e+01
       984        721        720 L M L      83 ACC cs  4.000000000e+00  1.500000000e+01      82      49  1.300000000e+01       6      83  3.700000000e+01
       985        722        721 L M R    1670 ACC cs  5.000000000e+00  1.010000000e+02       0    1669  1.400000000e+01       7    1670  2.420000000e+02
       986        723        722 L M R     850 ACC cs  5.000000000e+00  1.020000000e+02       0     849  1.200000000e+01       6     850  1.720000000e+02
       987        724        723 L M R    1194 ACC cs  4.000000000e+00  1.010000000e+02       0    1193  1.300000000e+01       9    1194  4.320000000e+02
       988        725        724 L M R    1275 ACC cs  5.000000000e+00  1.010000000e+02       0    1274  1.200000000e+01       8    1275  1.640000000e+02
       989        726        725 L M L     128 ACC cs  5.000000000e+00  1.800000000e+01       0      45  1.500000000e+01       8     128  5.800000000e+01
       990        727        726 L M R     702 ACC cs  5.000000000e+00  1.050000000e+02       0     701  1.100000000e+01      10     702  1.100000000e+02
       991        727        726 R M R    1532 BWI cs  6.000000000e+00  1.020000000e+02     539    1531  1.200000000e+01      10    1532  1.240000000e+02
       992        727        726 R M R    2289 BWI cs  6.000000000e+00  1.020000000e+02    1290    2288  1.300000000e+01       5    2289  1.230000000e+02
       993        728        727 L M R    1047 ACC cs  5.000000000e+00  1.010000000e+02       0    1046  1.300000000e+01       8    1047  6.400000000e+01
       994        729        728 L M R    1098 ACC cs  5.000000000e+00  1.030000000e+02       0    1097  1.200000000e+01       9    1098  4.080000000e+02
       995        730        729 L M R    1095 ACC cs  5.000000000e+00  1.050000000e+02       0    1094  1.300000000e+01      10    1095  2.300000000e+02
       996        731        730 L M R     808 ACC cs  3.000000000e+00  1.020000000e+02       0     807  1.200000000e+01       7     808  1.720000000e+02
       997        732        731 L M R     946 ACC cs  5.000000000e+00  1.020000000e+02       0     945  1.200000000e+01      10     946  7.800000000e+01
       998        733        732 L M R     574 ACC cs  5.000000000e+00  1.020000000e+02       0     573  1.200000000e+01      10     574  6.200000000e+01
       999        734        733 L M L      80 ACC cs  5.000000000e+00  1.500000000e+01       0      46  1.100000000e+01      10      80  3.600000000e+01
      1000        735        734 L M R     955 ACC cs  4.000000000e+00  1.020000000e+02       0     954  1.300000000e+01      10     955  2.000000000e+02
      1001        736        735 L M L      38 ACC cs  5.000000000e+00  1.400000000e+01       0      19  1.200000000e+01      10      38  1.500000000e+01
      1002        737        736 L M L      36 ACC cs  5.000000000e+00  1.500000000e+01       0       8  1.200000000e+01      10      36  5.000000000e+00
      1003        738        737 L M L      27 ACC cs  4.000000000e+00  1.200000000e+01       0       6  1.200000000e+01      10      27  3.000000000e+00
      1004        739        738 L M L      44 ACC cs  4.000000000e+00  1.300000000e+01       0      23  1.200000000e+01      10      44  8.000000000e+00
      1005        740        739 L M L      43 ACC cs  4.000000000e+00  1.400000000e+01      42       7  1.100000000e+01      10      43  9.000000000e+00
      1006        741        740 L M L      16 ACC cs  4.000000000e+00  1.100000000e+01      15      12  1.100000000e+01      10      16  1.000000000e+00
      1007        742        741 L M L      57 ACC cs  4.000000000e+00  1.300000000e+01       0      36  1.100000000e+01      10      57  1.100000000e+01
      1008        743        742 L M R     806 ACC cs  4.000000000e+00  1.010000000e+02       0     805  1.300000000e+01      10     806  1.540000000e+02
      1009        744        743 L M L     113 ACC cs  4.000000000e+00  1.600000000e+01       0      73  1.100000000e+01      10     113  4.800000000e+01
      1010        745        744 L M R     844 ACC cs  5.000000000e+00  1.020000000e+02       0     843  1.200000000e+01       8     844  1.360000000e+02
      1011        746        745 L M L     466 ACC cs  3.000000000e+00  2.700000000e+01     465      97  1.100000000e+01       8     466  1.570000000e+02
      1012        747        746 L M L      36 ACC cs  4.000000000e+00  1.600000000e+01       0      23  1.500000000e+01      10      36  2.100000000e+01
      1013        748        747 L M L      20 ACC cs  4.000000000e+00  1.200000000e+01       0      10  1.200000000e+01      10      20  5.000000000e+00
      1014        749        748 L M L      57 ACC cs  5.000000000e+00  1.600000000e+01       0      17  1.200000000e+01      10      57  2.000000000e+01
      1015        750        749 L M L      62 ACC cs  4.000000000e+00  1.600000000e+01       0      36  1.400000000e+01      10      62  2.500000000e+01
      1016        751        750 L M L     113 ACC cs  5.000000000e+00  1.600000000e+01       0      73  1.200000000e+01      10     113  5.100000000e+01
      1017        752        751 L M R    1038 ACC cs  5.000000000e+00  1.010000000e+02       0    1037  1.100000000e+01       9    1038  3.560000000e+02
      1018        753        752 L M R     773 ACC cs  4.000000000e+00  1.010000000e+02       0     772  1.300000000e+01       8     773  1.640000000e+02
      1019        754        753 L M L     489 ACC cs  5.000000000e+00  2.000000000e+01       0     261  1.300000000e+01       9     489  2.340000000e+02
      1020        755        754 L M L     203 ACC cs  5.000000000e+00  1.900000000e+01       0      70  1.300000000e+01       4     203  1.010000000e+02
      1021        756        755 L M R     801 ACC cs  5.000000000e+00  1.010000000e+02       0     800  1.400000000e+01       9     801  2.940000000e+02
      1022        757        756 L M L      72 ACC cs  5.000000000e+00  1.500000000e+01       0      26  1.200000000e+01      10      72  3.400000000e+01
      1023        758        757 L M L     147 ACC cs  3.000000000e+00  2.400000000e+01       0      30  1.100000000e+01      10     147  6.300000000e+01
      1024        759        758 L M R     957 ACC cs  5.000000000e+00  1.030000000e+02       0     956  1.300000000e+01       7     957  1.400000000e+02
      1025        760        759 L M R    1133 ACC cs  5.000000000e+00  1.040000000e+02       0    1132  1.200000000e+01      10    1133  3.140000000e+02
      1026        761        760 L M R     645 ACC cs  5.000000000e+00  1.050000000e+02       0     644  1.200000000e+01      10     645  4.400000000e+01
      1027        761        760 R M R    1558 BWI cs  9.000000000e+00  1.050000000e+02     819    1557  1.300000000e+01       6    1558  6.000000000e+01
      1028        762        761 L M R    1595 ACC cs  5.000000000e+00  1.010000000e+02       0    1594  1.100000000e+01       9    1595  6.260000000e+02
      1029        763        762 L M L     188 ACC cs  4.000000000e+00  1.900000000e+01     187     174  1.200000000e+01      10     188  7.900000000e+01
      1030        764        763 L M L     102 ACC cs  4.000000000e+00  1.800000000e+01     101      54  1.500000000e+01       8     102  4.800000000e+01
      1031        765        764 L M R    1093 ACC cs  5.000000000e+00  1.010000000e+02       0    1092  1.200000000e+01       8    1093  1.020000000e+02
      1032        765        764 R M R    1674 BWI cs  6.000000000e+00  1.020000000e+02     683       0  1.200000000e+01       7    1674  7.300000000e+01
      1033        765        764 R M R    1276 BWI cs  9.000000000e+00  1.040000000e+02     597    1275  1.500000000e+01       6    1276  5.000000000e+01
      1034        765        764 R M R    1408 BWI cs  8.000000000e+00  1.010000000e+02     742       0  1.200000000e+01       9    1408  4.400000000e+01
      1035        766        765 L M R    1013 ACC cs  4.000000000e+00  1.020000000e+02       0    1012  1.300000000e+01      10    1013  2.260000000e+02
      1036        767        766 L M R    1258 ACC cs  4.000000000e+00  1.030000000e+02       0    1257  1.300000000e+01       6    1258  4.000000000e+01
      1037        768        767 L M L      61 ACC cs  3.000000000e+00  1.700000000e+01      60      27  1.200000000e+01       9      61  3.900000000e+01
      1038        769        768 L M R     663 ACC cs  5.000000000e+00  1.010000000e+02       0     662  1.400000000e+01       9     663  9.200000000e+01
      1039        770        769 L M R    1066 ACC cs  5.000000000e+00  1.020000000e+02       0    1065  1.200000000e+01       8    1066  3.500000000e+02
      1040        771        770 L M R     778 ACC cs  5.000000000e+00  1.020000000e+02       0     777  1.200000000e+01      10     778  1.700000000e+02
      1041        772        771 L M R     620 ACC cs  5.000000000e+00  1.030000000e+02       0     619  1.500000000e+01       9     620  1.260000000e+02
      1042        773        772 L M L      83 ACC cs  4.000000000e+00  1.800000000e+01      82      35  1.200000000e+01       8      83  3.100000000e+01
      1043        774        773 L M R     781 ACC cs  5.000000000e+00  1.020000000e+02       0     780  1.300000000e+01       9     781  4.800000000e+01
      1044        775        774 L M R     974 ACC cs  5.000000000e+00  1.010000000e+02       0     973  1.400000000e+01       7     974  7.600000000e+01
      1045        776        775 L M R     805 ACC cs  4.000000000e+00  1.020000000e+02       0     804  1.100000000e+01      10     805  8.200000000e+01
      1046        777        776 L M R     807 ACC cs  4.000000000e+00  1.020000000e+02       0     806  1.200000000e+01       9     807  1.640000000e+02
      1047        778        777 L M R     915 ACC cs  5.000000000e+00  1.020000000e+02       0     914  1.300000000e+01       6     915  1.480000000e+02
      1048        778        777 R M R    2186 BWI cs  7.000000000e+00  1.030000000e+02    1496       0  1.200000000e+01       8    2186  1.110000000e+02
      1049        779        778 L M R     603 ACC cs  5.000000000e+00  1.020000000e+02       0     602  1.100000000e+01       9     603  1.720000000e+02
      1050        779        778 R M R    1383 BWI cs  8.000000000e+00  1.030000000e+02     767    1382  1.100000000e+01       5    1383  3.600000000e+01
      1051        780        779 L M L     188 ACC cs  5.000000000e+00  2.400000000e+01       0      87  1.100000000e+01      10     188  7.800000000e+01
      1052        781        780 L M R     993 ACC cs  4.000000000e+00  1.030000000e+02       0     992  1.200000000e+01      10     993  1.840000000e+02
      1053        781        780 R M R    1343 BWI cs  6.000000000e+00  1.020000000e+02     800       0  1.400000000e+01       7    1343  6.000000000e+01
      1054        782        781 L M R    1141 ACC cs  4.000000000e+00  1.010000000e+02       0    1140  1.400000000e+01       8    1141  2.860000000e+02
      1055        783        782 L M R    1158 ACC cs  4.000000000e+00  1.030000000e+02       0    1157  1.100000000e+01      10    1158  1.960000000e+02
      1056        784        783 L M R     685 ACC cs  5.000000000e+00  1.020000000e+02       0     684  1.300000000e+01       7     685  8.400000000e+01
      1057        785        784 L M R    1494 ACC cs  5.000000000e+00  1.050000000e+02       0    1493  1.100000000e+01       9    1494  2.320000000e+02
      1058        786        785 L M R    1125 ACC cs  5.000000000e+00  1.040000000e+02       0    1124  1.200000000e+01       7    1125  2.220000000e+02
      1059        787        786 L M L     215 ACC cs  5.000000000e+00  2.000000000e+01       0      55  1.100000000e+01      10     215  5.700000000e+01
      1060        788        787 L M L      47 ACC cs  4.000000000e+00  2.000000000e+01       0      14  1.200000000e+01       9      47  2.400000000e+01
      1061        789        788 L M L      26 ACC cs  3.000000000e+00  1.500000000e+01       0      12  1.200000000e+01       9      26  1.200000000e+01
      1062        790        789 L M L      12 ACC cs  5.000000000e+00  1.400000000e+01       0       5  1.100000000e+01      10      12  3.000000000e+00
      1063        791        790 L M L      68 ACC cs  3.000000000e+00  1.900000000e+01      67      45  1.100000000e+01      10      68  3.200000000e+01
      1064        792        791 L M L     445 ACC cs  5.000000000e+00  2.700000000e+01       0     269  1.300000000e+01       6     445  1.510000000e+02
      1065        793        792 L M L      67 ACC cs  5.000000000e+00  1.500000000e+01       0      17  1.400000000e+01       6      67  3.500000000e+01
      1066        794        793 L M L     132 ACC cs  4.000000000e+00  2.000000000e+01       0      45  1.200000000e+01      10     132  5.200000000e+01
      1067        795        794 L M L      76 ACC cs  5.000000000e+00  1.800000000e+01       0      67  1.200000000e+01      10      76  2.800000000e+01
      1068        796        795 L M L      28 ACC cs  4.000000000e+00  1.200000000e+01      27       4  1.100000000e+01      10      28  1.100000000e+01
      1069        797        796 L M L     310 ACC cs  5.000000000e+00  3.000000000e+01       0     177  1.100000000e+01      10     310  3.900000000e+01
      1070        797        796 R M R    1303 BWI cs  8.000000000e+00  1.020000000e+02     693       0  1.500000000e+01      10    1303  2.000000000e+01
      1071        797        796 R M R    1510 BWI cs  6.000000000e+00  1.050000000e+02     725    1509  1.400000000e+01       8    1510  7.400000000e+01
      1072        798        797 L M R     597 ACC cs  5.000000000e+00  1.030000000e+02       0     596  1.400000000e+01       7     597  1.640000000e+02
      1073        799        798 L M R     665 ACC cs  4.000000000e+00  1.020000000e+02       0     664  1.100000000e+01       9     665  1.380000000e+02
      1074        799        798 R M R    1789 BWI cs  7.000000000e+00  1.070000000e+02     591       0  1.500000000e+01       7    1789  9.700000000e+01
      1075        800        799 L M R     898 ACC cs  4.000000000e+00  1.010000000e+02       0     897  1.400000000e+01      10     898  6.200000000e+01
      1076        801        800 L M L      78 ACC cs  5.000000000e+00  1.700000000e+01       0      43  1.200000000e+01       9      78  3.800000000e+01
      1077        802        801 L M R     655 ACC cs  5.000000000e+00  1.070000000e+02       0     654  1.200000000e+01      10     655  1.800000000e+01
      1078        803        802 L M R     931 ACC cs  5.000000000e+00  1.030000000e+02       0     930  1.300000000e+01       8     931  2.800000000e+02
      1079        804        803 L M R     461 ACC cs  4.000000000e+00  1.020000000e+02       0     460  1.400000000e+01       5     461  4.800000000e+01
      1080        804        803 R M R    1669 BWI cs  8.000000000e+00  1.030000000e+02    1129    1668  1.100000000e+01       5    1669  9.500000000e+01
      1081        805        804 L M R    1167 ACC cs  5.000000000e+00  1.020000000e+02       0    1166  1.100000000e+01       6    1167  1.860000000e+02
      1082        806        805 L M R     830 ACC cs  3.000000000e+00  1.010000000e+02       0     829  1.400000000e+01      10     830  3.400000000e+01
      1083        807        806 L M R     769 ACC cs  5.000000000e+00  1.010000000e+02       0     768  1.100000000e+01       8     769  1.340000000e+02
      1084        808        807 L M R     887 ACC cs  4.000000000e+00  1.040000000e+02       0     886  1.200000000e+01      10     887  1.200000000e+02
      1085        808        807 L M R     887 NSG cs  4.000000000e+00  1.040000000e+02       0     886  1.400000000e+01       0     887  1.200000000e+02
      1086        809        808 L M L      58 ACC cs  4.000000000e+00  2.100000000e+01      57      14  1.200000000e+01       3      58  2.500000000e+01
      1087        810        809 L M R     678 ACC cs  5.000000000e+00  1.070000000e+02       0     677  1.200000000e+01      10     678  5.200000000e+01
      1088        811        810 L M R     649 ACC cs  4.000000000e+00  1.010000000e+02       0     648  1.400000000e+01      10     649  2.040000000e+02
      1089        812        811 L M L     480 ACC cs  5.000000000e+00  2.700000000e+01       0     268  1.100000000e+01       9     480  1.380000000e+02
      1090        813        812 L M R     746 ACC cs  3.000000000e+00  1.020000000e+02       0     745  1.400000000e+01       9     746  8.800000000e+01
      1091        814        813 L M L      81 ACC cs  3.000000000e+00  1.500000000e+01      80      54  1.500000000e+01      10      81  3.500000000e+01
      1092        815        814 L M L     237 ACC cs  2.000000000e+00  2.100000000e+01       0     122  1.400000000e+01      10     237  7.400000000e+01
      1093        815        814 R M R    1849 BWI cs  8.000000000e+00  1.020000000e+02    1071    1848  1.100000000e+01       9    1849  4.500000000e+01
      1094        816        815 L M R    1068 ACC cs  5.000000000e+00  1.010000000e+02       0    1067  1.100000000e+01      10    1068  1.040000000e+02
      1095        817        816 L M R     853 ACC cs  5.000000000e+00  1.020000000e+02       0     852  1.300000000e+01       9     853  1.440000000e+02
      1096        818        817 L M L      58 ACC cs  5.000000000e+00  1.500000000e+01       0      29  1.100000000e+01      10      58  2.500000000e+01
      1097        818        817 R M R    1788 BWI cs  6.000000000e+00  1.020000000e+02    1056       0  1.400000000e+01       9    1788  5.800000000e+01
      1098        819        818 L M L      93 ACC cs  4.000000000e+00  1.500000000e+01       0      43  1.100000000e+01      10      93  3.400000000e+01
      1099        820        819 L M R     596 ACC cs  5.000000000e+00  1.010000000e+02       0     595  1.200000000e+01      10     596  9.200000000e+01
      1100        820        819 R M R    1725 BWI cs  6.000000000e+00  1.020000000e+02     945    1724  1.100000000e+01       7    1725  8.700000000e+01
      1101        820        819 R M R    1677 BWI cs  6.000000000e+00  1.070000000e+02     699       0  1.100000000e+01       7    1677  1.450000000e+02
      1102        820        819 R M R    1879 BWI cs  7.000000000e+00  1.020000000e+02    1095       0  1.100000000e+01      10    1879  7.000000000e+01
      1103        820        819 R M R    1427 BWI cs  9.000000000e+00  1.010000000e+02     886       0  1.300000000e+01       9    1427  1.300000000e+01
      1104        821        820 L M R    1000 ACC cs  5.000000000e+00  1.020000000e+02       0     999  1.500000000e+01       7    1000  2.480000000e+02
      1105        822        821 L M R     925 ACC cs  4.000000000e+00  1.010000000e+02       0     924  1.500000000e+01      10     925  1.660000000e+02
      1106        823        822 L M R    1302 ACC cs  4.000000000e+00  1.020000000e+02       0    1301  1.300000000e+01       8    1302  3.300000000e+02
      1107        824        823 L M R     957 ACC cs  5.000000000e+00  1.010000000e+02       0     956  1.100000000e+01      10     957  8.200000000e+01
      1108        824        823 R M R    1574 BWI cs  9.000000000e+00  1.040000000e+02     367    1573  1.300000000e+01       6    1574  5.900000000e+01
      1109        825        824 L M R    1195 ACC cs  4.000000000e+00  1.010000000e+02       0    1194  1.400000000e+01       5    1195  1.220000000e+02
      1110        825        824 R M R    1862 BWI cs  1.000000000e+01  1.020000000e+02    1162    1861  1.400000000e+01       6    1862  1.900000000e+01
      1111        826        825 L M L      42 ACC cs  4.000000000e+00  1.200000000e+01      41      12  1.100000000e+01      10      42  9.000000000e+00
      1112        827        826 L M L     665 ACC cs  5.000000000e+00  2.900000000e+01       0     226  1.100000000e+01       9     665  1.560000000e+02
      1113        828        827 L M R    2034 ACC cs  4.000000000e+00  1.020000000e+02       0    2033  1.200000000e+01       4    2034  2.940000000e+02
      1114        829        828 L M L     218 ACC cs  4.000000000e+00  2.500000000e+01       0      64  1.500000000e+01       3     218  4.700000000e+01
      1115        829        828 R M R    1672 BWI cs  6.000000000e+00  1.010000000e+02     892       0  1.300000000e+01       9    1672  1.400000000e+02
      1116        830        829 L M R    1028 ACC cs  3.000000000e+00  1.020000000e+02       0    1027  1.300000000e+01       4    1028  1.320000000e+02
      1117        830        829 R M R    1483 BWI cs  1.000000000e+01  1.040000000e+02    1032       0  1.300000000e+01       4    1483  1.800000000e+01
      1118        831        830 L M L      68 ACC cs  4.000000000e+00  2.400000000e+01       0      46  1.100000000e+01      10      68  2.200000000e+01
      1119        832        831 L M L      19 ACC cs  3.000000000e+00  1.900000000e+01      18      10  1.500000000e+01      10      19  6.000000000e+00
      1120        833        832 L M L      69 ACC cs  5.000000000e+00  1.800000000e+01       0      52  1.200000000e+01       9      69  2.300000000e+01
      1121        834        833 L M L      13 ACC cs  5.000000000e+00  1.500000000e+01       0       8  1.200000000e+01      10      13  6.000000000e+00
      1122        835        834 L M L      21 ACC cs  5.000000000e+00  1.400000000e+01       0       9  1.100000000e+01      10      21  5.000000000e+00
      1123        836        835 L M L      34 ACC cs  3.000000000e+00  1.400000000e+01      33      14  1.100000000e+01      10      34  1.100000000e+01
      1124        837        836 L M L      65 ACC cs  5.000000000e+00  1.400000000e+01       0       4  1.200000000e+01      10      65  2.200000000e+01
      1125        838        837 L M L      18 ACC cs  3.000000000e+00  1.700000000e+01      17       9  1.200000000e+01      10      18  7.000000000e+00
      1126        839        838 L M L      38 ACC cs  3.000000000e+00  1.800000000e+01       0      16  1.100000000e+01      10      38  1.800000000e+01
      1127        840        839 L M L      87 ACC cs  4.000000000e+00  2.400000000e+01      86      47  1.100000000e+01      10      87  2.800000000e+01
      1128        841        840 L M R     752 ACC cs  2.000000000e+00  1.010000000e+02       0     751  1.100000000e+01       8     752  1.240000000e+02
      1129        841        840 R M R    1613 BWI cs  6.000000000e+00  1.030000000e+02     806    1612  1.200000000e+01      10    1613  7.000000000e+01
      1130        842        841 L M L      65 ACC cs  2.000000000e+00  2.000000000e+01       0      31  1.400000000e+01       8      65  2.400000000e+01
      1131        843        842 L M L      78 ACC cs  5.000000000e+00  1.800000000e+01       0      68  1.200000000e+01       9      78  3.500000000e+01
      1132        844        843 L M L     116 ACC cs  3.000000000e+00  2.100000000e+01       0      36  1.500000000e+01       9     116  6.400000000e+01
      1133        845        844 L M L      86 ACC cs  4.000000000e+00  1.500000000e+01      85      14  1.300000000e+01      10      86  4.000000000e+01
      1134        846        845 L M R     567 ACC cs  4.000000000e+00  1.010000000e+02       0     566  1.300000000e+01      10     567  8.000000000e+01
      1135        847        846 L M L      45 ACC cs  3.000000000e+00  1.600000000e+01       0      26  1.300000000e+01      10      45  2.700000000e+01
      1136        848        847 L M L      34 ACC cs  5.000000000e+00  1.500000000e+01       0      21  1.300000000e+01       9      34  1.700000000e+01
      1137        849        848 L M R     916 ACC cs  5.000000000e+00  1.020000000e+02       0     915  1.500000000e+01       7     916  2.380000000e+02
      1138        849        848 R M R    1254 BWI cs  6.000000000e+00  1.080000000e+02     783       0  1.500000000e+01       9    1254  6.500000000e+01
      1139        850        849 L M R     752 ACC cs  5.000000000e+00  1.010000000e+02       0     751  1.300000000e+01       7     752  1.380000000e+02
      1140        850        849 R M R    1102 BWI cs  8.000000000e+00  1.030000000e+02     526    1101  1.100000000e+01       6    1102  3.500000000e+01
      1141        851        850 L M L      29 ACC cs  4.000000000e+00  1.600000000e+01      28      20  1.500000000e+01      10      29  1.400000000e+01
      1142        852        851 L M L      10 ACC cs  5.000000000e+00  1.300000000e+01       0       4  1.200000000e+01      10      10  3.000000000e+00
      1143        853        852 L M L     303 ACC cs  3.000000000e+00  2.500000000e+01     302      78  1.200000000e+01      10     303  1.140000000e+02
      1144        854        853 L M L      61 ACC cs  4.000000000e+00  1.900000000e+01      60      25  1.200000000e+01      10      61  2.400000000e+01
      1145        855        854 L M L      38 ACC cs  4.000000000e+00  1.300000000e+01       0       3  1.300000000e+01      10      38  1.300000000e+01
      1146        856        855 L M L      82 ACC cs  4.000000000e+00  1.500000000e+01      81      42  1.300000000e+01      10      82  2.400000000e+01
      1147        857        856 L M R     741 ACC cs  5.000000000e+00  1.040000000e+02       0     740  1.100000000e+01      10     741  1.020000000e+02
      1148        858        857 L M R    1303 ACC cs  4.000000000e+00  1.010000000e+02       0    1302  1.200000000e+01       7    1303  6.380000000e+02
      1149        859        858 L M R    1271 ACC cs  5.000000000e+00  1.070000000e+02       0    1270  1.300000000e+01       8    1271  2.140000000e+02
      1150        860        859 L M R     936 ACC cs  5.000000000e+00  1.040000000e+02       0     935  1.400000000e+01      10     936  1.800000000e+02
      1151        861        860 L M R     966 ACC cs  5.000000000e+00  1.020000000e+02       0     965  1.100000000e+01       9     966  1.020000000e+02
      1152        862        861 L M L     389 ACC cs  5.000000000e+00  1.900000000e+01       0     259  1.300000000e+01      10     389  1.620000000e+02
      1153        863        862 L M R    1145 ACC cs  5.000000000e+00  1.040000000e+02       0    1144  1.100000000e+01       7    1145  1.320000000e+02
      1154        864        863 L M R    1150 ACC cs  5.000000000e+00  1.020000000e+02       0    1149  1.100000000e+01      10    1150  2.780000000e+02
      1155        864        863 R M R    1246 BWI cs  9.000000000e+00  1.030000000e+02     577    1245  1.100000000e+01       7    1246  6.400000000e+01
      1156        864        863 R M R    1914 BWI cs  6.000000000e+00  1.020000000e+02     873    1913  1.200000000e+01       9    1914  1.370000000e+02
      1157        865        864 L M R    1174 ACC cs  4.000000000e+00  1.070000000e+02       0    1173  1.200000000e+01       8    1174  1.320000000e+02
      1158        866        865 L M R    1133 ACC cs  4.000000000e+00  1.030000000e+02       0    1132  1.200000000e+01       9    1133  2.600000000e+02
      1159        866        865 R M R    1371 BWI cs  6.000000000e+00  1.040000000e+02     886    1370  1.200000000e+01       6    1371  4.600000000e+01
      1160        867        866 L M R     562 ACC cs  4.000000000e+00  1.010000000e+02       0     561  1.400000000e+01       8     562  1.860000000e+02
      1161        868        867 L M L     496 ACC cs  5.000000000e+00  2.300000000e+01       0     240  1.500000000e+01       6     496  1.620000000e+02
      1162        869        868 L M L      30 ACC cs  4.000000000e+00  1.400000000e+01       0       7  1.200000000e+01      10      30  1.400000000e+01
      1163        870        869 L M L     338 ACC cs  5.000000000e+00  3.000000000e+01       0     193  1.200000000e+01       9     338  9.000000000e+01
      1164        871        870 L M R    1509 ACC cs  5.000000000e+00  1.020000000e+02       0    1508  1.300000000e+01       9    1509  3.720000000e+02
      1165        872        871 L M R     617 ACC cs  4.000000000e+00  1.010000000e+02       0     616  1.500000000e+01       5     617  5.600000000e+01
      1166        872        871 R M R    1389 BWI cs  6.000000000e+00  1.010000000e+02     739       0  1.100000000e+01      10    1389  6.500000000e+01
      1167        873        872 L M R     812 ACC cs  4.000000000e+00  1.020000000e+02       0     811  1.100000000e+01       8     812  4.400000000e+01
      1168        874        873 L M R     998 ACC cs  5.000000000e+00  1.010000000e+02       0     997  1.100000000e+01       8     998  1.680000000e+02
      1169        875        874 L M R    1005 ACC cs  5.000000000e+00  1.010000000e+02       0    1004  1.500000000e+01       5    1005  1.640000000e+02
      1170        876        875 L M R    1055 ACC cs  5.000000000e+00  1.010000000e+02       0    1054  1.400000000e+01       7    1055  2.700000000e+02
      1171        877        876 L M R    1329 ACC cs  5.000000000e+00  1.030000000e+02       0    1328  1.300000000e+01       9    1329  2.860000000e+02
      1172        878        877 L M L      85 ACC cs  5.000000000e+00  1.600000000e+01       0      31  1.400000000e+01       6      85  5.600000000e+01
      1173        879        878 L M R     987 ACC cs  4.000000000e+00  1.040000000e+02       0     986  1.200000000e+01       8     987  3.520000000e+02
      1174        880        879 L M R    1177 ACC cs  4.000000000e+00  1.010000000e+02       0    1176  1.200000000e+01       8    1177  2.940000000e+02
      1175        881        880 L M R     706 ACC cs  5.000000000e+00  1.010000000e+02       0     705  1.200000000e+01      10     706  9.200000000e+01
      1176        882        881 L M L     115 ACC cs  5.000000000e+00  1.800000000e+01       0      38  1.300000000e+01      10     115  4.200000000e+01
      1177        883        882 L M L      25 ACC cs  5.000000000e+00  1.200000000e+01       0      11  1.200000000e+01      10      25  2.000000000e+00
      1178        884        883 L M L      21 ACC cs  4.000000000e+00  1.300000000e+01      20      17  1.100000000e+01      10      21  7.000000000e+00
      1179        885        884 L M L     123 ACC cs  5.000000000e+00  1.700000000e+01       0     102  1.100000000e+01       9     123  5.400000000e+01
      1180        886        885 L M L      96 ACC cs  5.000000000e+00  1.500000000e+01       0      78  1.100000000e+01      10      96  3.600000000e+01
      1181        887        886 L M L     105 ACC cs  4.000000000e+00  1.500000000e+01     104      22  1.300000000e+01      10     105  4.900000000e+01
      1182        888        887 L M L      67 ACC cs  3.000000000e+00  1.500000000e+01       0      36  1.300000000e+01      10      67  2.500000000e+01
      1183        889        888 L M R     856 ACC cs  5.000000000e+00  1.010000000e+02       0     855  1.300000000e+01       9     856  2.320000000e+02
      1184        890        889 L M R    1409 ACC cs  5.000000000e+00  1.020000000e+02       0    1408  1.300000000e+01       9    1409  3.180000000e+02
      1185        891        890 L M L      44 ACC cs  5.000000000e+00  1.400000000e+01       0      28  1.400000000e+01      10      44  1.300000000e+01
      1186        892        891 L M L     207 ACC cs  5.000000000e+00  2.400000000e+01       0     168  1.300000000e+01      10     207  9.800000000e+01
      1187        893        892 L M L     113 ACC cs  5.000000000e+00  1.500000000e+01       0      88  1.100000000e+01      10     113  4.600000000e+01
      1188        894        893 L M R     716 ACC cs  4.000000000e+00  1.030000000e+02       0     715  1.200000000e+01      10     716  1.800000000e+02
      1189        895        894 L M R     819 ACC cs  5.000000000e+00  1.070000000e+02       0     818  1.300000000e+01       8     819  5.600000000e+01
      1190        896        895 L M R     809 ACC cs  4.000000000e+00  1.010000000e+02       0     808  1.300000000e+01      10     809  3.340000000e+02
      1191        897        896 L M L     103 ACC cs  4.000000000e+00  1.800000000e+01     102      54  1.100000000e+01      10     103  6.600000000e+01
      1192        897        896 R M R    1744 BWI cs  6.000000000e+00  1.020000000e+02     934       0  1.100000000e+01      10    1744  4.200000000e+01
      1193        898        897 L M R     643 ACC cs  4.000000000e+00  1.010000000e+02       0     642  1.200000000e+01       9     643  1.280000000e+02
      1194        898        897 R M R    1266 BWI cs  6.000000000e+00  1.030000000e+02     579       0  1.400000000e+01      10    1266  6.600000000e+01
      1195        899        898 L M R     518 ACC cs  5.000000000e+00  1.010000000e+02       0     517  1.100000000e+01       7     518  6.800000000e+01
      1196        900        899 L M L      70 ACC cs  5.000000000e+00  1.800000000e+01       0      13  1.100000000e+01      10      70  3.200000000e+01
      1197        901        900 L M R     875 ACC cs  5.000000000e+00  1.030000000e+02       0     874  1.100000000e+01      10     875  1.420000000e+02
      1198        902        901 L M R     498 ACC cs  4.000000000e+00  1.020000000e+02       0     497  1.200000000e+01       8     498  4.000000000e+01
      1199        902        901 R M R    1051 BWI cs  9.000000000e+00  1.020000000e+02     705       0  1.200000000e+01      10    1051  1.500000000e+01
      1200        903        902 L M R     689 ACC cs  4.000000000e+00  1.020000000e+02       0     688  1.300000000e+01      10     689  3.200000000e+01
      1201        904        903 L M R     437 ACC cs  5.000000000e+00  1.010000000e+02       0     436  1.100000000e+01      10     437  5.200000000e+01
      1202        905        904 L M L      71 ACC cs  5.000000000e+00  2.000000000e+01       0      38  1.300000000e+01      10      71  3.500000000e+01
      1203        906        905 L M L      53 ACC cs  3.000000000e+00  1.700000000e+01      52      39  1.500000000e+01       8      53  2.900000000e+01
      1204        907        906 L M L      38 ACC cs  4.000000000e+00  1.400000000e+01      37       6  1.100000000e+01      10      38  9.000000000e+00
      1205        908        907 L M L      23 ACC cs  2.000000000e+00  1.300000000e+01      22      12  1.100000000e+01      10      23  6.000000000e+00
      1206        909        908 L M L      71 ACC cs  2.000000000e+00  2.200000000e+01      70      43  1.100000000e+01      10      71  2.900000000e+01
      1207        910        909 L M L      38 ACC cs  4.000000000e+00  1.700000000e+01       0      12  1.200000000e+01      10      38  1.400000000e+01
      1208        911        910 L M L      44 ACC cs  5.000000000e+00  1.800000000e+01       0       7  1.400000000e+01      10      44  1.300000000e+01
      1209        912        911 L M L     232 ACC cs  4.000000000e+00  2.400000000e+01     231      97  1.300000000e+01      10     232  8.400000000e+01
      1210        913        912 L M L     268 ACC cs  4.000000000e+00  2.000000000e+01     267     153  1.100000000e+01      10     268  1.720000000e+02
      1211        914        913 L M R     797 ACC cs  3.000000000e+00  1.020000000e+02       0     796  1.500000000e+01       3     797  1.060000000e+02
      1212        914        913 R M R    1393 BWI cs  8.000000000e+00  1.040000000e+02     848    1392  1.200000000e+01       3    1393  2.600000000e+01
      1213        914        913 R M R    1451 BWI cs  9.000000000e+00  1.040000000e+02     780       0  1.100000000e+01       5    1451  2.100000000e+01
      1214        914        913 R M R    1354 BWI cs  7.000000000e+00  1.010000000e+02     586       0  1.200000000e+01       2    1354  3.400000000e+01
      1215        915        914 L M L     356 ACC cs  3.000000000e+00  2.200000000e+01       0     166  1.400000000e+01      10     356  1.610000000e+02
      1216        915        914 R M R    1124 BWI cs  7.000000000e+00  1.020000000e+02     516    1123  1.200000000e+01      10    1124  4.500000000e+01
      1217        915        914 R M R     830 BWI cs  9.000000000e+00  1.030000000e+02     352     829  1.400000000e+01       8     830  1.000000000e+01
      1218        915        914 R M R    1231 BWI cs  7.000000000e+00  1.090000000e+02     567       0  1.100000000e+01       8    1231  5.700000000e+01
      1219        916        915 L M R     903 ACC cs  5.000000000e+00  1.020000000e+02       0     902  1.300000000e+01      10     903  1.240000000e+02
      1220        917        916 L M R     586 ACC cs  4.000000000e+00  1.050000000e+02       0     585  1.200000000e+01       9     586  1.580000000e+02
      1221        917        916 R M R    1088 BWI cs  8.000000000e+00  1.030000000e+02     592       0  1.200000000e+01       9    1088  3.700000000e+01
      1222        918        917 L M L      16 ACC cs  5.000000000e+00  1.400000000e+01       0      12  1.400000000e+01      10      16  8.000000000e+00
      1223        919        918 L M R     954 ACC cs  5.000000000e+00  1.010000000e+02       0     953  1.200000000e+01      10     954  8.600000000e+01
      1224        920        919 L M R     923 ACC cs  5.000000000e+00  1.020000000e+02       0     922  1.500000000e+01       5     923  8.000000000e+01
      1225        920        919 R M R    1749 BWI cs  8.000000000e+00  1.060000000e+02     981       0  1.200000000e+01       8    1749  1.030000000e+02
      1226        921        920 L M R    1772 ACC cs  5.000000000e+00  1.030000000e+02       0    1771  1.500000000e+01      10    1772  6.020000000e+02
      1227        922        921 L M L      37 ACC cs  4.000000000e+00  1.700000000e+01       0      18  1.400000000e+01       7      37  1.800000000e+01
      1228        923        922 L M R     543 ACC cs  5.000000000e+00  1.030000000e+02       0     542  1.100000000e+01      10     543  1.200000000e+02
      1229        924        923 L M R     831 ACC cs  2.000000000e+00  1.040000000e+02       0     830  1.500000000e+01      10     831  1.640000000e+02
      1230        925        924 L M R    1233 ACC cs  5.000000000e+00  1.020000000e+02       0    1232  1.100000000e+01       5    1233  4.840000000e+02
      1231        925        924 R M R    1388 BWI cs  1.000000000e+01  1.030000000e+02     520       0  1.400000000e+01       2    1388  1.800000000e+01
      1232        926        925 L M R    1160 ACC cs  5.000000000e+00  1.070000000e+02       0    1159  1.300000000e+01      10    1160  1.040000000e+02
      1233        927        926 L M R     902 ACC cs  5.000000000e+00  1.060000000e+02       0     901  1.200000000e+01      10     902  2.720000000e+02
      1234        928        927 L M L      72 ACC cs  5.000000000e+00  1.700000000e+01       0      23  1.100000000e+01       8      72  2.900000000e+01
      1235        928        927 R M R    1019 BWI cs  7.000000000e+00  1.030000000e+02     577    1018  1.400000000e+01       7    1019  7.900000000e+01
      1236        929        928 L M L     117 ACC cs  4.000000000e+00  2.000000000e+01       0      30  1.400000000e+01       8     117  4.100000000e+01
      1237        930        929 L M R     824 ACC cs  5.000000000e+00  1.010000000e+02       0     823  1.100000000e+01      10     824  1.120000000e+02
      1238        931        930 L M R     685 ACC cs  5.000000000e+00  1.020000000e+02       0     684  1.300000000e+01      10     685  1.780000000e+02
      1239        932        931 L M R     843 ACC cs  5.000000000e+00  1.010000000e+02       0     842  1.100000000e+01      10     843  4.600000000e+01
      1240        933        932 L M R     651 ACC cs  5.000000000e+00  1.070000000e+02       0     650  1.300000000e+01       8     651  1.500000000e+02
      1241        934        933 L M R     883 ACC cs  4.000000000e+00  1.010000000e+02       0     882  1.100000000e+01       7     883  2.600000000e+02
      1242        934        933 R M R    1662 BWI cs  8.000000000e+00  1.040000000e+02     932    1661  1.500000000e+01       3    1662  6.400000000e+01
      1243        934        933 R M R    1414 BWI cs  9.000000000e+00  1.010000000e+02     429       0  1.500000000e+01       7    1414  4.700000000e+01
      1244        935        934 L M R    1140 ACC cs  5.000000000e+00  1.040000000e+02       0    1139  1.200000000e+01       9    1140  3.300000000e+02
      1245        935        934 R M R    1617 BWI cs  7.000000000e+00  1.020000000e+02     828    1616  1.100000000e+01       6    1617  4.200000000e+01
      1246        936        935 L M R     497 ACC cs  5.000000000e+00  1.030000000e+02       0     496  1.400000000e+01       8     497  4.200000000e+01
      1247        937        936 L M L     756 ACC cs  4.000000000e+00  2.400000000e+01       0     288  1.200000000e+01       8     756  2.920000000e+02
      1248        938        937 L M L      58 ACC cs  4.000000000e+00  1.500000000e+01       0      18  1.300000000e+01       8      58  2.000000000e+01
      1249        939        938 L M L      27 ACC cs  5.000000000e+00  1.400000000e+01       0      10  1.400000000e+01      10      27  5.000000000e+00
      1250        940        939 L M R     826 ACC cs  5.000000000e+00  1.030000000e+02       0     825  1.100000000e+01      10     826  1.580000000e+02
      1251        941        940 L M R     787 ACC cs  5.000000000e+00  1.030000000e+02       0     786  1.300000000e+01       4     787  3.200000000e+01
      1252        941        940 R M R    1839 BWI cs  9.000000000e+00  1.030000000e+02     774    1838  1.300000000e+01       9    1839  4.000000000e+01
      1253        941        940 R M R    1210 BWI cs  7.000000000e+00  1.010000000e+02     594       0  1.300000000e+01       5    1210  2.800000000e+01
      1254        942        941 L M R     788 ACC cs  5.000000000e+00  1.010000000e+02       0     787  1.200000000e+01       9     788  7.200000000e+01
      1255        943        942 L M R    1029 ACC cs  4.000000000e+00  1.010000000e+02       0    1028  1.400000000e+01      10    1029  3.220000000e+02
      1256        944        943 L M R    1165 ACC cs  4.000000000e+00  1.020000000e+02       0    1164  1.300000000e+01       6    1165  1.700000000e+02
      1257        945        944 L M R    1038 ACC cs  5.000000000e+00  1.010000000e+02       0    1037  1.100000000e+01       9    1038  1.460000000e+02
      1258        946        945 L M R     688 ACC cs  4.000000000e+00  1.020000000e+02       0     687  1.100000000e+01      10     688  1.000000000e+02
      1259        947        946 L M R     762 ACC cs  4.000000000e+00  1.020000000e+02       0     761  1.500000000e+01       7     762  1.720000000e+02
      1260        947        946 R M R    1288 BWI cs  9.000000000e+00  1.030000000e+02     637    1287  1.400000000e+01       3    1288  1.000000000e+01
      1261        948        947 L M R     522 ACC cs  4.000000000e+00  1.030000000e+02       0     521  1.300000000e+01       8     522  6.800000000e+01
      1262        949        948 L M R     776 ACC cs  5.000000000e+00  1.010000000e+02       0     775  1.200000000e+01      10     776  1.020000000e+02
      1263        949        948 R M R     975 BWI cs  6.000000000e+00  1.040000000e+02     503       0  1.200000000e+01       9     975  2.400000000e+01
      1264        949        948 R M R    1885 BWI cs  9.000000000e+00  1.050000000e+02     812    1884  1.200000000e+01       4    1885  1.600000000e+01
      1265        949        948 R M R    1469 BWI cs  1.000000000e+01  1.030000000e+02     548    1468  1.500000000e+01       9    1469  2.100000000e+01
      1266        949        948 R M R    1577 BWI cs  6.000000000e+00  1.080000000e+02     928    1576  1.500000000e+01       8    1577  1.800000000e+01
      1267        950        949 L M R    1116 ACC cs  5.000000000e+00  1.010000000e+02       0    1115  1.400000000e+01      10    1116  2.100000000e+02
      1268        951        950 L M R     742 ACC cs  4.000000000e+00  1.010000000e+02       0     741  1.300000000e+01      10     742  2.180000000e+02
      1269        952        951 L M R    1053 ACC cs  4.000000000e+00  1.020000000e+02       0    1052  1.100000000e+01       9    1053  1.340000000e+02
      1270        952        951 R M R    1313 BWI cs  6.000000000e+00  1.020000000e+02     484    1312  1.200000000e+01      10    1313  8.100000000e+01
      1271        953        952 L M R     855 ACC cs  5.000000000e+00  1.010000000e+02       0     854  1.200000000e+01      10     855  1.560000000e+02
      1272        954        953 L M R    1085 ACC cs  5.000000000e+00  1.010000000e+02       0    1084  1.200000000e+01       7    1085  1.840000000e+02
      1273        954        953 R M R    1411 BWI cs  8.000000000e+00  1.020000000e+02     551       0  1.300000000e+01       7    1411  8.000000000e+00
      1274        954        953 R M R    2107 BWI cs  7.000000000e+00  1.070000000e+02     907    2106  1.400000000e+01       9    2107  9.900000000e+01
      1275        955        954 L M L     211 ACC cs  5.000000000e+00  2.000000000e+01       0     159  1.400000000e+01       9     211  8.900000000e+01
      1276        956        955 L M R    1065 ACC cs  4.000000000e+00  1.030000000e+02       0    1064  1.300000000e+01      10    1065  1.340000000e+02
      1277        957        956 L M L      86 ACC cs  4.000000000e+00  1.600000000e+01       0      24  1.100000000e+01      10      86  2.700000000e+01
      1278        958        957 L M L      68 ACC cs  3.000000000e+00  1.700000000e+01      67      16  1.200000000e+01       9      68  2.500000000e+01
      1279        958        957 R M R    1807 BWI cs  8.000000000e+00  1.010000000e+02     606       0  1.200000000e+01      10    1807  5.800000000e+01
      1280        959        958 L M R    1400 ACC cs  4.000000000e+00  1.020000000e+02       0    1399  1.100000000e+01      10    1400  4.960000000e+02
      1281        960        959 L M R    1033 ACC cs  4.000000000e+00  1.010000000e+02       0    1032  1.300000000e+01       3    1033  2.300000000e+02
      1282        961        960 L M L      49 ACC cs  5.000000000e+00  1.400000000e+01       0      11  1.200000000e+01      10      49  2.200000000e+01
      1283        962        961 L M R     959 ACC cs  5.000000000e+00  1.010000000e+02       0     958  1.100000000e+01       9     959  1.440000000e+02
      1284        963        962 L M L     114 ACC cs  4.000000000e+00  1.700000000e+01       0      64  1.100000000e+01       9     114  4.100000000e+01
      1285        964        963 L M L      53 ACC cs  5.000000000e+00  1.400000000e+01       0       5  1.100000000e+01      10      53  3.600000000e+01
      1286        965        964 L M L      66 ACC cs  5.000000000e+00  1.600000000e+01       0      31  1.100000000e+01      10      66  2.900000000e+01
      1287        966        965 L M R     753 ACC cs  5.000000000e+00  1.010000000e+02       0     752  1.100000000e+01      10     753  4.600000000e+01
      1288        967        966 L M L      40 ACC cs  4.000000000e+00  1.500000000e+01       0      22  1.100000000e+01      10      40  2.000000000e+01
      1289        968        967 L M L      29 ACC cs  5.000000000e+00  1.200000000e+01       0      22  1.100000000e+01      10      29  7.000000000e+00
      1290        969        968 L M R    1220 ACC cs  5.000000000e+00  1.020000000e+02       0    1219  1.100000000e+01      10    1220  1.260000000e+02
      1291        969        968 R M R    1732 BWI cs  6.000000000e+00  1.020000000e+02     882       0  1.300000000e+01       7    1732  6.900000000e+01


==> Data/3-RuRu/cs_pathensemble.txt <==
#     Step    No.-acc  No.-shoot l m r  Length Acc Mc            Min-O            Max-O Idx-Min Idx-Max          O-shoot  Idx-sh Idx-shN  Weight
         0          1          0 L M L      91 ACC re -9.968000000e-01 -7.511890000e-01      90      53  0.000000000e+00       0       0  6.000000000e+01
         1          2          1 L M L     126 ACC cs -9.948605827e-01 -8.215092073e-01       0      24 -8.544426006e-01       2     126  5.500000000e+01
         2          3          2 L M L      68 ACC cs -9.965283257e-01 -8.145568243e-01       0      29 -8.560208262e-01       2      68  2.500000000e+01
         3          4          3 L M L      83 ACC cs -9.980333004e-01 -7.802374570e-01      82      27 -8.287643935e-01       2      83  1.200000000e+01
         4          5          4 L M L     159 ACC cs -9.963120237e-01 -5.728413329e-01       0     119 -8.061342603e-01       2     159  8.700000000e+01
         5          6          5 L M L     148 ACC cs -9.954154144e-01 -6.522168373e-01       0      36 -7.002309852e-01       2     148  8.700000000e+01
         6          7          6 L M R     106 ACC cs -9.932506363e-01  9.981422175e-01       0     105  5.474766745e-02       2     106  1.500000000e+02
         7          8          7 L M L      99 ACC cs -9.952789652e-01 -3.362921065e-01       0      87 -8.092152070e-01       2      99  6.500000000e+01
         8          9          8 L M L     107 ACC cs -9.936754422e-01 -8.039125472e-01       0      62 -8.673587878e-01       2     107  4.400000000e+01
         9         10          9 L M L     338 ACC cs -9.979680017e-01  2.412808866e-01     337     196 -4.200056371e-01       2     338  2.630000000e+02
        10         11         10 L M L     354 ACC cs -9.919522310e-01 -3.152215716e-01     353     269 -5.759720753e-01       2     354  2.980000000e+02
        11         12         11 L M L     270 ACC cs -9.977379313e-01 -2.541124806e-01       0     107 -8.549500586e-01       2     270  1.630000000e+02
        12         13         12 L M L     318 ACC cs -9.944474835e-01 -6.223666570e-01     317     136 -8.341642832e-01       2     318  2.360000000e+02
        13         14         13 L M L     405 ACC cs -9.998070767e-01 -5.300343541e-01     404     177 -5.921454713e-01       2     405  3.080000000e+02
        14         15         14 L M L     641 ACC cs -9.940724169e-01 -5.315743557e-01       0     498 -6.976261583e-01       2     641  4.470000000e+02
        15         16         15 L M L     499 ACC cs -9.938498254e-01 -6.165180877e-01       0     320 -8.766970586e-01       2     499  3.980000000e+02
        16         17         16 L M L     660 ACC cs -9.947943008e-01 -3.564593290e-01       0     511 -6.257277762e-01       2     660  3.520000000e+02
        17         18         17 L M L     336 ACC cs -9.969622063e-01 -3.493872403e-01     335     212 -8.880034102e-01       1     336  2.230000000e+02
        18         19         18 L M R     432 ACC cs -9.903373464e-01  9.960020543e-01       0     431 -7.520395006e-01       2     432  8.000000000e+02
        19         20         19 L M L     490 ACC cs -9.935702878e-01  7.494627403e-02       0     291  4.113943850e-02       2     490  3.790000000e+02
        20         21         20 L M L     457 ACC cs -9.987744724e-01  1.902508792e-01       0     227 -3.085632651e-01       2     457  3.230000000e+02
        21         22         21 L M L     416 ACC cs -9.943191753e-01  3.284903323e-01     415     192 -3.627167649e-01       2     416  3.380000000e+02
        22         23         22 L M L     258 ACC cs -9.919136600e-01  1.088638704e-01       0     117 -7.175958741e-01       2     258  2.300000000e+02
        23         24         23 L M L     258 ACC cs -9.930745457e-01 -2.038555561e-01       0     112 -5.062321329e-01       2     258  2.140000000e+02
        24         25         24 L M L     544 ACC cs -9.951488978e-01  8.657980235e-01       0     110 -1.095249359e-01       2     544  4.850000000e+02
        25         26         25 L M L     284 ACC cs -9.945402721e-01 -5.615321992e-01       0     137 -7.826498706e-01       2     284  2.110000000e+02
        26         27         26 L M L     442 ACC cs -9.923466480e-01 -2.568846725e-01       0     192 -5.027942107e-01       2     442  3.510000000e+02
        27         28         27 L M L     234 ACC cs -9.968490331e-01  4.929538253e-01     233     136 -7.109368843e-01       2     234  1.710000000e+02
        28         29         28 L M L     211 ACC cs -9.974221003e-01 -8.083917893e-03     210      94 -3.289800672e-01       2     211  1.690000000e+02
        29         30         29 L M R     297 ACC cs -9.907204121e-01  9.951126044e-01       0     296  7.307992883e-01       1     297  4.400000000e+02
        30         31         30 L M L     241 ACC cs -9.936864260e-01 -7.104093009e-01       0     181 -8.737079883e-01       2     241  1.340000000e+02
        31         32         31 L M L     196 ACC cs -9.919529517e-01 -6.431311868e-01     195     142 -7.341955983e-01       2     196  7.900000000e+01
        32         33         32 L M L     255 ACC cs -9.938890172e-01 -2.218574955e-01       0      65 -8.564588788e-01       2     255  2.090000000e+02
        33         34         33 L M L     275 ACC cs -9.940601082e-01  1.560154552e-01       0      95 -7.437026765e-01       2     275  2.350000000e+02
        34         35         34 L M L     111 ACC cs -9.908364206e-01 -7.736547805e-01     110      67 -7.663894872e-01       1     111  6.800000000e+01
        35         36         35 L M L     150 ACC cs -9.920727379e-01 -7.864267244e-01     149      75 -8.669653033e-01       2     150  6.400000000e+01
        36         37         36 L M L     105 ACC cs -9.948505729e-01 -7.949750450e-01     104      39 -8.758270039e-01       2     105  4.400000000e+01
        37         38         37 L M L     135 ACC cs -9.919486030e-01 -8.496631088e-01       0      85 -8.518065616e-01       2     135  2.200000000e+01
        38         39         38 L M L      89 ACC cs -9.965988117e-01 -8.005688820e-01       0      57 -8.652935244e-01       2      89  1.600000000e+01
        39         40         39 L M L     105 ACC cs -9.978553597e-01 -7.765570222e-01     104      53 -8.678220273e-01       2     105  4.300000000e+01
        40         41         40 L M L     105 ACC cs -9.966257610e-01 -7.945677821e-01     104      70 -8.271878482e-01       2     105  7.000000000e+01
        41         42         41 L M L      84 ACC cs -9.939512765e-01 -8.302431536e-01       0      50 -8.522614820e-01       2      84  1.900000000e+01
        42         43         42 L M L     112 ACC cs -9.916278279e-01 -8.014941951e-01     111      31 -8.631206705e-01       2     112  3.500000000e+01
        43         44         43 L M L     213 ACC cs -9.955060430e-01 -6.909871793e-01     212     100 -7.295676416e-01       2     213  8.600000000e+01
        44         45         44 L M L     196 ACC cs -9.936619414e-01 -7.494296049e-01       0     108 -8.631821919e-01       2     196  7.300000000e+01
        45         45         44 L M R     246 900 cs -9.940013888e-01  9.000000000e+03       0     245 -6.860316983e-01       2     246  1.000000000e+00
        46         46         45 L M L     358 ACC cs -9.908797426e-01  3.268836320e-01     357     146 -6.238496639e-01       2     358  2.730000000e+02
        47         47         46 L M L     278 ACC cs -9.926895520e-01 -5.804735138e-01       0     110 -8.281836159e-01       2     278  2.060000000e+02
        48         48         47 L M L     108 ACC cs -9.944722030e-01 -8.338379353e-01       0      12 -8.623092220e-01       2     108  5.600000000e+01
        49         49         48 L M L     209 ACC cs -9.981313369e-01 -8.135443355e-01       0     117 -8.208170558e-01       2     209  6.200000000e+01
        50         50         49 L M L     379 ACC cs -9.966147035e-01 -5.429087227e-01     378     181 -8.361644210e-01       2     379  2.400000000e+02
        51         51         50 L M L     236 ACC cs -9.968552719e-01 -5.055815066e-01     235     135 -7.702283643e-01       2     236  1.300000000e+02
        52         52         51 L M L     213 ACC cs -9.975012034e-01 -4.962095620e-01       0      79 -5.666427447e-01       2     213  1.810000000e+02
        53         53         52 L M L     302 ACC cs -9.918893254e-01  6.094762266e-01       0     125 -8.534544054e-01       2     302  2.200000000e+02
        54         54         53 L M L     374 ACC cs -9.949028412e-01 -8.647763774e-02       0     151 -1.982411423e-01       2     374  2.470000000e+02
        55         55         54 L M L     273 ACC cs -9.936353453e-01 -5.377708729e-01     272      91 -6.884844023e-01       2     273  1.940000000e+02
        56         56         55 L M L     360 ACC cs -9.963530130e-01 -4.911541307e-01       0     277 -7.967507056e-01       2     360  3.030000000e+02
        57         57         56 L M L     312 ACC cs -9.950848496e-01 -5.709948476e-01       0      91 -7.223473050e-01       2     312  1.210000000e+02
        58         58         57 L M L     123 ACC cs -9.938627611e-01 -8.089271459e-01       0      53 -8.331392026e-01       2     123  4.200000000e+01
        59         58         57 L M L     123 NSG cs -9.938627611e-01 -8.089271459e-01       0      53 -8.799578299e-01       0     123  4.200000000e+01
        60         59         58 L M L     230 ACC cs -9.951244378e-01 -4.468105712e-01       0     124 -8.172956221e-01       2     230  1.610000000e+02
        61         60         59 L M L     141 ACC cs -9.972157629e-01 -6.809820188e-01       0      51 -8.553370650e-01       2     141  6.200000000e+01
        62         61         60 L M L     132 ACC cs -9.956213643e-01 -6.455623015e-01       0      75 -8.352658798e-01       2     132  8.000000000e+01
        63         62         61 L M L     133 ACC cs -9.930338382e-01 -6.803187980e-01       0      51 -8.736760294e-01       2     133  6.700000000e+01
        64         63         62 L M L      67 ACC cs -9.937566467e-01 -7.058727622e-01       0      35 -7.856923372e-01       2      67  3.200000000e+01
        65         64         63 L M L     124 ACC cs -9.940060741e-01 -8.315372535e-01     123      77 -8.318451347e-01       2     124  4.600000000e+01
        66         65         64 L M L     110 ACC cs -9.967300720e-01 -8.247363409e-01     109      46 -8.697331195e-01       1     110  3.100000000e+01
        67         66         65 L M L     102 ACC cs -9.968237020e-01 -8.339744063e-01     101      48 -8.352873572e-01       1     102  4.200000000e+01
        68         67         66 L M L      98 ACC cs -9.934779233e-01 -8.126174758e-01       0      62 -8.338597795e-01       1      98  3.300000000e+01
        69         68         67 L M L     103 ACC cs -9.978005010e-01 -8.574971309e-01     102      68 -8.680090478e-01       2     103  2.400000000e+01
        70         69         68 L M L      83 ACC cs -9.933567158e-01 -7.668376413e-01       0      31 -8.569667604e-01       2      83  2.200000000e+01
        71         70         69 L M L     269 ACC cs -9.970402160e-01  7.832738865e-02     268     138 -2.598012734e-01       2     269  2.080000000e+02
        72         71         70 L M L     118 ACC cs -9.939302653e-01 -6.635912056e-01       0      51 -8.199905076e-01       2     118  5.300000000e+01
        73         72         71 L M L     176 ACC cs -9.960301544e-01 -6.310452231e-01     175      82 -8.463186132e-01       2     176  1.270000000e+02
        74         73         72 L M L     281 ACC cs -9.916491934e-01 -7.262652720e-01     280     101 -8.468264327e-01       2     281  1.640000000e+02
        75         74         73 L M L     142 ACC cs -9.941322086e-01 -6.867912634e-01     141      75 -7.747681524e-01       2     142  9.800000000e+01
        76         75         74 L M L     153 ACC cs -9.974000648e-01 -6.875325540e-01     152      76 -7.086764553e-01       1     153  6.300000000e+01
        77         76         75 L M L     169 ACC cs -9.963105822e-01 -4.141804071e-01     168      83 -8.201058239e-01       2     169  9.200000000e+01
        78         77         76 L M L     203 ACC cs -9.948997538e-01  2.614130752e-01     202     111 -3.711760395e-01       2     203  1.700000000e+02
        79         78         77 L M L     190 ACC cs -9.954861881e-01 -6.362371072e-01       0     111 -6.785981988e-01       2     190  1.350000000e+02
        80         79         78 L M L     342 ACC cs -9.996743494e-01 -6.358296440e-01     341     201 -8.188647947e-01       2     342  2.360000000e+02
        81         80         79 L M L     410 ACC cs -9.943364051e-01 -1.659842730e-01       0     287 -5.618259024e-01       2     410  3.510000000e+02
        82         81         80 L M L     359 ACC cs -9.931114420e-01 -8.354404557e-02       0     265 -7.721150076e-01       2     359  3.060000000e+02
        83         82         81 L M L     246 ACC cs -9.929245856e-01  2.182255538e-01     245     143 -4.136746031e-01       1     246  1.730000000e+02
        84         83         82 L M L     318 ACC cs -9.960489923e-01  4.523482213e-01     317     202 -4.816983724e-01       2     318  2.380000000e+02
        85         84         83 L M L     375 ACC cs -9.910398831e-01 -6.412331023e-01       0     177 -8.368182120e-01       2     375  1.800000000e+02
        86         85         84 L M L     278 ACC cs -9.960881847e-01 -6.628744526e-01       0     108 -7.432691997e-01       1     278  2.060000000e+02
        87         86         85 L M L     245 ACC cs -9.973302595e-01 -5.423430671e-01       0      76 -8.090856670e-01       2     245  1.730000000e+02
        88         87         86 L M L     144 ACC cs -9.966009982e-01 -7.400255319e-01       0      47 -7.677408522e-01       2     144  4.100000000e+01
        89         88         87 L M L     236 ACC cs -9.946908353e-01 -6.015849470e-01       0     140 -7.959249619e-01       2     236  2.050000000e+02
        90         89         88 L M L     298 ACC cs -9.974708435e-01  7.089464732e-01       0      79 -7.063975988e-01       2     298  1.910000000e+02
        91         90         89 L M L     222 ACC cs -9.943586393e-01 -1.799355484e-01     221     142 -4.486762806e-01       2     222  1.950000000e+02
        92         91         90 L M L     278 ACC cs -9.956806032e-01  7.829410778e-01     277     104  1.039937476e-01       2     278  2.290000000e+02
        93         92         91 L M L     456 ACC cs -9.918512524e-01  9.018604004e-01     455     235  8.186187888e-01       2     456  3.070000000e+02
        94         93         92 L M L     375 ACC cs -9.903517615e-01  3.859566672e-02     374     170 -9.069756030e-02       2     375  2.610000000e+02
        95         94         93 L M L     460 ACC cs -9.909870395e-01  4.047552802e-01     459     344 -3.924017487e-01       2     460  2.070000000e+02
        96         95         94 L M L     419 ACC cs -9.915207692e-01 -2.679638135e-01     418     309 -7.301185384e-01       2     419  2.340000000e+02
        97         96         95 L M L     401 ACC cs -9.981964386e-01  7.848682409e-01       0     141 -7.302199602e-01       2     401  2.300000000e+02
        98         97         96 L M L     413 ACC cs -9.923367138e-01 -2.997926077e-01       0     213 -6.488682797e-01       2     413  2.520000000e+02
        99         98         97 L M L     319 ACC cs -9.932028310e-01 -3.195058023e-01       0     138 -7.950303374e-01       2     319  2.290000000e+02
       100         99         98 L M L     640 ACC cs -9.931938943e-01  5.149055108e-01       0     218 -8.004713279e-01       2     640  5.530000000e+02
       101        100         99 L M L     167 ACC cs -9.953071529e-01 -6.351734537e-01       0      83 -8.832204661e-01       1     167  1.190000000e+02
       102        101        100 L M L     371 ACC cs -9.957959415e-01 -6.728494005e-01       0     285 -7.382749750e-01       2     371  2.020000000e+02
       103        102        101 L M L     184 ACC cs -9.977556909e-01 -3.310310248e-01       0      70 -8.434179089e-01       2     184  1.200000000e+02
       104        103        102 L M L     227 ACC cs -9.920093768e-01 -3.032483817e-01       0      72 -5.921699700e-01       2     227  1.280000000e+02
       105        104        103 L M L     275 ACC cs -9.959915383e-01 -4.601057862e-01     274      76 -6.385473473e-01       2     275  1.590000000e+02
       106        105        104 L M L     135 ACC cs -9.926560210e-01 -5.616482186e-01     134      48 -6.664156945e-01       2     135  6.900000000e+01
       107        106        105 L M L     250 ACC cs -9.965521898e-01 -6.829656102e-01     249     173 -7.219859078e-01       2     250  1.440000000e+02
       108        107        106 L M L     198 ACC cs -9.913493901e-01 -7.990983293e-01     197     113 -8.376198452e-01       2     198  1.000000000e+02
       109        107        106 L M R     258 900 cs -9.919704023e-01  9.000000000e+03       0     257 -8.215249873e-01       2     258  1.000000000e+00
       110        108        107 L M L     222 ACC cs -9.913105744e-01 -6.415505551e-01       0     160 -8.131776011e-01       2     222  1.110000000e+02
       111        109        108 L M L     583 ACC cs -9.970490505e-01  9.406468430e-01     582     303 -6.517448197e-01       2     583  5.500000000e+02
       112        110        109 L M L     229 ACC cs -9.923333437e-01  1.524736905e-01     228     124 -8.418196299e-01       2     229  1.450000000e+02
       113        111        110 L M R     687 ACC cs -9.913693359e-01  9.993116611e-01       0     686 -4.693286791e-01       1     687  1.216000000e+03
       114        112        111 L M R     309 ACC cs -9.962889592e-01  9.979677342e-01       0     308  2.586004070e-01       1     309  5.420000000e+02
       115        113        112 L M L     232 ACC cs -9.937744622e-01  6.994178846e-01       0     112  4.850279015e-01       2     232  1.550000000e+02
       116        114        113 L M L     195 ACC cs -9.970509204e-01 -7.237496624e-01     194      46 -7.728539376e-01       2     195  9.100000000e+01
       117        115        114 L M L     146 ACC cs -9.953352996e-01 -3.149512702e-01     145      65 -5.325151806e-01       2     146  1.070000000e+02
       118        116        115 L M L     170 ACC cs -9.924879624e-01 -7.191761884e-01     169      38 -7.470501999e-01       2     170  1.240000000e+02
       119        117        116 L M L     149 ACC cs -9.923528431e-01 -7.503262394e-01       0      80 -7.538037230e-01       2     149  3.900000000e+01
       120        118        117 L M L     191 ACC cs -9.936129406e-01 -6.223071657e-01     190     153 -8.061058031e-01       2     191  9.900000000e+01
       121        118        117 L M R     203 900 cs -9.912012285e-01  9.000000000e+03       0     202 -7.935790171e-01       2     203  1.000000000e+00
       122        119        118 L M L     189 ACC cs -9.961737639e-01 -7.114626556e-01     188      36 -7.317052172e-01       2     189  1.050000000e+02
       123        120        119 L M L     145 ACC cs -9.937016576e-01 -7.487510787e-01     144      70 -8.605353607e-01       2     145  8.900000000e+01
       124        121        120 L M L     232 ACC cs -9.945203542e-01 -4.716701342e-01       0      94 -8.287719559e-01       2     232  1.610000000e+02
       125        122        121 L M L     196 ACC cs -9.906954195e-01 -6.137106882e-01       0      88 -7.954481288e-01       2     196  1.340000000e+02
       126        123        122 L M L     128 ACC cs -9.927410145e-01 -7.901998778e-01       0      50 -8.684561890e-01       2     128  7.300000000e+01
       127        124        123 L M L     168 ACC cs -9.939403441e-01 -7.595969550e-01     167     118 -7.846719404e-01       2     168  5.800000000e+01
       128        124        123 L M R     197 900 cs -9.983161535e-01  9.000000000e+03       0     196 -8.280934218e-01       2     197  1.000000000e+00
       129        125        124 L M L     174 ACC cs -9.983994485e-01 -7.052640027e-01       0     108 -8.402161597e-01       2     174  1.030000000e+02
       130        126        125 L M L      99 ACC cs -9.952733567e-01 -7.847300154e-01      98      57 -7.848492743e-01       2      99  4.100000000e+01
       131        127        126 L M L     173 ACC cs -9.951995107e-01 -7.409712354e-01       0     108 -7.464030592e-01       2     173  3.200000000e+01
       132        128        127 L M L     140 ACC cs -9.940897485e-01 -6.136914030e-01       0      64 -8.063927843e-01       2     140  8.700000000e+01
       133        129        128 L M R     540 ACC cs -9.969342659e-01  9.903948039e-01       0     539 -6.224578578e-01       2     540  8.800000000e+02
       134        130        129 L M L     147 ACC cs -9.979039197e-01 -4.003064581e-01       0     102 -6.499820090e-01       1     147  9.500000000e+01
       135        131        130 L M R     376 ACC cs -9.933915534e-01  9.909311425e-01       0     375  6.266959642e-01       1     376  7.060000000e+02
       136        132        131 L M L     275 ACC cs -9.955250069e-01 -1.219266614e-01     274     125 -6.275413872e-01       2     275  1.940000000e+02
       137        133        132 L M L     246 ACC cs -9.941037920e-01  8.642417339e-01       0     102 -8.261518924e-01       2     246  2.250000000e+02
       138        134        133 L M L     123 ACC cs -9.957439842e-01 -8.054098836e-01     122      31 -8.474866790e-01       2     123  5.800000000e+01
       139        135        134 L M L     150 ACC cs -9.987132246e-01  1.613217123e-01       0      49 -7.958622083e-01       2     150  1.060000000e+02
       140        136        135 L M L     202 ACC cs -9.974503728e-01 -5.972248902e-01       0      70 -8.442522912e-01       2     202  8.100000000e+01
       141        137        136 L M L      83 ACC cs -9.969001092e-01 -8.224020372e-01      82      43 -8.444486025e-01       2      83  2.100000000e+01
       142        138        137 L M L     111 ACC cs -9.958231657e-01 -8.216470147e-01     110      52 -8.396943277e-01       2     111  5.100000000e+01
       143        139        138 L M L     112 ACC cs -9.959963096e-01 -7.523545935e-01       0      28 -8.513990005e-01       2     112  2.600000000e+01
       144        140        139 L M L      95 ACC cs -9.967288064e-01 -8.388010690e-01       0      23 -8.556354889e-01       2      95  2.400000000e+01
       145        141        140 L M L     143 ACC cs -9.963865408e-01 -8.499763247e-01     142     111 -8.648699426e-01       2     143  2.400000000e+01
       146        142        141 L M L      94 ACC cs -9.930595931e-01 -7.447134823e-01       0      42 -8.101664539e-01       2      94  6.000000000e+01
       147        143        142 L M L     182 ACC cs -9.915176240e-01 -6.509466703e-01     181      78 -7.600542179e-01       2     182  1.230000000e+02
       148        144        143 L M L     213 ACC cs -9.992329272e-01 -4.526145116e-01       0      72 -7.723600800e-01       2     213  1.110000000e+02
       149        145        144 L M L     129 ACC cs -9.990619812e-01 -8.011839927e-01       0      81 -8.375248874e-01       2     129  2.500000000e+01
       150        146        145 L M L     118 ACC cs -9.911712196e-01 -8.293758360e-01     117      41 -8.704107846e-01       2     118  2.100000000e+01
       151        147        146 L M L      74 ACC cs -9.964786767e-01 -8.716149839e-01       0      35 -8.716129361e-01       2      74  1.100000000e+01
       152        148        147 L M L     121 ACC cs -9.924457303e-01 -8.330045771e-01       0      69 -8.533450885e-01       2     121  2.900000000e+01
       153        149        148 L M L     475 ACC cs -9.979501940e-01  9.102059765e-01     474     350  7.698457006e-01       2     475  2.650000000e+02


==> Data/3-RuRu/sh_pathensemble.txt <==
#     Step    No.-acc  No.-shoot l m r  Length Acc Mc            Min-O            Max-O Idx-Min Idx-Max          O-shoot  Idx-sh Idx-shN  Weight
         0          1          0 L M L      91 ACC re -9.968000000e-01 -7.511890000e-01      90      53  0.000000000e+00       0       0  1.000000000e+00
         1          2          1 L M L      93 ACC sh -9.919924652e-01 -7.437555487e-01      92      42 -7.837736041e-01      45      35  1.000000000e+00
         2          3          2 L M L     104 ACC sh -9.913733678e-01 -7.454421610e-01     103      54 -7.971633445e-01      65      30  1.000000000e+00
         3          4          3 L M L      94 ACC sh -9.934072094e-01 -8.042721814e-01      93      72 -9.333185807e-01      68      58  1.000000000e+00
         4          4          3 L * L      60 NCR sh -9.926437543e-01 -8.804327878e-01      59      13 -8.861491183e-01      84      27  1.000000000e+00
         5          5          4 L M L     103 ACC sh -9.922772893e-01 -8.396297620e-01     102      68 -9.427979756e-01      37      41  1.000000000e+00
         6          5          4 L * L      23 NCR sh -9.927125002e-01 -9.199810293e-01       0      10 -9.199090410e-01      89      10  1.000000000e+00
         7          6          5 L M L     107 ACC sh -9.951653078e-01 -5.379427972e-01       0      51 -9.202731446e-01      59      85  1.000000000e+00
         8          7          6 L M L     123 ACC sh -9.926198743e-01 -6.450956563e-01     122      89 -7.840501492e-01      40      77  1.000000000e+00
         9          8          7 L M L     145 ACC sh -9.926481266e-01 -6.110494878e-01     144      48 -6.429843005e-01      89      45  1.000000000e+00
        10          9          8 L M R     535 ACC sh -9.924628925e-01  9.937382760e-01       0     534 -3.014908978e-01      26     399  1.000000000e+00
        11         10          9 L M L     390 ACC sh -9.905718619e-01  1.197453697e-01       0     223 -7.367275437e-01     116      80  1.000000000e+00
        12         11         10 L M L     452 ACC sh -9.960805352e-01 -3.296340824e-01     451      96 -4.762968676e-01     198     125  1.000000000e+00
        13         12         11 L M L      65 ACC sh -9.967822314e-01 -8.700328951e-01       0      29 -9.333643144e-01     432      42  1.000000000e+00
        14         12         11 L * L      74 NCR sh -9.968863295e-01 -8.881711892e-01       0      44 -9.105292173e-01      36      39  1.000000000e+00
        15         12         11 L * L      82 NCR sh -9.981944640e-01 -8.946222073e-01       0      28 -9.093859183e-01      52      24  1.000000000e+00
        16         13         12 L M L      41 ACC sh -9.974841984e-01 -8.415980396e-01      40      12 -9.553284253e-01      20       4  1.000000000e+00
        17         13         12 L * L      11 NCR sh -9.977648708e-01 -9.890000000e-01       0       1 -9.890000000e-01      33       0  1.000000000e+00
        18         13         12 L * L       8 NCR sh -9.977068218e-01 -9.890000000e-01       7       1 -9.890000000e-01      33       4  1.000000000e+00
        19         13         12 L * L      24 NCR sh -9.975742863e-01 -9.397267499e-01      23       8 -9.890000000e-01      24      19  1.000000000e+00
        20         13         12 * M *      53 BTL sh -9.898871204e-01 -8.319113110e-01      52      25 -8.388644878e-01      12       0  1.000000000e+00
        21         13         12 L * L      16 NCR sh -9.976418366e-01 -9.890000000e-01      15       1 -9.890000000e-01      29      11  1.000000000e+00
        22         13         12 L M *     122 FTL sh -9.935877628e-01 -8.243012131e-01       0      80 -9.820181752e-01       1      92  1.000000000e+00
        23         13         12 L * *      65 FTL sh -9.964539108e-01 -9.187734302e-01       0      41 -9.220094168e-01       6      47  1.000000000e+00
        24         13         12 L M *      43 FTL sh -9.974258798e-01 -8.364691182e-01       0      10 -9.255492348e-01      18       4  1.000000000e+00
        25         13         12 L * L      12 NCR sh -9.977309918e-01 -9.890000000e-01       0       1 -9.890000000e-01      32       3  1.000000000e+00
        26         14         13 L M L      48 ACC sh -9.978682735e-01 -8.501724802e-01      47      12 -9.754793572e-01       2      25  1.000000000e+00
        27         14         13 L M *      72 FTL sh -9.975688736e-01 -6.461863265e-01       0      32 -8.799586147e-01      36       7  1.000000000e+00
        28         15         14 L M L     108 ACC sh -9.978887412e-01 -8.491002474e-01       0      29 -8.501261516e-01      12      30  1.000000000e+00
        29         16         15 L M L      74 ACC sh -9.978935213e-01 -8.665680914e-01      73      29 -9.704600786e-01      92      61  1.000000000e+00
        30         16         15 L * L      88 NCR sh -9.984957540e-01 -9.141839946e-01       0      35 -9.626046459e-01      54      63  1.000000000e+00
        31         17         16 L M L      40 ACC sh -9.950339249e-01 -8.323042372e-01       0      12 -9.366725218e-01      43       5  1.000000000e+00
        32         17         16 L * *      41 FTL sh -9.908717629e-01 -9.173149243e-01       0      22 -9.366725218e-01       5      30  1.000000000e+00
        33         17         16 L * *      40 FTL sh -9.930896561e-01 -8.839657809e-01       0      31 -9.539347923e-01       4      22  1.000000000e+00
        34         18         17 L M L      66 ACC sh -9.914456990e-01 -8.484151543e-01       0      39 -8.514575277e-01      15      37  1.000000000e+00
        35         19         18 L M L      61 ACC sh -9.978926673e-01 -8.482961074e-01       0      28 -8.562825161e-01      36      25  1.000000000e+00
        36         20         19 L M L     480 ACC sh -9.973998882e-01  1.493033637e-01       0     275 -7.791731205e-01      16      18  1.000000000e+00
        37         21         20 L M L     519 ACC sh -9.939950663e-01  5.398299046e-01     518     281 -8.268607650e-01     342     134  1.000000000e+00
        38         21         20 L M *     546 FTL sh -9.929359580e-01  5.574808090e-02       0     166 -8.054591154e-01     170     278  1.000000000e+00
        39         22         21 L M L     534 ACC sh -9.908833933e-01  3.860976159e-01     533     265 -7.541568895e-01      96     421  1.000000000e+00
        40         23         22 L M L     421 ACC sh -9.952698332e-01  6.143835092e-01       0     166  2.764273822e-01     257     175  1.000000000e+00
        41         24         23 L M L     441 ACC sh -9.938206408e-01  2.179771191e-01     440     100 -5.704326757e-01     293     240  1.000000000e+00
        42         25         24 L M L     301 ACC sh -9.944409193e-01 -2.016204165e-01     300     216 -9.551089341e-01     350     281  1.000000000e+00
        43         26         25 L M L     214 ACC sh -9.926851864e-01 -6.754371774e-01     213      56 -9.413996571e-01      43     154  1.000000000e+00
        44         27         26 L M L     161 ACC sh -9.913658119e-01 -8.081164789e-01       0      61 -9.231149608e-01     150     137  1.000000000e+00
        45         28         27 L M L     105 ACC sh -9.941105573e-01 -8.451138294e-01     104      74 -9.888370231e-01       1     103  1.000000000e+00
        46         29         28 L M L      80 ACC sh -9.925090972e-01 -8.033555556e-01      79      46 -8.797597991e-01      44      54  1.000000000e+00
        47         29         28 * * *     163 BTL sh -8.540718660e-01  6.489645776e-01      43     162 -8.239748779e-01      24       0  1.000000000e+00
        48         30         29 L M L     175 ACC sh -9.974042418e-01 -6.026822541e-01     174     121 -8.537040426e-01      63      72  1.000000000e+00
        49         31         30 L M L     142 ACC sh -9.924723329e-01 -6.519607052e-01       0      55 -6.749873029e-01     124      38  1.000000000e+00
        50         32         31 L M L     122 ACC sh -9.941005948e-01 -6.077388146e-01       0      39 -6.953284461e-01      51      45  1.000000000e+00
        51         33         32 L M L     129 ACC sh -9.924224731e-01 -6.157742899e-01       0      64 -6.392389083e-01      42      61  1.000000000e+00
        52         33         32 * * *     137 BTL sh -6.187901346e-03  9.234090169e-01       0      64 -6.149281991e-03      37       0  1.000000000e+00
        53         34         33 L M L     109 ACC sh -9.917527994e-01 -7.862172674e-01       0      82 -8.068447908e-01      44      65  1.000000000e+00
        54         34         33 L * L     103 NCR sh -9.993010016e-01 -9.043383261e-01     102      94 -9.772298205e-01       3      62  1.000000000e+00
        55         35         34 L M L     119 ACC sh -9.951021632e-01 -7.529261245e-01     118      55 -8.217734869e-01      33      30  1.000000000e+00
        56         36         35 L M L     205 ACC sh -9.918836403e-01 -7.790130699e-01     204     160 -7.820973337e-01      39     162  1.000000000e+00
        57         36         35 L * L     110 NCR sh -9.923054376e-01 -9.127038238e-01       0      70 -9.230832785e-01      43      64  1.000000000e+00
        58         37         36 L M L     112 ACC sh -9.928988846e-01 -8.460354923e-01     111      41 -9.086395269e-01     189      18  1.000000000e+00
        59         38         37 L M L     217 ACC sh -9.937479617e-01 -8.259609446e-01     216     134 -8.543385373e-01      31     161  1.000000000e+00
        60         39         38 L M L     219 ACC sh -9.926178364e-01 -6.985780622e-01       0     138 -9.686175147e-01       3      48  1.000000000e+00
        61         40         39 L M L     159 ACC sh -9.963523740e-01 -7.712556062e-01       0      94 -8.352903689e-01     108      49  1.000000000e+00
        62         41         40 L M L     164 ACC sh -9.942807409e-01 -8.073071256e-01       0      99 -8.830062349e-01      41      44  1.000000000e+00
        63         42         41 L M L     135 ACC sh -9.904298137e-01 -6.171407722e-01       0      92 -8.228247532e-01      96      45  1.000000000e+00
        64         42         41 L M *     141 FTL sh -9.915492501e-01 -6.447793310e-01       0     103 -7.720939149e-01      68     127  1.000000000e+00
        65         43         42 L M L     115 ACC sh -9.916071163e-01 -6.437588025e-01     114      41 -9.014250470e-01      15      93  1.000000000e+00
        66         44         43 L M L     133 ACC sh -9.909290665e-01 -7.338500145e-01       0      85 -7.619867650e-01      68      82  1.000000000e+00
        67         45         44 L M L     106 ACC sh -9.915107397e-01 -7.318943546e-01     105      50 -7.385679688e-01      87      52  1.000000000e+00
        68         46         45 L M L      98 ACC sh -9.933940053e-01 -8.137995638e-01      97      44 -8.244265684e-01      76      41  1.000000000e+00
        69         47         46 L M L     204 ACC sh -9.918008510e-01 -2.612235589e-01     203      80 -8.593924740e-01      25     179  1.000000000e+00
        70         48         47 L M L     261 ACC sh -9.947065331e-01 -2.795504824e-01     260     177 -7.103441584e-01     111     186  1.000000000e+00
        71         49         48 L M L     187 ACC sh -9.939503281e-01 -5.568071832e-01     186     130 -8.200927757e-01     118      70  1.000000000e+00
        72         50         49 L M L      84 ACC sh -9.930054840e-01 -8.037812098e-01       0      34 -8.904709274e-01     162      41  1.000000000e+00
        73         51         50 L M L     209 ACC sh -9.919409718e-01 -6.821385488e-01       0     132 -8.534999342e-01      71      81  1.000000000e+00
        74         51         50 L M R      49 900 sh -9.908942763e-01  9.000000000e+03       0      48 -9.374229416e-01      14      33  1.000000000e+00
        75         52         51 L M L     114 ACC sh -9.942587248e-01 -7.557158360e-01     113      62 -7.640219039e-01     153      60  1.000000000e+00
        76         52         51 L * L      28 NCR sh -9.901330402e-01 -9.352779877e-01      27      12 -9.408789633e-01      19      10  1.000000000e+00
        77         53         52 L M L      98 ACC sh -9.917700028e-01 -7.574150380e-01       0      24 -7.782302783e-01      80      41  1.000000000e+00
        78         53         52 L M *     164 FTL sh -9.910592169e-01 -7.877641893e-01       0     126 -9.546929876e-01      94      91  1.000000000e+00
        79         54         53 L M L     168 ACC sh -9.940355205e-01 -4.404930987e-01     167      97 -9.884586899e-01      96      57  1.000000000e+00
        80         55         54 L M L     259 ACC sh -9.901965338e-01 -3.900296134e-01     258     186 -6.815131297e-01     126     158  1.000000000e+00
        81         56         55 L M L     297 ACC sh -9.931716788e-01 -7.714168700e-01       0     132 -8.693452540e-01     235      87  1.000000000e+00
        82         56         55 L * L      36 NCR sh -9.912383767e-01 -9.502615376e-01       0       6 -9.848397612e-01     292       1  1.000000000e+00
        83         56         55 L * L     158 NCR sh -9.908643957e-01 -9.062562909e-01       0      45 -9.622128610e-01     190      97  1.000000000e+00
        84         57         56 L M L      68 ACC sh -9.990896575e-01 -8.683356761e-01       0      33 -9.511151059e-01      44      51  1.000000000e+00
        85         58         57 L M L      44 ACC sh -9.940104359e-01 -8.714659767e-01       0      29 -8.783987863e-01      11      27  1.000000000e+00
        86         58         57 L * L      43 NCR sh -9.931869642e-01 -9.103750982e-01      42      14 -9.465928808e-01      38      20  1.000000000e+00
        87         59         58 L M L      60 ACC sh -9.953404950e-01 -8.661599370e-01      59      24 -9.787896584e-01      41      10  1.000000000e+00
        88         59         58 L * L      63 NCR sh -9.939210314e-01 -8.938071122e-01      62      35 -8.937957908e-01      20      35  1.000000000e+00
        89         59         58 L * L      65 NCR sh -9.934560109e-01 -8.800835334e-01       0      31 -9.530424476e-01      54      15  1.000000000e+00
        90         60         59 L M L     129 ACC sh -9.980706947e-01 -8.097333239e-01       0      48 -8.279299926e-01      21      20  1.000000000e+00
        91         61         60 L M L     163 ACC sh -9.926985493e-01 -1.856525378e-01       0      93 -9.106328137e-01      68      55  1.000000000e+00
        92         61         60 L * L      27 NCR sh -9.924144674e-01 -9.287125347e-01      26      11 -9.296661472e-01     138      14  1.000000000e+00
        93         61         60 L * L      10 NCR sh -9.958100851e-01 -9.890000000e-01       0       1 -9.890000000e-01     152       3  1.000000000e+00
        94         62         61 L M L      78 ACC sh -9.908682711e-01 -7.775835104e-01      77      44 -8.009340324e-01     109      47  1.000000000e+00
        95         63         62 L M L      87 ACC sh -9.928348048e-01 -7.437296267e-01      86      32 -9.711873558e-01      10      84  1.000000000e+00
        96         63         62 * M *     112 BTL sh -9.730340515e-01  5.575411379e-01     111      10 -1.675162583e-01      46       0  1.000000000e+00
        97         63         62 L * *     118 FTL sh -9.929858256e-01 -8.791610298e-01       0      61 -8.826271491e-01      62      43  1.000000000e+00
        98         63         62 L M *     252 FTL sh -9.925928067e-01  8.615980979e-01       0     243 -1.787622439e-01      45     105  1.000000000e+00
        99         64         63 L M L     148 ACC sh -9.913046550e-01 -7.299024539e-01       0      32 -7.511686368e-01      34      35  1.000000000e+00
       100         65         64 L M L     158 ACC sh -9.950274467e-01 -6.216655040e-01     157     127 -7.833595745e-01      37     133  1.000000000e+00
       101         66         65 L M L     150 ACC sh -9.947534509e-01 -7.333095929e-01       0      44 -8.371537357e-01      35     115  1.000000000e+00
       102         67         66 L M L     150 ACC sh -9.928618735e-01 -6.156740502e-01       0      81 -8.669802674e-01      81      64  1.000000000e+00
       103         68         67 L M L     111 ACC sh -9.925021790e-01 -8.286515304e-01     110      27 -9.041104644e-01     130      65  1.000000000e+00
       104         69         68 L M L     154 ACC sh -9.916750637e-01 -8.336535312e-01     153      30 -9.277168258e-01      36     116  1.000000000e+00
       105         70         69 L M L     136 ACC sh -9.906758525e-01 -7.983899469e-01       0      55 -9.172329742e-01     117     113  1.000000000e+00
       106         71         70 L M L     162 ACC sh -9.913929823e-01 -8.744431028e-01       0      41 -8.893682139e-01      26      58  1.000000000e+00
       107         72         71 L M L     137 ACC sh -9.926245860e-01 -8.767489007e-01     136     106 -8.861608680e-01      36     103  1.000000000e+00
       108         72         71 L * L      18 NCR sh -9.914265746e-01 -8.926022612e-01       0       8 -9.619288368e-01      30      14  1.000000000e+00
       109         72         71 L * L     105 NCR sh -9.932967297e-01 -9.096288954e-01     104      74 -9.894122617e-01      18      13  1.000000000e+00
       110         73         72 L M L     175 ACC sh -9.946787878e-01 -6.613634240e-01     174      96 -9.854111734e-01       3       6  1.000000000e+00
       111         74         73 L M L     107 ACC sh -9.916629310e-01 -7.986490487e-01     106      30 -9.496619109e-01     141      74  1.000000000e+00
       112         74         73 L M *     110 FTL sh -9.909155287e-01 -7.872207567e-01       0      32 -9.804078271e-01      67      67  1.000000000e+00
       113         74         73 L * L      87 NCR sh -9.910009683e-01 -9.232307882e-01       0      28 -9.890000000e-01      86      38  1.000000000e+00
       114         74         73 L * L     113 NCR sh -9.936581483e-01 -8.943347325e-01     112      82 -9.436890905e-01      76      59  1.000000000e+00
       115         75         74 L M L     165 ACC sh -9.929047047e-01 -8.506622874e-01     164     106 -9.297148890e-01      18      75  1.000000000e+00
       116         75         74 L * L      88 NCR sh -9.900440770e-01 -9.489758675e-01       0      65 -9.894474349e-01      19      12  1.000000000e+00
       117         76         75 L M L     147 ACC sh -9.908284427e-01 -5.554430205e-01     146      73 -8.581492305e-01      84     118  1.000000000e+00
       118         77         76 L M L     149 ACC sh -9.908581181e-01 -7.493037617e-01       0      72 -8.479388868e-01      94      52  1.000000000e+00
       119         78         77 L M L     160 ACC sh -9.933611707e-01 -7.070788243e-01       0      79 -8.193107102e-01      90      31  1.000000000e+00
       120         79         78 L M L     144 ACC sh -9.942843442e-01 -7.077373795e-01       0      71 -7.600822526e-01      74      76  1.000000000e+00
       121         80         79 L M L     151 ACC sh -9.922113917e-01 -6.695493894e-01       0      79 -8.247789892e-01     106     111  1.000000000e+00
       122         80         79 L M L     166 FTL sh -9.921491063e-01 -6.469293312e-01     165      69 -8.216460320e-01      64      84  1.000000000e+00
       123         81         80 L M L     174 ACC sh -9.954262375e-01 -6.980939036e-01     173     123 -7.717918720e-01      95     115  1.000000000e+00
       124         82         81 L M L     128 ACC sh -9.903096805e-01 -7.672487384e-01     127      93 -8.188006452e-01      52      70  1.000000000e+00
       125         83         82 L M L     201 ACC sh -9.933953034e-01 -6.082969188e-01     200     116 -6.589018156e-01      92     112  1.000000000e+00
       126         84         83 L M L     155 ACC sh -9.909809850e-01 -8.218035930e-01       0      52 -8.389064942e-01      88      74  1.000000000e+00
       127         85         84 L M L     165 ACC sh -9.907510335e-01 -7.233360986e-01       0     110 -8.475110981e-01      73      77  1.000000000e+00
       128         85         84 L * L      63 NCR sh -9.905592150e-01 -9.254672965e-01       0      24 -9.576811829e-01      14      16  1.000000000e+00
       129         86         85 L M L     161 ACC sh -9.910099676e-01 -6.242205171e-01       0      80 -8.760120462e-01     121     116  1.000000000e+00
       130         87         86 L M L     216 ACC sh -9.925239903e-01 -3.843787657e-01       0     133 -8.760247425e-01      65     171  1.000000000e+00
       131         88         87 L M L     198 ACC sh -9.927475832e-01 -5.605210978e-01       0      78 -8.026200707e-01     165     100  1.000000000e+00
       132         88         87 L * L     154 NCR sh -9.901213131e-01 -8.888800218e-01       0      66 -9.894638683e-01     171     131  1.000000000e+00
       133         89         88 L M L     117 ACC sh -9.923763428e-01 -6.385583288e-01       0      30 -9.038533285e-01      29      17  1.000000000e+00
       134         90         89 L M L     155 ACC sh -9.904969755e-01 -8.520633378e-01       0      31 -9.017045597e-01      69      70  1.000000000e+00
       135         90         89 L * L     149 NCR sh -9.901112378e-01 -9.621653370e-01       0     112 -9.875215887e-01     123      48  1.000000000e+00
       136         91         90 L M L     184 ACC sh -9.913760327e-01 -5.793231454e-01       0      68 -9.295472299e-01      62     107  1.000000000e+00
       137         91         90 L * L      12 NCR sh -9.912804555e-01 -9.824152914e-01      11       5 -9.895494355e-01       1      10  1.000000000e+00
       138         91         90 L * L      16 NCR sh -9.900871949e-01 -9.891000660e-01      15       4 -9.899785413e-01     182       1  1.000000000e+00
       139         91         90 L * L     116 NCR sh -9.910071273e-01 -9.803683486e-01     115     110 -9.892598301e-01     168      17  1.000000000e+00
       140         92         91 L M L     157 ACC sh -9.929797203e-01 -8.274103988e-01     156     143 -9.258658047e-01      27     103  1.000000000e+00
       141         93         92 L M L     172 ACC sh -9.917682418e-01 -8.592016268e-01       0      55 -9.856952732e-01      52     126  1.000000000e+00
       142         94         93 L M L     162 ACC sh -9.908826161e-01 -8.491261210e-01     161     130 -9.750847574e-01      19     141  1.000000000e+00
       143         94         93 L * L      53 NCR sh -9.903346540e-01 -9.869691658e-01       0      21 -9.897559533e-01      52      47  1.000000000e+00
       144         94         93 L * L     101 NCR sh -9.906008485e-01 -9.831024667e-01       0      11 -9.891275149e-01      59      62  1.000000000e+00
       145         94         93 L * L      62 NCR sh -9.901510146e-01 -9.867905266e-01       0      48 -9.876071284e-01      19      40  1.000000000e+00
       146         94         93 L * L      67 NCR sh -9.901597434e-01 -9.845254068e-01       0      53 -9.891118360e-01      71      43  1.000000000e+00
       147         94         93 L * L      96 NCR sh -9.902464180e-01 -9.824935533e-01       0      35 -9.898945256e-01      49      71  1.000000000e+00
       148         94         93 L * L      44 NCR sh -9.903051936e-01 -9.821609681e-01      43      36 -9.824227038e-01      81      37  1.000000000e+00
       149         95         94 L M L     157 ACC sh -9.907097020e-01 -8.616941088e-01       0      38 -9.891275149e-01      59     111  1.000000000e+00
       150         96         95 L M L     244 ACC sh -9.904853741e-01 -7.876696555e-01     243     102 -8.788936960e-01      45      32  1.000000000e+00
       151         96         95 L M *     262 FTL sh -9.926679964e-01 -7.150787517e-01       0     140 -8.375182052e-01      71      75  1.000000000e+00
       152         96         95 L M *     292 FTL sh -9.967119676e-01 -6.417213152e-01       0      99 -8.412724920e-01     137     160  1.000000000e+00
       153         97         96 L M L     284 ACC sh -9.969381538e-01 -7.749942914e-01     283     177 -8.437600875e-01     136     122  1.000000000e+00
       154         97         96 L * L      36 NCR sh -9.914074193e-01 -9.251912766e-01      35      10 -9.644457954e-01      23       4  1.000000000e+00
       155         97         96 L M R     340 900 sh -9.976708456e-01  9.000000000e+03       0     339 -9.325230814e-01     265     301  1.000000000e+00
       156         98         97 L M L     255 ACC sh -9.957376334e-01 -8.633563536e-02       0      93 -7.998035098e-01     210      45  1.000000000e+00
       157         99         98 L M L     228 ACC sh -9.963607658e-01 -5.686758916e-01     227      95 -8.114375481e-01     218      29  1.000000000e+00
       158        100         99 L M L     142 ACC sh -9.952790558e-01 -6.022681352e-01     141      84 -8.622976817e-01     145     134  1.000000000e+00
       159        100         99 * M *     196 BTL sh -9.895764432e-01 -4.846852942e-01      61     189 -9.279585998e-01      25       0  1.000000000e+00
       160        101        100 L M L     152 ACC sh -9.914856658e-01 -7.585236058e-01     151      84 -8.353413578e-01      50      93  1.000000000e+00
       161        102        101 L M L     173 ACC sh -9.941849864e-01 -7.209451736e-01       0      37 -8.982851677e-01      55      84  1.000000000e+00
       162        103        102 L M L     200 ACC sh -9.942545272e-01 -8.529023268e-01     199     101 -9.523421299e-01      98      78  1.000000000e+00
       163        104        103 L M L     290 ACC sh -9.908151135e-01  4.031203541e-02     289     118 -9.279708745e-01     152     251  1.000000000e+00
       164        105        104 L M L     236 ACC sh -9.936946121e-01  7.538404041e-02       0     117  5.538641602e-03     120     113  1.000000000e+00
       165        106        105 L M L     414 ACC sh -9.918738427e-01  6.342978495e-01     413     253 -8.232269095e-01       8     152  1.000000000e+00
       166        107        106 L M L     272 ACC sh -9.912855696e-01 -8.784441513e-01       0     222 -9.340692959e-01     138      99  1.000000000e+00
       167        108        107 L M L     287 ACC sh -9.936221253e-01 -8.420697178e-01     286      90 -9.093011686e-01     210     121  1.000000000e+00
       168        108        107 L * L      76 NCR sh -9.971115690e-01 -8.829430650e-01      75      30 -9.761890455e-01     260      41  1.000000000e+00
       169        109        108 L M L     223 ACC sh -9.982211181e-01 -7.567881727e-01       0     146 -9.130353338e-01      66     191  1.000000000e+00
       170        110        109 L M L     164 ACC sh -9.956954811e-01 -7.327483132e-01     163     130 -9.032024266e-01      69      49  1.000000000e+00
       171        111        110 L M L      93 ACC sh -9.930916620e-01 -8.146177520e-01      92      33 -8.483411988e-01     139      39  1.000000000e+00
       172        112        111 L M L     152 ACC sh -9.944566182e-01 -2.844967956e-01       0     100 -7.787454942e-01      44      44  1.000000000e+00
       173        112        111 L * L      12 NCR sh -9.905715813e-01 -9.788544530e-01      11       5 -9.827206688e-01     149       8  1.000000000e+00
       174        112        111 L M R     122 900 sh -9.921297091e-01  9.000000000e+03       0     121 -3.798100697e-02      92      55  1.000000000e+00
       175        113        112 L M L     133 ACC sh -9.945514117e-01 -4.651083866e-01     132      56 -7.539950490e-01      84      72  1.000000000e+00
       176        113        112 * M R      50 900 sh -9.420482492e-01  9.000000000e+03      16      49 -8.289863676e-01     114       0  1.000000000e+00
       177        114        113 L M L     119 ACC sh -9.914300077e-01 -5.231361121e-01     118      60 -5.268328765e-01      59      59  1.000000000e+00
       178        114        113 L * L      23 NCR sh -9.930360143e-01 -9.564033089e-01      22       7 -9.884035784e-01       1       1  1.000000000e+00
       179        115        114 L M L     128 ACC sh -9.958282185e-01 -5.263349491e-01     127      72 -5.268316066e-01      59      72  1.000000000e+00
       180        116        115 L M L     111 ACC sh -9.975486229e-01 -5.468558561e-01       0      72 -5.492655092e-01      70      73  1.000000000e+00
       181        116        115 * M *     288 BTL sh -9.879760773e-01 -2.749392243e-01     215       1 -2.732928671e-01      99       0  1.000000000e+00
       182        117        116 L M L     156 ACC sh -9.974031592e-01 -6.117977321e-01       0     101 -6.270785397e-01      61     107  1.000000000e+00
       183        117        116 L M R     147 900 sh -9.962117276e-01  9.000000000e+03       0     146 -9.220572817e-01      69      61  1.000000000e+00
       184        118        117 L M L     112 ACC sh -9.956521207e-01 -4.762919039e-01       0      53 -6.337642902e-01     110      38  1.000000000e+00
       185        119        118 L M L     113 ACC sh -9.910695156e-01  2.836369128e-02       0      54 -4.888720050e-01      54      78  1.000000000e+00
       186        120        119 L M L     113 ACC sh -9.910265616e-01 -8.313809446e-01     112      40 -9.651611195e-01       8     107  1.000000000e+00
       187        121        120 L M L     134 ACC sh -9.969041828e-01 -6.586677332e-01       0      56 -9.004088462e-01      73     113  1.000000000e+00
       188        122        121 L M L     333 ACC sh -9.916700936e-01 -1.060399479e-01     332     256 -7.876650468e-01     109     134  1.000000000e+00
       189        122        121 L * L      18 NCR sh -9.944886733e-01 -9.405734866e-01       0       8 -9.589359741e-01     328      13  1.000000000e+00
       190        123        122 L M L     181 ACC sh -9.922162420e-01 -1.198760717e-01       0      90 -1.226985922e-01     257      90  1.000000000e+00
       191        124        123 L M L     242 ACC sh -9.966334970e-01 -4.603214976e-01       0      97 -6.552099386e-01     108      60  1.000000000e+00
       192        125        124 L M L     183 ACC sh -9.950443645e-01 -8.713557524e-01       0     152 -9.137091196e-01     212     131  1.000000000e+00
       193        126        125 L M L     110 ACC sh -9.919286827e-01 -8.748664050e-01     109      78 -9.439851962e-01     137      59  1.000000000e+00
       194        126        125 L * L      49 NCR sh -9.934872429e-01 -9.501253788e-01       0      40 -9.886135282e-01       1      30  1.000000000e+00
       195        126        125 * M *     152 BTL sh -9.890000000e-01 -8.191541822e-01     145      31 -9.868458557e-01      39       0  1.000000000e+00
       196        126        125 L M *     232 FTL sh -9.980616285e-01 -3.935028056e-01       0     156 -9.105400867e-01      99      37  1.000000000e+00
       197        126        125 L M *     354 FTL sh -9.901341797e-01  2.734882906e-01       0     175 -9.130275626e-01      97     317  1.000000000e+00
       198        126        125 L M *     262 FTL sh -9.923220176e-01 -8.712262649e-01       0     151 -8.765246449e-01      79     148  1.000000000e+00
       199        127        126 L M L     128 ACC sh -9.934559016e-01 -8.503222195e-01     127      43 -8.858510388e-01      71      38  1.000000000e+00
       200        127        126 L M *     162 FTL sh -9.905104404e-01 -8.393237434e-01       0      53 -9.368567704e-01      60      38  1.000000000e+00
       201        128        127 L M L     159 ACC sh -9.985688689e-01 -7.200294397e-01       0     108 -8.680583224e-01      46     130  1.000000000e+00
       202        129        128 L M L     191 ACC sh -9.935847648e-01 -7.306442139e-01       0     141 -8.197112075e-01      94     129  1.000000000e+00
       203        130        129 L M L     303 ACC sh -9.959290486e-01 -6.422069293e-01       0     156 -8.578155148e-01     164     253  1.000000000e+00
       204        131        130 L M L     350 ACC sh -9.946645453e-01 -5.036011089e-01     349     221 -8.667270902e-01     186     138  1.000000000e+00
       205        132        131 L M L     486 ACC sh -9.918118981e-01  5.558412891e-01     485     341 -8.264076913e-01     165     430  1.000000000e+00
       206        132        131 L * L      77 NCR sh -9.909134610e-01 -9.207633051e-01      76      26 -9.296468321e-01       5       6  1.000000000e+00
       207        133        132 L M L     390 ACC sh -9.924342199e-01  2.503642395e-01       0     179 -1.229718621e-01     206     201  1.000000000e+00
       208        134        133 L M L     622 ACC sh -9.929338646e-01  8.296006102e-01       0     233  6.782662476e-01     344     195  1.000000000e+00
       209        135        134 L M L     256 ACC sh -9.941441213e-01 -6.189017859e-01       0     174 -8.469618292e-01     586      64  1.000000000e+00
       210        135        134 L * L     121 NCR sh -9.982924116e-01 -9.091196279e-01     120      45 -9.576908122e-01      27      34  1.000000000e+00
       211        136        135 L M L     285 ACC sh -9.976570142e-01 -7.458922579e-01       0     145 -8.842389056e-01     205     225  1.000000000e+00
       212        137        136 L M L     236 ACC sh -9.907567284e-01 -7.507298484e-01     235     141 -9.292251280e-01      91      46  1.000000000e+00
       213        137        136 L M *     311 FTL sh -9.940118966e-01 -8.802028432e-03       0     247 -9.336962126e-01      47      44  1.000000000e+00
       214        137        136 L M *     321 FTL sh -9.901115871e-01 -4.535789820e-01       0     182 -8.666188911e-01     189     262  1.000000000e+00
       215        138        137 L M L     192 ACC sh -9.953048147e-01 -6.487706144e-01     191      71 -8.208966076e-01     105     133  1.000000000e+00
       216        138        137 L M *     200 FTL sh -9.915920388e-01 -7.496443809e-01       0     145 -7.714065136e-01     142     142  1.000000000e+00
       217        139        138 L M L     124 ACC sh -9.920050125e-01 -8.401404514e-01       0      35 -9.837075930e-01       7     122  1.000000000e+00
       218        140        139 L M L      70 ACC sh -9.964164463e-01 -8.660967778e-01      69      49 -8.701165226e-01      31      51  1.000000000e+00
       219        141        140 L M L     111 ACC sh -9.965110535e-01 -7.737479936e-01     110      80 -9.081220262e-01      39      95  1.000000000e+00
       220        142        141 L M L     111 ACC sh -9.908948830e-01 -8.053980116e-01     110      52 -8.147541422e-01      83      31  1.000000000e+00
       221        143        142 L M L     159 ACC sh -9.966498234e-01 -8.276363817e-01       0      70 -9.387041125e-01      66      80  1.000000000e+00


==> Figures/1-hole/1-OP_vs_dt/1-LR.txt <==
# Cycle: 89, status: ACC, move: ('cs', 11, 10, 1021)
#     Time       Orderp
         0     5.000000     7.000000     7.000000   169.000000
         1     7.000000     8.000000     6.000000   181.000000
         2     8.000000     8.000000     7.000000   182.000000
         3     6.000000     7.000000     6.000000   180.000000
         4     7.000000     8.000000     6.000000   179.000000
         5     7.000000     8.000000     6.000000   179.000000
         6     8.000000    10.000000     6.000000   167.000000
         7     7.000000     9.000000     6.000000   176.000000
         8     9.000000     9.000000     6.000000   163.000000
         9    10.000000     9.000000     6.000000   170.000000
        10     9.000000     9.000000     6.000000   171.000000
        11     8.000000     9.000000     6.000000   162.000000
        12     7.000000     9.000000     6.000000   163.000000
        13     8.000000     9.000000     6.000000   164.000000
        14     8.000000    10.000000     5.000000   159.000000
        15     9.000000     9.000000     8.000000   155.000000
        16     8.000000     9.000000     6.000000   167.000000
        17     7.000000     8.000000     5.000000   157.000000
        18     8.000000     8.000000     5.000000   148.000000
        19    12.000000     8.000000     8.000000   162.000000
        20    11.000000     8.000000     8.000000   160.000000
        21    12.000000     8.000000     7.000000   172.000000
        22    11.000000     8.000000     7.000000   159.000000
        23    12.000000     9.000000     8.000000   169.000000
        24     9.000000     9.000000     6.000000   158.000000
        25    10.000000     8.000000     7.000000   154.000000
        26    12.000000     9.000000     7.000000   160.000000
        27    12.000000     9.000000     6.000000   161.000000
        28    12.000000     8.000000     7.000000   169.000000
        29    12.000000     8.000000     7.000000   180.000000
        30    12.000000     8.000000     7.000000   179.000000
        31    12.000000     8.000000     7.000000   178.000000
        32    13.000000     8.000000     7.000000   173.000000
        33    14.000000     8.000000     7.000000   180.000000
        34    13.000000     8.000000     6.000000   165.000000
        35    15.000000     8.000000     6.000000   157.000000
        36    14.000000     8.000000     7.000000   146.000000
        37    14.000000     8.000000     8.000000   162.000000
        38    15.000000     8.000000     8.000000   165.000000
        39    18.000000    11.000000     7.000000   159.000000
        40    16.000000    11.000000     6.000000   176.000000
        41    16.000000    11.000000     7.000000   170.000000
        42    16.000000    10.000000     6.000000   175.000000
        43    18.000000    11.000000     6.000000   187.000000
        44    16.000000    14.000000     7.000000   192.000000
        45    15.000000    12.000000     8.000000   177.000000
        46    14.000000    12.000000     8.000000   183.000000
        47    13.000000     9.000000     8.000000   180.000000
        48    12.000000     8.000000     8.000000   185.000000
        49    14.000000     8.000000     6.000000   168.000000
        50    15.000000     8.000000     6.000000   182.000000
        51    11.000000     8.000000     6.000000   170.000000
        52    10.000000     8.000000     6.000000   178.000000
        53    14.000000     9.000000     7.000000   174.000000
        54    13.000000     9.000000     7.000000   176.000000
        55    15.000000     9.000000     7.000000   185.000000
        56    15.000000     9.000000     7.000000   176.000000
        57    14.000000     8.000000     7.000000   177.000000
        58    13.000000     8.000000     7.000000   185.000000
        59    16.000000     9.000000     7.000000   176.000000
        60    13.000000     8.000000     7.000000   179.000000
        61    15.000000     8.000000     7.000000   181.000000
        62    15.000000     7.000000     7.000000   181.000000
        63    14.000000     7.000000     7.000000   154.000000
        64    14.000000     7.000000     7.000000   156.000000
        65    14.000000     7.000000     7.000000   150.000000
        66    14.000000     7.000000     7.000000   161.000000
        67    13.000000     7.000000     7.000000   158.000000
        68    13.000000     8.000000     6.000000   158.000000
        69    13.000000     8.000000     6.000000   163.000000
        70    14.000000     8.000000     6.000000   169.000000
        71    19.000000     8.000000     7.000000   178.000000
        72    19.000000    11.000000     6.000000   195.000000
        73    21.000000    11.000000     7.000000   198.000000
        74    18.000000     9.000000     7.000000   200.000000
        75    15.000000     8.000000     7.000000   188.000000
        76    18.000000     8.000000     7.000000   173.000000
        77    19.000000     8.000000     7.000000   168.000000
        78    17.000000     8.000000     7.000000   177.000000
        79    14.000000     8.000000     7.000000   184.000000
        80    15.000000     8.000000     8.000000   166.000000
        81    17.000000     8.000000     8.000000   177.000000
        82    19.000000     8.000000     7.000000   192.000000
        83    18.000000     9.000000     7.000000   172.000000
        84    17.000000     9.000000     7.000000   184.000000
        85    15.000000     9.000000     7.000000   181.000000
        86    13.000000     8.000000     7.000000   187.000000
        87    15.000000     8.000000     8.000000   177.000000
        88    13.000000     7.000000     7.000000   190.000000
        89    13.000000     7.000000     7.000000   192.000000
        90    13.000000     7.000000     8.000000   203.000000
        91    13.000000     7.000000     7.000000   191.000000
        92    13.000000     7.000000     8.000000   191.000000
        93    15.000000     7.000000     9.000000   209.000000
        94    17.000000     7.000000     9.000000   210.000000
        95    17.000000     8.000000     9.000000   208.000000
        96    12.000000     8.000000     9.000000   198.000000
        97    14.000000     8.000000     8.000000   188.000000
        98    15.000000     8.000000     8.000000   198.000000
        99    17.000000     9.000000     8.000000   195.000000
       100    14.000000     8.000000     8.000000   195.000000
       101    15.000000     8.000000     8.000000   202.000000
       102    18.000000     8.000000     8.000000   208.000000
       103    19.000000     8.000000     9.000000   199.000000
       104    20.000000     8.000000     9.000000   193.000000
       105    22.000000     8.000000     9.000000   181.000000
       106    21.000000     8.000000     9.000000   198.000000
       107    19.000000     8.000000     8.000000   187.000000
       108    19.000000     8.000000     9.000000   184.000000
       109    21.000000    10.000000     8.000000   185.000000
       110    21.000000    10.000000     9.000000   187.000000
       111    22.000000    10.000000     9.000000   185.000000
       112    17.000000    10.000000     9.000000   179.000000
       113    18.000000    10.000000     9.000000   190.000000
       114    14.000000     8.000000    10.000000   189.000000
       115    19.000000     8.000000    10.000000   214.000000
       116    17.000000     8.000000    10.000000   206.000000
       117    15.000000     8.000000    10.000000   204.000000
       118    19.000000     9.000000    10.000000   195.000000
       119    18.000000     9.000000     9.000000   210.000000
       120    17.000000     9.000000     9.000000   193.000000
       121    16.000000    10.000000     9.000000   196.000000
       122    15.000000     9.000000     9.000000   190.000000
       123    16.000000     8.000000     9.000000   183.000000
       124    22.000000     8.000000     9.000000   198.000000
       125    21.000000     8.000000    10.000000   212.000000
       126    18.000000     7.000000    11.000000   218.000000
       127    19.000000     8.000000    11.000000   219.000000
       128    18.000000     8.000000    11.000000   229.000000
       129    18.000000     8.000000     8.000000   219.000000
       130    22.000000     8.000000     8.000000   222.000000
       131    21.000000     8.000000     8.000000   216.000000
       132    21.000000     8.000000     8.000000   227.000000
       133    23.000000     8.000000     8.000000   224.000000
       134    23.000000     8.000000     8.000000   229.000000
       135    23.000000     7.000000     8.000000   212.000000
       136    26.000000     8.000000     8.000000   214.000000
       137    26.000000     8.000000    10.000000   209.000000
       138    25.000000     8.000000     9.000000   208.000000
       139    25.000000     7.000000     9.000000   194.000000
       140    27.000000     7.000000    11.000000   196.000000
       141    27.000000     8.000000    11.000000   204.000000
       142    29.000000     8.000000    11.000000   207.000000
       143    23.000000     8.000000     9.000000   206.000000
       144    26.000000     8.000000     9.000000   229.000000
       145    20.000000     8.000000     8.000000   214.000000
       146    21.000000    12.000000     8.000000   201.000000
       147    21.000000    13.000000     8.000000   203.000000
       148    21.000000    13.000000     8.000000   205.000000
       149    22.000000    13.000000     9.000000   217.000000
       150    24.000000    10.000000     9.000000   211.000000
       151    25.000000    12.000000     9.000000   220.000000
       152    25.000000    12.000000    11.000000   225.000000
       153    23.000000     8.000000    11.000000   213.000000
       154    24.000000     8.000000    11.000000   221.000000
       155    23.000000     8.000000    11.000000   193.000000
       156    26.000000     8.000000    12.000000   205.000000
       157    24.000000     8.000000     8.000000   209.000000
       158    26.000000     8.000000    12.000000   209.000000
       159    23.000000     8.000000    11.000000   196.000000
       160    24.000000     8.000000    11.000000   202.000000
       161    23.000000     8.000000    11.000000   189.000000
       162    24.000000     8.000000     9.000000   183.000000
       163    24.000000     8.000000    10.000000   200.000000
       164    25.000000     9.000000     9.000000   198.000000
       165    24.000000     8.000000     8.000000   188.000000
       166    27.000000     8.000000     8.000000   183.000000
       167    27.000000     8.000000     8.000000   195.000000
       168    31.000000     8.000000    10.000000   198.000000
       169    26.000000    10.000000    11.000000   206.000000
       170    30.000000    10.000000    11.000000   235.000000
       171    27.000000    10.000000    11.000000   214.000000
       172    28.000000    10.000000    11.000000   213.000000
       173    24.000000    10.000000     9.000000   200.000000
       174    23.000000    11.000000     9.000000   188.000000
       175    22.000000    11.000000     9.000000   189.000000
       176    21.000000    11.000000     9.000000   191.000000
       177    20.000000    11.000000     8.000000   181.000000
       178    21.000000    11.000000     8.000000   190.000000
       179    22.000000    11.000000     8.000000   171.000000
       180    21.000000    11.000000     8.000000   178.000000
       181    21.000000    11.000000     8.000000   172.000000
       182    22.000000    11.000000     8.000000   176.000000
       183    22.000000    11.000000     8.000000   183.000000
       184    21.000000    11.000000     8.000000   177.000000
       185    22.000000    12.000000     9.000000   187.000000
       186    23.000000    12.000000     9.000000   192.000000
       187    20.000000    11.000000     8.000000   182.000000
       188    19.000000    12.000000     8.000000   178.000000
       189    21.000000    11.000000     8.000000   186.000000
       190    23.000000    11.000000     8.000000   182.000000
       191    23.000000    11.000000     8.000000   201.000000
       192    23.000000    11.000000     8.000000   191.000000
       193    24.000000    11.000000     8.000000   199.000000
       194    24.000000     9.000000     8.000000   193.000000
       195    25.000000     9.000000     8.000000   195.000000
       196    26.000000     8.000000     8.000000   191.000000
       197    25.000000     8.000000     8.000000   188.000000
       198    23.000000     8.000000     8.000000   190.000000
       199    24.000000     9.000000     8.000000   180.000000
       200    22.000000    12.000000     8.000000   184.000000
       201    21.000000    12.000000     8.000000   192.000000
       202    21.000000    12.000000     7.000000   198.000000
       203    23.000000    12.000000     7.000000   190.000000
       204    19.000000    12.000000     7.000000   186.000000
       205    22.000000    12.000000     7.000000   189.000000
       206    21.000000    12.000000     7.000000   172.000000
       207    20.000000    12.000000     7.000000   195.000000
       208    20.000000    12.000000     7.000000   171.000000
       209    19.000000    12.000000     7.000000   186.000000
       210    21.000000    12.000000     7.000000   182.000000
       211    25.000000    12.000000     7.000000   189.000000
       212    25.000000     9.000000     9.000000   189.000000
       213    26.000000     9.000000     7.000000   199.000000
       214    23.000000     9.000000     9.000000   193.000000
       215    22.000000     9.000000     8.000000   190.000000
       216    18.000000     9.000000     8.000000   185.000000
       217    18.000000     9.000000     8.000000   192.000000
       218    17.000000     9.000000     9.000000   199.000000
       219    18.000000     8.000000     9.000000   208.000000
       220    18.000000     8.000000    10.000000   206.000000
       221    20.000000     8.000000     9.000000   195.000000
       222    18.000000     8.000000     7.000000   191.000000
       223    19.000000     8.000000     7.000000   180.000000
       224    19.000000     8.000000     8.000000   169.000000
       225    18.000000     8.000000     7.000000   164.000000
       226    19.000000     8.000000     7.000000   180.000000
       227    18.000000     8.000000     6.000000   178.000000
       228    19.000000     8.000000     7.000000   171.000000
       229    21.000000     8.000000     8.000000   171.000000
       230    24.000000     8.000000     8.000000   172.000000
       231    16.000000     7.000000     8.000000   160.000000
       232    17.000000     7.000000     9.000000   162.000000
       233    15.000000     7.000000     9.000000   163.000000
       234    15.000000     7.000000     9.000000   167.000000
       235    20.000000     9.000000     9.000000   177.000000
       236    18.000000     8.000000     9.000000   163.000000
       237    17.000000     8.000000     9.000000   160.000000
       238    18.000000     8.000000     7.000000   152.000000
       239    19.000000    11.000000     7.000000   175.000000
       240    18.000000     8.000000     7.000000   160.000000
       241    15.000000     8.000000     7.000000   154.000000
       242    19.000000     8.000000     7.000000   165.000000
       243    19.000000     8.000000     7.000000   164.000000
       244    20.000000     8.000000     7.000000   166.000000
       245    23.000000     8.000000     7.000000   172.000000
       246    22.000000     8.000000     7.000000   193.000000
       247    23.000000     8.000000     7.000000   203.000000
       248    21.000000     8.000000     7.000000   196.000000
       249    26.000000     8.000000     9.000000   193.000000
       250    24.000000     8.000000     9.000000   187.000000
       251    25.000000     9.000000     8.000000   196.000000
       252    27.000000     9.000000     8.000000   213.000000
       253    26.000000     8.000000     7.000000   218.000000
       254    27.000000     8.000000     8.000000   219.000000
       255    25.000000     8.000000     7.000000   200.000000
       256    26.000000     8.000000     7.000000   207.000000
       257    23.000000     8.000000     7.000000   199.000000
       258    24.000000     8.000000     7.000000   191.000000
       259    22.000000     8.000000     7.000000   185.000000
       260    21.000000     8.000000     7.000000   189.000000
       261    25.000000     8.000000     8.000000   198.000000
       262    28.000000     8.000000     8.000000   208.000000
       263    27.000000     8.000000     8.000000   199.000000
       264    27.000000     8.000000     7.000000   189.000000
       265    28.000000     8.000000     9.000000   201.000000
       266    27.000000     8.000000     9.000000   193.000000
       267    26.000000     8.000000     9.000000   193.000000
       268    22.000000     8.000000     9.000000   191.000000
       269    21.000000     8.000000     9.000000   201.000000
       270    23.000000     9.000000     9.000000   190.000000
       271    24.000000     9.000000     9.000000   188.000000
       272    26.000000    10.000000    10.000000   209.000000
       273    22.000000     8.000000     9.000000   188.000000
       274    24.000000     8.000000     9.000000   193.000000
       275    27.000000     8.000000     9.000000   198.000000
       276    27.000000     9.000000     9.000000   196.000000
       277    25.000000     9.000000    10.000000   189.000000
       278    28.000000     9.000000    10.000000   202.000000
       279    29.000000    10.000000    10.000000   190.000000
       280    32.000000     9.000000    10.000000   205.000000
       281    34.000000    10.000000     9.000000   209.000000
       282    36.000000     9.000000    10.000000   218.000000
       283    37.000000     9.000000     9.000000   210.000000
       284    36.000000     9.000000     9.000000   232.000000
       285    35.000000     9.000000    10.000000   231.000000
       286    34.000000     9.000000    10.000000   233.000000
       287    34.000000     9.000000    10.000000   226.000000
       288    37.000000     9.000000    10.000000   221.000000
       289    34.000000     9.000000    11.000000   215.000000
       290    34.000000     9.000000    11.000000   222.000000
       291    31.000000    10.000000    10.000000   230.000000
       292    31.000000    10.000000     9.000000   229.000000
       293    30.000000    10.000000     9.000000   216.000000
       294    32.000000    10.000000     9.000000   230.000000
       295    33.000000    10.000000     9.000000   224.000000
       296    34.000000    10.000000     9.000000   227.000000
       297    34.000000    10.000000    10.000000   210.000000
       298    33.000000    10.000000    10.000000   212.000000
       299    35.000000    10.000000    10.000000   217.000000
       300    37.000000    11.000000    10.000000   222.000000
       301    32.000000    10.000000    10.000000   210.000000
       302    36.000000    10.000000    12.000000   213.000000
       303    35.000000    10.000000    12.000000   212.000000
       304    35.000000    10.000000    12.000000   223.000000
       305    38.000000    10.000000    13.000000   217.000000
       306    40.000000    10.000000    13.000000   214.000000
       307    41.000000    11.000000    13.000000   240.000000
       308    38.000000    11.000000    12.000000   240.000000
       309    38.000000    10.000000    12.000000   246.000000
       310    39.000000    10.000000    11.000000   230.000000
       311    40.000000    10.000000    11.000000   216.000000
       312    38.000000    10.000000    11.000000   216.000000
       313    38.000000    10.000000    11.000000   223.000000
       314    38.000000    10.000000    11.000000   215.000000
       315    37.000000    11.000000    11.000000   227.000000
       316    38.000000    11.000000    11.000000   231.000000
       317    35.000000    11.000000    11.000000   209.000000
       318    38.000000    11.000000    11.000000   226.000000
       319    37.000000    11.000000    10.000000   230.000000
       320    34.000000    11.000000     8.000000   236.000000
       321    31.000000    11.000000     8.000000   233.000000
       322    34.000000    11.000000    10.000000   241.000000
       323    36.000000    11.000000     9.000000   240.000000
       324    35.000000    12.000000     9.000000   243.000000
       325    34.000000    12.000000    10.000000   240.000000
       326    33.000000    12.000000     8.000000   225.000000
       327    32.000000    11.000000     9.000000   215.000000
       328    33.000000    11.000000    10.000000   225.000000
       329    31.000000    11.000000     9.000000   213.000000
       330    31.000000    11.000000    11.000000   210.000000
       331    34.000000    10.000000    11.000000   204.000000
       332    34.000000    10.000000    11.000000   210.000000
       333    32.000000    11.000000    11.000000   214.000000
       334    35.000000    11.000000    11.000000   201.000000
       335    33.000000    11.000000    10.000000   190.000000
       336    30.000000    10.000000     9.000000   210.000000
       337    39.000000    10.000000    10.000000   213.000000
       338    35.000000    10.000000     9.000000   197.000000
       339    30.000000    10.000000     9.000000   201.000000
       340    30.000000    11.000000     9.000000   203.000000
       341    27.000000    10.000000     9.000000   201.000000
       342    27.000000    10.000000     9.000000   208.000000
       343    25.000000    10.000000     8.000000   208.000000
       344    30.000000    10.000000     8.000000   217.000000
       345    28.000000    10.000000     9.000000   234.000000
       346    32.000000    11.000000     9.000000   224.000000
       347    31.000000    11.000000     9.000000   224.000000
       348    27.000000    11.000000     9.000000   215.000000
       349    29.000000    12.000000     9.000000   209.000000
       350    27.000000    11.000000     9.000000   205.000000
       351    27.000000    10.000000    10.000000   203.000000
       352    28.000000    10.000000    10.000000   205.000000
       353    34.000000    12.000000    10.000000   227.000000
       354    32.000000    12.000000     9.000000   221.000000
       355    28.000000    13.000000     9.000000   208.000000
       356    28.000000    13.000000     9.000000   201.000000
       357    30.000000    13.000000     9.000000   209.000000
       358    31.000000    14.000000     8.000000   207.000000
       359    30.000000    14.000000     9.000000   206.000000
       360    30.000000    12.000000     8.000000   209.000000
       361    30.000000    12.000000     8.000000   211.000000
       362    30.000000    12.000000     9.000000   221.000000
       363    27.000000    12.000000     9.000000   214.000000
       364    26.000000    11.000000     9.000000   210.000000
       365    30.000000    10.000000     9.000000   204.000000
       366    30.000000    10.000000     9.000000   197.000000
       367    32.000000    10.000000     9.000000   205.000000
       368    31.000000    10.000000     9.000000   201.000000
       369    29.000000    10.000000     9.000000   192.000000
       370    29.000000    11.000000    10.000000   189.000000
       371    31.000000    11.000000    10.000000   187.000000
       372    34.000000    10.000000    10.000000   211.000000
       373    33.000000    11.000000    10.000000   216.000000
       374    31.000000    11.000000    10.000000   221.000000
       375    31.000000    11.000000    10.000000   213.000000
       376    31.000000    11.000000    10.000000   204.000000
       377    32.000000    11.000000    10.000000   203.000000
       378    29.000000    11.000000    10.000000   200.000000
       379    31.000000    11.000000    10.000000   197.000000
       380    32.000000    11.000000    10.000000   191.000000
       381    36.000000    12.000000    10.000000   194.000000
       382    38.000000    13.000000    11.000000   205.000000
       383    38.000000    12.000000    10.000000   209.000000
       384    39.000000    12.000000    10.000000   202.000000
       385    36.000000    12.000000    10.000000   201.000000
       386    38.000000    12.000000    10.000000   199.000000
       387    41.000000    13.000000    10.000000   202.000000
       388    40.000000    13.000000    10.000000   200.000000
       389    41.000000    13.000000    10.000000   211.000000
       390    42.000000    13.000000    10.000000   213.000000
       391    47.000000    14.000000    10.000000   212.000000
       392    42.000000    14.000000     9.000000   221.000000
       393    39.000000    14.000000     8.000000   225.000000
       394    43.000000    13.000000    10.000000   238.000000
       395    45.000000    13.000000    10.000000   240.000000
       396    41.000000    13.000000    10.000000   228.000000
       397    37.000000    13.000000    10.000000   226.000000
       398    36.000000    13.000000    10.000000   229.000000
       399    39.000000    13.000000    10.000000   209.000000
       400    35.000000    12.000000    10.000000   213.000000
       401    39.000000    12.000000    10.000000   222.000000
       402    39.000000    12.000000    10.000000   210.000000
       403    39.000000    12.000000    10.000000   207.000000
       404    37.000000    12.000000    10.000000   211.000000
       405    34.000000    12.000000    10.000000   212.000000
       406    33.000000    13.000000    10.000000   222.000000
       407    37.000000    13.000000    10.000000   224.000000
       408    35.000000    13.000000    10.000000   226.000000
       409    36.000000    13.000000     9.000000   223.000000
       410    42.000000    13.000000     8.000000   223.000000
       411    38.000000    15.000000    10.000000   240.000000
       412    38.000000    13.000000    10.000000   221.000000
       413    36.000000    13.000000    10.000000   221.000000
       414    36.000000    13.000000    10.000000   204.000000
       415    37.000000    13.000000    10.000000   215.000000
       416    33.000000    13.000000    10.000000   194.000000
       417    32.000000    13.000000     7.000000   195.000000
       418    33.000000    13.000000     7.000000   196.000000
       419    30.000000    13.000000     7.000000   188.000000
       420    26.000000    14.000000     8.000000   188.000000
       421    29.000000    13.000000     8.000000   184.000000
       422    28.000000    13.000000     8.000000   188.000000
       423    28.000000    13.000000    10.000000   203.000000
       424    31.000000    13.000000     8.000000   200.000000
       425    32.000000    13.000000     8.000000   214.000000
       426    35.000000    13.000000     8.000000   211.000000
       427    34.000000    14.000000     8.000000   207.000000
       428    31.000000    13.000000     8.000000   197.000000
       429    29.000000    13.000000     8.000000   183.000000
       430    29.000000    13.000000     7.000000   182.000000
       431    28.000000    13.000000     7.000000   181.000000
       432    26.000000    13.000000     7.000000   190.000000
       433    23.000000    13.000000     7.000000   193.000000
       434    26.000000    13.000000     7.000000   187.000000
       435    27.000000    13.000000     7.000000   169.000000
       436    26.000000    13.000000     7.000000   179.000000
       437    27.000000    13.000000     8.000000   195.000000
       438    26.000000    11.000000     7.000000   198.000000
       439    30.000000    12.000000     7.000000   198.000000
       440    25.000000    13.000000     8.000000   181.000000
       441    26.000000    13.000000     8.000000   186.000000
       442    29.000000    13.000000     7.000000   192.000000
       443    30.000000    13.000000     8.000000   202.000000
       444    25.000000    13.000000     8.000000   198.000000
       445    29.000000    12.000000     8.000000   198.000000
       446    27.000000    13.000000     7.000000   186.000000
       447    26.000000    13.000000     7.000000   185.000000
       448    27.000000    13.000000     6.000000   186.000000
       449    27.000000    13.000000     7.000000   212.000000
       450    24.000000    12.000000     7.000000   215.000000
       451    26.000000    13.000000     6.000000   213.000000
       452    27.000000    13.000000     7.000000   221.000000
       453    28.000000    13.000000     7.000000   222.000000
       454    29.000000    13.000000     7.000000   200.000000
       455    28.000000    12.000000     7.000000   200.000000
       456    27.000000    12.000000     7.000000   204.000000
       457    28.000000    12.000000     7.000000   211.000000
       458    28.000000    13.000000     7.000000   212.000000
       459    27.000000    13.000000     7.000000   211.000000
       460    27.000000    14.000000     7.000000   213.000000
       461    26.000000    13.000000     7.000000   200.000000
       462    26.000000    11.000000     7.000000   206.000000
       463    22.000000    11.000000     7.000000   211.000000
       464    25.000000    11.000000     7.000000   209.000000
       465    25.000000    10.000000     7.000000   213.000000
       466    23.000000    10.000000     7.000000   200.000000
       467    22.000000    10.000000     6.000000   201.000000
       468    23.000000    10.000000     6.000000   186.000000
       469    23.000000    12.000000     7.000000   200.000000
       470    23.000000    12.000000     6.000000   190.000000
       471    22.000000    12.000000     6.000000   187.000000
       472    20.000000    12.000000     6.000000   183.000000
       473    21.000000    11.000000     6.000000   201.000000
       474    23.000000    11.000000     7.000000   203.000000
       475    21.000000    12.000000     7.000000   215.000000
       476    23.000000    12.000000     6.000000   218.000000
       477    21.000000    12.000000     7.000000   210.000000
       478    24.000000    12.000000     7.000000   225.000000
       479    20.000000    12.000000     8.000000   209.000000
       480    19.000000    13.000000     8.000000   210.000000
       481    18.000000    15.000000     8.000000   214.000000
       482    18.000000    15.000000     7.000000   198.000000
       483    19.000000    15.000000     7.000000   202.000000
       484    21.000000    13.000000     8.000000   205.000000
       485    21.000000    13.000000     8.000000   205.000000
       486    21.000000    13.000000     8.000000   198.000000
       487    20.000000    13.000000     6.000000   184.000000
       488    24.000000    14.000000     6.000000   204.000000
       489    24.000000    15.000000     6.000000   202.000000
       490    24.000000    14.000000     6.000000   216.000000
       491    26.000000    15.000000     9.000000   206.000000
       492    24.000000    15.000000     9.000000   211.000000
       493    23.000000    15.000000     7.000000   202.000000
       494    27.000000    13.000000     7.000000   200.000000
       495    26.000000    15.000000     7.000000   197.000000
       496    26.000000    15.000000     7.000000   226.000000
       497    27.000000    14.000000     7.000000   214.000000
       498    28.000000    14.000000     9.000000   214.000000
       499    27.000000    11.000000     9.000000   215.000000
       500    24.000000    11.000000     9.000000   215.000000
       501    27.000000    11.000000     9.000000   218.000000
       502    26.000000    11.000000     9.000000   226.000000
       503    23.000000    11.000000     9.000000   203.000000
       504    29.000000    12.000000     9.000000   234.000000
       505    30.000000    15.000000     9.000000   227.000000
       506    28.000000    14.000000     9.000000   225.000000
       507    31.000000    14.000000     9.000000   218.000000
       508    29.000000    14.000000     9.000000   218.000000
       509    32.000000    15.000000    10.000000   224.000000
       510    30.000000    15.000000     9.000000   230.000000
       511    30.000000    15.000000     9.000000   240.000000
       512    29.000000    14.000000     9.000000   223.000000
       513    31.000000    15.000000     9.000000   220.000000
       514    33.000000    15.000000     9.000000   209.000000
       515    34.000000    15.000000     9.000000   222.000000
       516    32.000000    13.000000     9.000000   224.000000
       517    29.000000    15.000000    11.000000   233.000000
       518    32.000000    13.000000     9.000000   233.000000
       519    31.000000    13.000000     9.000000   227.000000
       520    28.000000    13.000000     9.000000   210.000000
       521    28.000000    13.000000    11.000000   205.000000
       522    24.000000    13.000000    11.000000   233.000000
       523    27.000000    13.000000    11.000000   222.000000
       524    26.000000    13.000000    11.000000   233.000000
       525    25.000000    13.000000    11.000000   242.000000
       526    23.000000    13.000000     7.000000   223.000000
       527    24.000000    13.000000     6.000000   206.000000
       528    23.000000    13.000000     8.000000   211.000000
       529    26.000000    13.000000    10.000000   217.000000
       530    27.000000    13.000000     9.000000   219.000000
       531    26.000000    13.000000     9.000000   214.000000
       532    28.000000    13.000000    10.000000   225.000000
       533    27.000000    13.000000     9.000000   207.000000
       534    25.000000    12.000000     9.000000   210.000000
       535    23.000000    13.000000     8.000000   215.000000
       536    24.000000    13.000000     8.000000   207.000000
       537    26.000000    13.000000     8.000000   199.000000
       538    28.000000    13.000000     8.000000   189.000000
       539    27.000000    13.000000     8.000000   190.000000
       540    25.000000    12.000000     8.000000   196.000000
       541    24.000000    12.000000     9.000000   209.000000
       542    26.000000    14.000000     9.000000   209.000000
       543    27.000000    14.000000     8.000000   191.000000
       544    26.000000    11.000000     9.000000   183.000000
       545    23.000000    11.000000     9.000000   182.000000
       546    24.000000    11.000000     8.000000   200.000000
       547    27.000000    11.000000     8.000000   207.000000
       548    27.000000    12.000000     8.000000   207.000000
       549    28.000000    12.000000     8.000000   198.000000
       550    30.000000    12.000000     8.000000   210.000000
       551    29.000000    13.000000     8.000000   224.000000
       552    27.000000    16.000000     8.000000   229.000000
       553    27.000000    14.000000     8.000000   230.000000
       554    26.000000    15.000000     8.000000   226.000000
       555    27.000000    15.000000     8.000000   219.000000
       556    29.000000    15.000000     9.000000   222.000000
       557    31.000000    13.000000     9.000000   231.000000
       558    32.000000    14.000000     8.000000   244.000000
       559    30.000000    14.000000     8.000000   238.000000
       560    33.000000    14.000000     8.000000   239.000000
       561    33.000000    14.000000     8.000000   230.000000
       562    33.000000    15.000000     8.000000   222.000000
       563    30.000000    13.000000     9.000000   229.000000
       564    34.000000    13.000000     9.000000   224.000000
       565    33.000000    13.000000     9.000000   227.000000
       566    27.000000    13.000000     9.000000   231.000000
       567    34.000000    13.000000     9.000000   225.000000
       568    37.000000    14.000000     9.000000   237.000000
       569    35.000000    14.000000     9.000000   229.000000
       570    34.000000    14.000000     9.000000   235.000000
       571    35.000000    14.000000     9.000000   232.000000
       572    33.000000    14.000000     9.000000   233.000000
       573    32.000000    14.000000     9.000000   223.000000
       574    34.000000    16.000000     9.000000   226.000000
       575    35.000000    16.000000     9.000000   237.000000
       576    40.000000    16.000000     9.000000   237.000000
       577    39.000000    16.000000     9.000000   248.000000
       578    41.000000    17.000000     9.000000   241.000000
       579    39.000000    17.000000     9.000000   239.000000
       580    43.000000    17.000000    11.000000   233.000000
       581    42.000000    17.000000    10.000000   245.000000
       582    40.000000    18.000000     9.000000   221.000000
       583    41.000000    18.000000    10.000000   240.000000
       584    38.000000    17.000000    10.000000   228.000000
       585    37.000000    17.000000    10.000000   224.000000
       586    34.000000    17.000000     8.000000   216.000000
       587    36.000000    17.000000     8.000000   233.000000
       588    33.000000    17.000000     9.000000   227.000000
       589    33.000000    17.000000     9.000000   229.000000
       590    37.000000    18.000000     9.000000   221.000000
       591    37.000000    18.000000     8.000000   224.000000
       592    38.000000    17.000000     8.000000   232.000000
       593    38.000000    13.000000     8.000000   222.000000
       594    42.000000    17.000000    12.000000   229.000000
       595    37.000000    13.000000    11.000000   222.000000
       596    39.000000    13.000000    11.000000   221.000000
       597    38.000000    13.000000    11.000000   225.000000
       598    40.000000    13.000000    12.000000   244.000000
       599    40.000000    14.000000    12.000000   247.000000
       600    39.000000    14.000000    12.000000   243.000000
       601    40.000000    11.000000    12.000000   243.000000
       602    40.000000    11.000000    12.000000   234.000000
       603    37.000000    11.000000    12.000000   241.000000
       604    42.000000    14.000000    12.000000   245.000000
       605    41.000000    14.000000    12.000000   242.000000
       606    43.000000    14.000000    12.000000   228.000000
       607    43.000000    14.000000    12.000000   236.000000
       608    40.000000    14.000000    12.000000   235.000000
       609    38.000000    14.000000    13.000000   221.000000
       610    39.000000    11.000000    14.000000   230.000000
       611    39.000000    11.000000    13.000000   236.000000
       612    44.000000    11.000000    13.000000   257.000000
       613    40.000000    10.000000    12.000000   258.000000
       614    39.000000    10.000000    13.000000   245.000000
       615    40.000000    10.000000    13.000000   235.000000
       616    42.000000    10.000000    12.000000   220.000000
       617    45.000000    11.000000    13.000000   234.000000
       618    43.000000    11.000000    13.000000   227.000000
       619    36.000000    11.000000    12.000000   206.000000
       620    37.000000    11.000000    13.000000   209.000000
       621    38.000000    10.000000    13.000000   216.000000
       622    36.000000    10.000000    13.000000   222.000000
       623    37.000000    10.000000    13.000000   220.000000
       624    37.000000    10.000000    13.000000   230.000000
       625    38.000000    10.000000    12.000000   239.000000
       626    37.000000    11.000000    13.000000   227.000000
       627    39.000000    11.000000    13.000000   243.000000
       628    39.000000    11.000000    13.000000   234.000000
       629    45.000000    12.000000    13.000000   261.000000
       630    46.000000    12.000000    13.000000   275.000000
       631    46.000000    12.000000    13.000000   272.000000
       632    44.000000    12.000000    12.000000   275.000000
       633    44.000000    12.000000    12.000000   254.000000
       634    45.000000    12.000000    12.000000   263.000000
       635    41.000000    11.000000    12.000000   247.000000
       636    39.000000    11.000000    11.000000   242.000000
       637    44.000000    12.000000    11.000000   260.000000
       638    46.000000    12.000000    11.000000   276.000000
       639    40.000000    12.000000    11.000000   251.000000
       640    44.000000    12.000000    11.000000   254.000000
       641    45.000000    12.000000    11.000000   266.000000
       642    44.000000    12.000000    11.000000   268.000000
       643    46.000000    12.000000    12.000000   281.000000
       644    44.000000    13.000000    12.000000   278.000000
       645    43.000000    13.000000    12.000000   280.000000
       646    42.000000    13.000000    12.000000   274.000000
       647    41.000000    13.000000    12.000000   271.000000
       648    46.000000    13.000000    12.000000   273.000000
       649    47.000000    13.000000    12.000000   263.000000
       650    44.000000    13.000000    12.000000   249.000000
       651    47.000000    14.000000    12.000000   260.000000
       652    47.000000    14.000000    12.000000   248.000000
       653    47.000000    14.000000    12.000000   236.000000
       654    48.000000    14.000000    12.000000   239.000000
       655    47.000000    13.000000    12.000000   228.000000
       656    46.000000    13.000000    12.000000   234.000000
       657    44.000000    13.000000    12.000000   237.000000
       658    45.000000    13.000000    12.000000   245.000000
       659    50.000000    13.000000    12.000000   259.000000
       660    48.000000    13.000000    12.000000   253.000000
       661    48.000000    13.000000    12.000000   244.000000
       662    50.000000    13.000000    12.000000   235.000000
       663    48.000000    13.000000    12.000000   244.000000
       664    48.000000    13.000000    11.000000   239.000000
       665    46.000000    13.000000    11.000000   243.000000
       666    46.000000    14.000000    11.000000   243.000000
       667    47.000000    14.000000    11.000000   254.000000
       668    50.000000    14.000000    12.000000   261.000000
       669    52.000000    14.000000    11.000000   270.000000
       670    53.000000    14.000000    11.000000   267.000000
       671    48.000000    14.000000    11.000000   255.000000
       672    54.000000    14.000000    12.000000   274.000000
       673    52.000000    14.000000    12.000000   262.000000
       674    54.000000    14.000000    11.000000   266.000000
       675    53.000000    20.000000    11.000000   264.000000
       676    55.000000    20.000000    11.000000   261.000000
       677    55.000000    18.000000    11.000000   254.000000
       678    55.000000    17.000000    11.000000   263.000000
       679    56.000000    17.000000    12.000000   268.000000
       680    54.000000    12.000000    12.000000   255.000000
       681    54.000000    12.000000    12.000000   257.000000
       682    49.000000    12.000000    12.000000   265.000000
       683    47.000000    12.000000    12.000000   267.000000
       684    45.000000    12.000000    11.000000   262.000000
       685    45.000000    12.000000    11.000000   248.000000
       686    44.000000    12.000000    11.000000   255.000000
       687    50.000000    12.000000    11.000000   258.000000
       688    45.000000    11.000000    11.000000   232.000000
       689    47.000000    11.000000    11.000000   251.000000
       690    47.000000    11.000000    11.000000   259.000000
       691    45.000000    11.000000    11.000000   256.000000
       692    42.000000    11.000000    11.000000   261.000000
       693    44.000000    12.000000    11.000000   255.000000
       694    42.000000    12.000000    10.000000   248.000000
       695    46.000000    12.000000    10.000000   250.000000
       696    44.000000    12.000000    10.000000   238.000000
       697    46.000000    12.000000    10.000000   252.000000
       698    42.000000    12.000000    10.000000   235.000000
       699    39.000000    13.000000    10.000000   227.000000
       700    39.000000    13.000000    10.000000   202.000000
       701    37.000000     8.000000    10.000000   201.000000
       702    36.000000     8.000000    10.000000   223.000000
       703    38.000000     8.000000    10.000000   218.000000
       704    40.000000     8.000000    10.000000   229.000000
       705    37.000000     8.000000    10.000000   211.000000
       706    36.000000     8.000000    10.000000   208.000000
       707    33.000000     8.000000    10.000000   222.000000
       708    36.000000     8.000000    10.000000   233.000000
       709    38.000000     8.000000    10.000000   227.000000
       710    36.000000     8.000000    10.000000   212.000000
       711    38.000000     8.000000    10.000000   216.000000
       712    37.000000     8.000000    10.000000   214.000000
       713    34.000000     8.000000    10.000000   202.000000
       714    36.000000    11.000000    10.000000   209.000000
       715    35.000000     9.000000    10.000000   214.000000
       716    34.000000     8.000000    10.000000   213.000000
       717    39.000000    10.000000    10.000000   228.000000
       718    38.000000    10.000000    10.000000   216.000000
       719    38.000000    10.000000    10.000000   225.000000
       720    40.000000    12.000000    10.000000   217.000000
       721    45.000000    12.000000    10.000000   225.000000
       722    40.000000    12.000000    10.000000   229.000000
       723    40.000000    12.000000    10.000000   226.000000
       724    42.000000    13.000000    10.000000   222.000000
       725    40.000000    11.000000    10.000000   233.000000
       726    42.000000    12.000000    10.000000   218.000000
       727    43.000000    13.000000    10.000000   225.000000
       728    42.000000    13.000000    11.000000   231.000000
       729    37.000000    13.000000     9.000000   216.000000
       730    35.000000    13.000000     9.000000   218.000000
       731    38.000000    13.000000    11.000000   227.000000
       732    39.000000    13.000000    13.000000   244.000000
       733    42.000000    13.000000    13.000000   240.000000
       734    40.000000    12.000000    13.000000   230.000000
       735    41.000000    12.000000    10.000000   223.000000
       736    39.000000    12.000000    10.000000   219.000000
       737    42.000000    12.000000    10.000000   237.000000
       738    42.000000    12.000000    10.000000   231.000000
       739    39.000000    13.000000    10.000000   215.000000
       740    38.000000    12.000000    10.000000   215.000000
       741    38.000000    12.000000    10.000000   213.000000
       742    37.000000    12.000000     9.000000   213.000000
       743    40.000000    12.000000    10.000000   220.000000
       744    43.000000    12.000000    10.000000   228.000000
       745    44.000000    12.000000    10.000000   233.000000
       746    42.000000    12.000000    11.000000   230.000000
       747    44.000000    12.000000    11.000000   230.000000
       748    42.000000    12.000000    12.000000   242.000000
       749    45.000000    12.000000    11.000000   234.000000
       750    47.000000    12.000000    11.000000   224.000000
       751    47.000000    12.000000    11.000000   237.000000
       752    48.000000    12.000000    12.000000   245.000000
       753    46.000000    12.000000    12.000000   240.000000
       754    45.000000    11.000000    15.000000   246.000000
       755    45.000000    11.000000    13.000000   235.000000
       756    44.000000    11.000000    17.000000   237.000000
       757    39.000000    10.000000    11.000000   230.000000
       758    38.000000    10.000000    11.000000   225.000000
       759    38.000000     9.000000    11.000000   248.000000
       760    41.000000     9.000000    11.000000   247.000000
       761    44.000000     8.000000    13.000000   238.000000
       762    43.000000     8.000000    13.000000   232.000000
       763    42.000000    10.000000    13.000000   214.000000
       764    45.000000    10.000000    14.000000   221.000000
       765    47.000000     9.000000    14.000000   232.000000
       766    48.000000    10.000000    13.000000   229.000000
       767    45.000000    10.000000    14.000000   221.000000
       768    42.000000     9.000000    11.000000   225.000000
       769    40.000000    10.000000    11.000000   228.000000
       770    40.000000    10.000000    11.000000   225.000000
       771    46.000000     9.000000    11.000000   234.000000
       772    44.000000    10.000000    11.000000   234.000000
       773    46.000000    10.000000    11.000000   238.000000
       774    45.000000    10.000000    11.000000   251.000000
       775    47.000000    10.000000    11.000000   229.000000
       776    46.000000    10.000000    11.000000   233.000000
       777    45.000000    10.000000    11.000000   230.000000
       778    44.000000    11.000000    11.000000   240.000000
       779    44.000000    11.000000    11.000000   241.000000
       780    41.000000    11.000000    10.000000   261.000000
       781    42.000000    11.000000    11.000000   253.000000
       782    44.000000    11.000000    11.000000   241.000000
       783    40.000000    10.000000    11.000000   230.000000
       784    45.000000    10.000000    11.000000   238.000000
       785    47.000000    10.000000    11.000000   248.000000
       786    48.000000    10.000000    11.000000   253.000000
       787    42.000000    10.000000    11.000000   233.000000
       788    47.000000    10.000000    11.000000   237.000000
       789    46.000000    10.000000    11.000000   250.000000
       790    44.000000    10.000000    11.000000   235.000000
       791    41.000000    10.000000    11.000000   233.000000
       792    44.000000    10.000000    10.000000   237.000000
       793    43.000000    10.000000    10.000000   236.000000
       794    48.000000    10.000000    10.000000   236.000000
       795    50.000000    10.000000    10.000000   243.000000
       796    51.000000     9.000000    10.000000   256.000000
       797    51.000000     9.000000    11.000000   245.000000
       798    46.000000     9.000000    11.000000   231.000000
       799    43.000000     9.000000    11.000000   227.000000
       800    40.000000     9.000000    11.000000   228.000000
       801    43.000000     9.000000    11.000000   236.000000
       802    43.000000     9.000000    11.000000   223.000000
       803    41.000000     9.000000    10.000000   228.000000
       804    40.000000    10.000000    10.000000   217.000000
       805    41.000000    10.000000    10.000000   235.000000
       806    44.000000    10.000000    10.000000   233.000000
       807    43.000000    10.000000    11.000000   217.000000
       808    44.000000    10.000000    10.000000   223.000000
       809    44.000000    10.000000    10.000000   240.000000
       810    44.000000    10.000000    10.000000   252.000000
       811    42.000000    10.000000    10.000000   251.000000
       812    46.000000    10.000000    11.000000   246.000000
       813    46.000000     9.000000    11.000000   243.000000
       814    46.000000     9.000000    10.000000   235.000000
       815    48.000000     9.000000    11.000000   245.000000
       816    48.000000     9.000000    11.000000   231.000000
       817    46.000000     9.000000    11.000000   248.000000
       818    46.000000     9.000000    11.000000   245.000000
       819    45.000000     9.000000    11.000000   251.000000
       820    45.000000     9.000000    11.000000   248.000000
       821    47.000000     9.000000    11.000000   246.000000
       822    48.000000     9.000000    11.000000   250.000000
       823    51.000000    11.000000    11.000000   253.000000
       824    51.000000    10.000000    11.000000   249.000000
       825    51.000000     9.000000    11.000000   257.000000
       826    52.000000     9.000000    11.000000   265.000000
       827    52.000000     9.000000    11.000000   256.000000
       828    52.000000     9.000000    11.000000   253.000000
       829    52.000000     9.000000    11.000000   259.000000
       830    50.000000     9.000000    11.000000   244.000000
       831    53.000000     9.000000    11.000000   260.000000
       832    54.000000    11.000000    11.000000   281.000000
       833    52.000000    11.000000    11.000000   275.000000
       834    54.000000    11.000000    11.000000   264.000000
       835    51.000000    12.000000    11.000000   271.000000
       836    51.000000    12.000000    11.000000   282.000000
       837    52.000000    12.000000    11.000000   290.000000
       838    54.000000    12.000000    11.000000   296.000000
       839    54.000000    12.000000    11.000000   275.000000
       840    56.000000    12.000000    11.000000   270.000000
       841    53.000000    12.000000    11.000000   263.000000
       842    53.000000    12.000000    11.000000   254.000000
       843    47.000000    12.000000    11.000000   241.000000
       844    46.000000    12.000000    11.000000   242.000000
       845    57.000000    12.000000    11.000000   254.000000
       846    54.000000    12.000000    11.000000   241.000000
       847    52.000000    12.000000    11.000000   240.000000
       848    52.000000    11.000000    11.000000   243.000000
       849    50.000000    11.000000    11.000000   237.000000
       850    51.000000    12.000000    11.000000   250.000000
       851    50.000000    11.000000    11.000000   261.000000
       852    53.000000    11.000000    11.000000   267.000000
       853    49.000000    11.000000    11.000000   256.000000
       854    51.000000    12.000000    10.000000   254.000000
       855    48.000000    12.000000    10.000000   247.000000
       856    47.000000    12.000000    11.000000   236.000000
       857    52.000000    12.000000    11.000000   250.000000
       858    52.000000    12.000000    12.000000   240.000000
       859    51.000000    12.000000    12.000000   248.000000
       860    52.000000    12.000000    11.000000   235.000000
       861    47.000000    12.000000    11.000000   245.000000
       862    49.000000    12.000000    12.000000   248.000000
       863    51.000000    12.000000    12.000000   265.000000
       864    54.000000    12.000000    11.000000   271.000000
       865    49.000000    12.000000    11.000000   242.000000
       866    51.000000    13.000000    12.000000   258.000000
       867    52.000000    13.000000    12.000000   259.000000
       868    51.000000    12.000000    12.000000   264.000000
       869    53.000000    13.000000    11.000000   251.000000
       870    54.000000    13.000000    11.000000   244.000000
       871    55.000000    12.000000    11.000000   249.000000
       872    54.000000    11.000000    11.000000   243.000000
       873    52.000000    11.000000    11.000000   267.000000
       874    55.000000    12.000000    11.000000   261.000000
       875    54.000000    11.000000    11.000000   251.000000
       876    53.000000    11.000000    11.000000   262.000000
       877    56.000000    13.000000    11.000000   266.000000
       878    56.000000    13.000000    11.000000   270.000000
       879    55.000000    13.000000    11.000000   262.000000
       880    56.000000    13.000000    11.000000   268.000000
       881    59.000000    12.000000    11.000000   262.000000
       882    59.000000    12.000000    12.000000   254.000000
       883    58.000000    12.000000    12.000000   253.000000
       884    65.000000    13.000000    12.000000   275.000000
       885    62.000000    13.000000    12.000000   284.000000
       886    63.000000    12.000000    12.000000   281.000000
       887    63.000000    14.000000    12.000000   275.000000
       888    64.000000    14.000000    12.000000   275.000000
       889    62.000000    14.000000    12.000000   285.000000
       890    63.000000    14.000000    12.000000   287.000000
       891    63.000000    13.000000    12.000000   298.000000
       892    64.000000    13.000000    12.000000   293.000000
       893    65.000000    14.000000    12.000000   315.000000
       894    62.000000    14.000000    12.000000   290.000000
       895    66.000000    13.000000    13.000000   303.000000
       896    62.000000    13.000000    13.000000   293.000000
       897    59.000000    13.000000    12.000000   283.000000
       898    58.000000    14.000000    13.000000   295.000000
       899    61.000000    14.000000    13.000000   302.000000
       900    63.000000    15.000000    13.000000   301.000000
       901    63.000000    14.000000    13.000000   306.000000
       902    62.000000    14.000000    13.000000   291.000000
       903    65.000000    14.000000    13.000000   292.000000
       904    65.000000    14.000000    13.000000   305.000000
       905    63.000000    15.000000    14.000000   278.000000
       906    62.000000    15.000000    14.000000   287.000000
       907    62.000000    15.000000    14.000000   280.000000
       908    63.000000    15.000000    14.000000   282.000000
       909    65.000000    15.000000    14.000000   306.000000
       910    67.000000    15.000000    13.000000   307.000000
       911    66.000000    15.000000    14.000000   292.000000
       912    65.000000    14.000000    13.000000   283.000000
       913    64.000000    14.000000    14.000000   273.000000
       914    63.000000    14.000000    14.000000   278.000000
       915    61.000000    14.000000    14.000000   269.000000
       916    62.000000    15.000000    14.000000   273.000000
       917    63.000000    12.000000    14.000000   266.000000
       918    63.000000    12.000000    14.000000   277.000000
       919    68.000000    12.000000    14.000000   276.000000
       920    65.000000    12.000000    14.000000   281.000000
       921    68.000000    12.000000    14.000000   287.000000
       922    68.000000    11.000000    14.000000   281.000000
       923    63.000000    12.000000    13.000000   281.000000
       924    63.000000    14.000000    13.000000   273.000000
       925    67.000000    15.000000    13.000000   274.000000
       926    67.000000    15.000000    13.000000   268.000000
       927    68.000000    15.000000    13.000000   272.000000
       928    68.000000    11.000000    13.000000   267.000000
       929    65.000000    11.000000    13.000000   265.000000
       930    66.000000    11.000000    13.000000   267.000000
       931    64.000000    14.000000    13.000000   284.000000
       932    63.000000    15.000000    13.000000   281.000000
       933    65.000000    14.000000    15.000000   289.000000
       934    66.000000    14.000000    15.000000   297.000000
       935    70.000000    14.000000    15.000000   291.000000
       936    67.000000    14.000000    15.000000   290.000000
       937    67.000000    14.000000    13.000000   281.000000
       938    68.000000    14.000000    13.000000   309.000000
       939    69.000000    14.000000    13.000000   311.000000
       940    67.000000    14.000000    13.000000   298.000000
       941    68.000000    15.000000    13.000000   298.000000
       942    67.000000    10.000000    13.000000   290.000000
       943    70.000000    11.000000    13.000000   302.000000
       944    66.000000    11.000000    14.000000   302.000000
       945    67.000000    14.000000    13.000000   300.000000
       946    68.000000    10.000000    13.000000   288.000000
       947    68.000000    11.000000    13.000000   298.000000
       948    68.000000    10.000000    14.000000   323.000000
       949    65.000000    10.000000    13.000000   320.000000
       950    66.000000    10.000000    13.000000   312.000000
       951    67.000000    11.000000    13.000000   302.000000
       952    67.000000    11.000000    13.000000   308.000000
       953    69.000000    11.000000    14.000000   295.000000
       954    70.000000    12.000000    13.000000   303.000000
       955    70.000000    12.000000    13.000000   320.000000
       956    67.000000    12.000000    13.000000   306.000000
       957    67.000000    11.000000    13.000000   295.000000
       958    69.000000    11.000000    13.000000   303.000000
       959    71.000000    11.000000    14.000000   317.000000
       960    67.000000    11.000000    14.000000   308.000000
       961    68.000000    12.000000    14.000000   313.000000
       962    72.000000    12.000000    14.000000   303.000000
       963    71.000000    12.000000    15.000000   316.000000
       964    72.000000    12.000000    15.000000   322.000000
       965    75.000000    12.000000    15.000000   325.000000
       966    73.000000    12.000000    14.000000   303.000000
       967    76.000000    12.000000    15.000000   304.000000
       968    78.000000    12.000000    13.000000   323.000000
       969    80.000000    12.000000    12.000000   333.000000
       970    76.000000    12.000000    13.000000   326.000000
       971    82.000000    12.000000    13.000000   328.000000
       972    79.000000    12.000000    13.000000   328.000000
       973    78.000000    14.000000    13.000000   330.000000
       974    83.000000    14.000000    16.000000   349.000000
       975    81.000000    14.000000    13.000000   323.000000
       976    79.000000    13.000000    13.000000   321.000000
       977    77.000000    13.000000    13.000000   327.000000
       978    82.000000    13.000000    13.000000   334.000000
       979    83.000000    13.000000    13.000000   347.000000
       980    84.000000    13.000000    16.000000   348.000000
       981    84.000000    13.000000    16.000000   349.000000
       982    85.000000    13.000000    16.000000   346.000000
       983    87.000000    13.000000    15.000000   341.000000
       984    89.000000    13.000000    15.000000   354.000000
       985    96.000000    14.000000    15.000000   371.000000
       986    92.000000    14.000000    15.000000   337.000000
       987    89.000000    14.000000    15.000000   341.000000
       988    92.000000    14.000000    15.000000   353.000000
       989    93.000000    14.000000    15.000000   351.000000
       990    92.000000    15.000000    15.000000   372.000000
       991    88.000000    12.000000    15.000000   344.000000
       992    91.000000    13.000000    15.000000   339.000000
       993    93.000000    13.000000    15.000000   347.000000
       994    92.000000    12.000000    15.000000   338.000000
       995    94.000000    12.000000    15.000000   341.000000
       996    93.000000    12.000000    15.000000   339.000000
       997    92.000000    12.000000    16.000000   341.000000
       998    90.000000    13.000000    16.000000   317.000000
       999    88.000000    13.000000    16.000000   322.000000
      1000    89.000000    13.000000    17.000000   311.000000
      1001    90.000000    13.000000    17.000000   328.000000
      1002    95.000000    15.000000    17.000000   339.000000
      1003    92.000000    15.000000    18.000000   331.000000
      1004    91.000000    15.000000    17.000000   323.000000
      1005    92.000000    15.000000    17.000000   320.000000
      1006    90.000000    15.000000    17.000000   324.000000
      1007    93.000000    15.000000    15.000000   322.000000
      1008    93.000000    13.000000    15.000000   336.000000
      1009    93.000000    13.000000    14.000000   323.000000
      1010    91.000000    12.000000    14.000000   327.000000
      1011    91.000000    12.000000    14.000000   328.000000
      1012    89.000000    12.000000    14.000000   327.000000
      1013    87.000000    15.000000    14.000000   309.000000
      1014    92.000000    15.000000    16.000000   323.000000
      1015    91.000000    15.000000    16.000000   322.000000
      1016    93.000000    15.000000    16.000000   320.000000
      1017    96.000000    15.000000    15.000000   337.000000
      1018    97.000000    15.000000    15.000000   316.000000
      1019   100.000000    16.000000    14.000000   323.000000
      1020   104.000000    16.000000    14.000000   333.000000


==> Figures/1-hole/1-OP_vs_dt/10-LL.txt <==
# Cycle: 29, status: ACC, move: ('cs', 12, 9, 231)
#     Time       Orderp
         0     5.000000     6.000000    10.000000   135.000000
         1     6.000000     6.000000    10.000000   140.000000
         2     8.000000     6.000000    10.000000   140.000000
         3    10.000000     6.000000    10.000000   157.000000
         4    12.000000     6.000000    10.000000   161.000000
         5    10.000000     6.000000     6.000000   144.000000
         6     7.000000     6.000000     6.000000   129.000000
         7     7.000000     6.000000    10.000000   141.000000
         8     7.000000     6.000000     8.000000   149.000000
         9     6.000000     6.000000     8.000000   134.000000
        10     6.000000     6.000000     8.000000   139.000000
        11     6.000000     6.000000     7.000000   133.000000
        12     6.000000     5.000000     7.000000   141.000000
        13     9.000000     6.000000     7.000000   145.000000
        14     7.000000     6.000000     6.000000   149.000000
        15     6.000000     6.000000     6.000000   142.000000
        16     8.000000     7.000000     6.000000   140.000000
        17     9.000000     7.000000     7.000000   146.000000
        18     8.000000     7.000000     7.000000   153.000000
        19     8.000000     7.000000     7.000000   141.000000
        20     9.000000     7.000000     8.000000   143.000000
        21    13.000000     6.000000     9.000000   159.000000
        22    14.000000     6.000000     9.000000   172.000000
        23    14.000000     6.000000     7.000000   153.000000
        24    11.000000     6.000000     7.000000   143.000000
        25    11.000000     8.000000     7.000000   147.000000
        26     6.000000     6.000000     7.000000   133.000000
        27     7.000000     6.000000     8.000000   146.000000
        28     9.000000     6.000000     7.000000   150.000000
        29     8.000000     6.000000     7.000000   153.000000
        30    10.000000     6.000000     8.000000   146.000000
        31     9.000000     7.000000     8.000000   152.000000
        32     8.000000     7.000000     8.000000   135.000000
        33    10.000000     7.000000     7.000000   133.000000
        34    10.000000     6.000000     7.000000   136.000000
        35    11.000000     6.000000     7.000000   138.000000
        36     9.000000     6.000000     8.000000   129.000000
        37    10.000000     6.000000     8.000000   144.000000
        38    10.000000     6.000000     7.000000   135.000000
        39    11.000000     5.000000     7.000000   139.000000
        40     9.000000     5.000000     8.000000   146.000000
        41    10.000000     5.000000     8.000000   137.000000
        42     8.000000     6.000000     8.000000   158.000000
        43     9.000000     6.000000     8.000000   160.000000
        44     8.000000     6.000000     8.000000   149.000000
        45    10.000000     6.000000     7.000000   145.000000
        46    10.000000     6.000000     7.000000   161.000000
        47     9.000000     6.000000     8.000000   171.000000
        48     9.000000     7.000000     7.000000   163.000000
        49     7.000000     6.000000     7.000000   154.000000
        50    10.000000     7.000000     9.000000   169.000000
        51    10.000000     7.000000     8.000000   165.000000
        52    13.000000     7.000000     8.000000   158.000000
        53    15.000000     7.000000     6.000000   174.000000
        54    14.000000     7.000000     6.000000   167.000000
        55    13.000000     7.000000     6.000000   177.000000
        56    11.000000     6.000000     6.000000   175.000000
        57    12.000000     6.000000     6.000000   166.000000
        58    12.000000     6.000000     6.000000   162.000000
        59    11.000000     6.000000     7.000000   156.000000
        60    10.000000     6.000000     7.000000   167.000000
        61     9.000000     6.000000     7.000000   159.000000
        62    11.000000     6.000000     7.000000   167.000000
        63    11.000000     9.000000     7.000000   185.000000
        64    13.000000     9.000000     8.000000   169.000000
        65    12.000000     8.000000     6.000000   173.000000
        66    15.000000     8.000000     7.000000   192.000000
        67    15.000000     8.000000     7.000000   179.000000
        68    16.000000     7.000000     7.000000   173.000000
        69    13.000000     7.000000     7.000000   161.000000
        70    15.000000     7.000000     7.000000   167.000000
        71    13.000000     7.000000     7.000000   160.000000
        72    12.000000     7.000000     7.000000   159.000000
        73    13.000000     7.000000     7.000000   139.000000
        74    11.000000     7.000000     7.000000   149.000000
        75    10.000000     7.000000     7.000000   149.000000
        76    12.000000     7.000000     6.000000   165.000000
        77    11.000000     7.000000     6.000000   167.000000
        78    12.000000     7.000000     6.000000   161.000000
        79    11.000000     7.000000     6.000000   175.000000
        80    12.000000     9.000000     6.000000   178.000000
        81    13.000000     9.000000     6.000000   165.000000
        82    13.000000     9.000000     6.000000   173.000000
        83    10.000000     9.000000     6.000000   170.000000
        84    11.000000     9.000000     6.000000   173.000000
        85    11.000000     9.000000     6.000000   179.000000
        86     9.000000     9.000000     7.000000   177.000000
        87    12.000000     9.000000     7.000000   164.000000
        88    19.000000    11.000000     8.000000   187.000000
        89    15.000000     9.000000     6.000000   178.000000
        90    13.000000     8.000000     8.000000   164.000000
        91    15.000000     8.000000     8.000000   161.000000
        92    13.000000     8.000000     6.000000   151.000000
        93    13.000000     8.000000     7.000000   149.000000
        94    14.000000     8.000000     7.000000   157.000000
        95    13.000000     8.000000     6.000000   155.000000
        96    13.000000     8.000000     6.000000   158.000000
        97    12.000000     8.000000     6.000000   168.000000
        98    11.000000     8.000000     6.000000   170.000000
        99    11.000000     8.000000     7.000000   163.000000
       100    10.000000     8.000000     7.000000   170.000000
       101    12.000000    10.000000     6.000000   158.000000
       102     8.000000    11.000000     6.000000   156.000000
       103     9.000000    11.000000     7.000000   160.000000
       104    10.000000    11.000000     6.000000   174.000000
       105    10.000000     8.000000     6.000000   168.000000
       106    11.000000     8.000000     6.000000   177.000000
       107    12.000000     8.000000     6.000000   168.000000
       108    12.000000     8.000000     6.000000   170.000000
       109    12.000000     8.000000     6.000000   184.000000
       110    14.000000     8.000000     6.000000   184.000000
       111    11.000000     9.000000     6.000000   170.000000
       112     8.000000     8.000000     6.000000   165.000000
       113     9.000000     8.000000     6.000000   173.000000
       114     7.000000     8.000000     5.000000   170.000000
       115     7.000000     8.000000     6.000000   178.000000
       116     8.000000     8.000000     6.000000   178.000000
       117     9.000000     8.000000     6.000000   184.000000
       118    12.000000     8.000000     7.000000   189.000000
       119    12.000000     8.000000     7.000000   187.000000
       120    13.000000     8.000000     7.000000   183.000000
       121    10.000000     8.000000     7.000000   174.000000
       122    15.000000     8.000000     7.000000   173.000000
       123    14.000000     8.000000     7.000000   178.000000
       124    12.000000     8.000000     7.000000   177.000000
       125    11.000000     8.000000     7.000000   172.000000
       126    11.000000     9.000000     7.000000   176.000000
       127    11.000000     8.000000     7.000000   156.000000
       128    12.000000     8.000000     8.000000   155.000000
       129    11.000000     9.000000     7.000000   153.000000
       130    13.000000     9.000000     7.000000   149.000000
       131    14.000000     9.000000     8.000000   151.000000
       132    15.000000     9.000000     8.000000   156.000000
       133    15.000000     8.000000     8.000000   154.000000
       134    14.000000     9.000000     8.000000   145.000000
       135    17.000000     9.000000     8.000000   137.000000
       136    16.000000     9.000000     8.000000   153.000000
       137    14.000000     8.000000     8.000000   149.000000
       138    14.000000     7.000000     7.000000   143.000000
       139    12.000000     7.000000     7.000000   152.000000
       140    12.000000     8.000000     8.000000   155.000000
       141     9.000000     8.000000     6.000000   153.000000
       142     8.000000     7.000000     7.000000   140.000000
       143     9.000000     7.000000     6.000000   137.000000
       144     7.000000     7.000000     6.000000   146.000000
       145     9.000000     7.000000     7.000000   160.000000
       146     8.000000     7.000000     7.000000   146.000000
       147     7.000000     5.000000     7.000000   140.000000
       148     8.000000     7.000000     7.000000   137.000000
       149     6.000000     7.000000     6.000000   144.000000
       150     7.000000     6.000000     6.000000   137.000000
       151     8.000000     8.000000     6.000000   143.000000
       152     8.000000     7.000000     6.000000   134.000000
       153     7.000000     6.000000     6.000000   139.000000
       154     8.000000     6.000000     6.000000   146.000000
       155     9.000000     6.000000     7.000000   143.000000
       156    10.000000     7.000000     7.000000   151.000000
       157    10.000000     7.000000     7.000000   127.000000
       158     8.000000    10.000000     6.000000   137.000000
       159    11.000000    10.000000     6.000000   153.000000
       160    11.000000    10.000000     7.000000   142.000000
       161    11.000000    10.000000     7.000000   143.000000
       162     9.000000     9.000000     6.000000   144.000000
       163     8.000000     9.000000     6.000000   139.000000
       164    14.000000     6.000000     7.000000   145.000000
       165    12.000000     6.000000     7.000000   154.000000
       166    12.000000     6.000000     7.000000   140.000000
       167    12.000000     6.000000     7.000000   143.000000
       168    11.000000     6.000000     7.000000   152.000000
       169    13.000000     6.000000     7.000000   143.000000
       170    13.000000     8.000000     6.000000   136.000000
       171    15.000000     8.000000     6.000000   158.000000
       172    15.000000     8.000000     6.000000   170.000000
       173    17.000000     8.000000     6.000000   167.000000
       174    17.000000     8.000000     6.000000   174.000000
       175    16.000000     8.000000     7.000000   171.000000
       176    14.000000     8.000000     7.000000   168.000000
       177    13.000000     8.000000     7.000000   163.000000
       178    10.000000     8.000000     6.000000   149.000000
       179    10.000000     8.000000     6.000000   153.000000
       180    13.000000     8.000000     6.000000   148.000000
       181    12.000000     8.000000     6.000000   164.000000
       182    13.000000     8.000000     9.000000   171.000000
       183    11.000000     8.000000     7.000000   170.000000
       184    14.000000     8.000000     8.000000   164.000000
       185    15.000000     8.000000     7.000000   165.000000
       186    18.000000     8.000000     7.000000   184.000000
       187    16.000000     8.000000     7.000000   188.000000
       188    15.000000     7.000000     7.000000   181.000000
       189    16.000000     8.000000     7.000000   174.000000
       190    19.000000     8.000000     6.000000   168.000000
       191    17.000000     8.000000     7.000000   176.000000
       192    12.000000     6.000000     7.000000   161.000000
       193    11.000000     7.000000     7.000000   164.000000
       194    14.000000     7.000000     7.000000   157.000000
       195    17.000000     7.000000     7.000000   160.000000
       196    16.000000     7.000000     7.000000   162.000000
       197    16.000000     7.000000     7.000000   165.000000
       198    14.000000     7.000000     7.000000   176.000000
       199    17.000000     7.000000    11.000000   184.000000
       200    12.000000     7.000000     9.000000   178.000000
       201    12.000000     7.000000    11.000000   179.000000
       202    12.000000     7.000000     6.000000   177.000000
       203    11.000000    11.000000     6.000000   166.000000
       204    12.000000    11.000000     6.000000   178.000000
       205    14.000000    11.000000     6.000000   176.000000
       206    11.000000     7.000000     6.000000   172.000000
       207    10.000000     9.000000     6.000000   168.000000
       208    12.000000     9.000000     6.000000   165.000000
       209    14.000000     9.000000     6.000000   149.000000
       210    13.000000    14.000000     7.000000   154.000000
       211    19.000000    14.000000     7.000000   158.000000
       212    18.000000     8.000000     7.000000   161.000000
       213    12.000000     8.000000     7.000000   142.000000
       214    12.000000     9.000000     5.000000   144.000000
       215    12.000000     9.000000     7.000000   146.000000
       216    11.000000     9.000000     7.000000   143.000000
       217    12.000000     8.000000     8.000000   145.000000
       218    11.000000     7.000000     8.000000   157.000000
       219    12.000000     7.000000     6.000000   154.000000
       220    10.000000     7.000000     6.000000   154.000000
       221    11.000000     9.000000     5.000000   154.000000
       222    13.000000     9.000000     6.000000   159.000000
       223    12.000000     9.000000     8.000000   171.000000
       224    12.000000     9.000000     7.000000   167.000000
       225     9.000000     6.000000     7.000000   173.000000
       226    10.000000     6.000000     7.000000   158.000000
       227    10.000000     6.000000     6.000000   143.000000
       228     9.000000     6.000000     6.000000   143.000000
       229     8.000000     6.000000     6.000000   149.000000
       230     5.000000     6.000000     6.000000   145.000000


==> Figures/1-hole/1-OP_vs_dt/11-LL.txt <==
# Cycle: 30, status: ACC, move: ('cs', 11, 9, 130)
#     Time       Orderp
         0     5.000000     7.000000     6.000000   157.000000
         1    10.000000     6.000000     6.000000   158.000000
         2    10.000000     7.000000     6.000000   154.000000
         3    10.000000     7.000000     6.000000   164.000000
         4    12.000000     7.000000     5.000000   154.000000
         5    19.000000     7.000000     6.000000   179.000000
         6    17.000000     7.000000     8.000000   176.000000
         7    19.000000     7.000000     6.000000   178.000000
         8    19.000000     7.000000     6.000000   188.000000
         9    16.000000     7.000000     7.000000   182.000000
        10    14.000000     7.000000     7.000000   158.000000
        11    14.000000     7.000000     7.000000   161.000000
        12    11.000000     8.000000     6.000000   170.000000
        13    11.000000     7.000000     6.000000   159.000000
        14    11.000000     7.000000     6.000000   148.000000
        15     6.000000     7.000000     7.000000   143.000000
        16     9.000000     7.000000     7.000000   155.000000
        17    10.000000     7.000000     7.000000   166.000000
        18    12.000000     7.000000     7.000000   165.000000
        19    10.000000     7.000000     7.000000   146.000000
        20    15.000000    12.000000     8.000000   171.000000
        21    10.000000    12.000000     8.000000   152.000000
        22    10.000000    12.000000     9.000000   164.000000
        23     7.000000    11.000000     7.000000   152.000000
        24     9.000000    11.000000     7.000000   166.000000
        25     8.000000     7.000000     7.000000   163.000000
        26    13.000000     8.000000     7.000000   170.000000
        27    13.000000     8.000000     7.000000   179.000000
        28    10.000000     8.000000     7.000000   165.000000
        29    10.000000     8.000000     7.000000   168.000000
        30    12.000000    10.000000     7.000000   170.000000
        31    12.000000    10.000000     7.000000   163.000000
        32    14.000000    11.000000     7.000000   178.000000
        33    13.000000    11.000000     7.000000   175.000000
        34    10.000000    11.000000     7.000000   166.000000
        35    10.000000    11.000000     6.000000   140.000000
        36    10.000000    11.000000     6.000000   148.000000
        37    10.000000    11.000000     6.000000   150.000000
        38     9.000000     8.000000     6.000000   151.000000
        39    10.000000     6.000000     6.000000   159.000000
        40    13.000000     6.000000     6.000000   147.000000
        41    13.000000     6.000000     7.000000   134.000000
        42    12.000000     6.000000     7.000000   158.000000
        43    13.000000     6.000000     7.000000   156.000000
        44    13.000000    11.000000     7.000000   173.000000
        45    11.000000    11.000000     6.000000   146.000000
        46    13.000000    11.000000     8.000000   175.000000
        47    14.000000    11.000000     6.000000   164.000000
        48    15.000000    11.000000     7.000000   173.000000
        49    12.000000     8.000000     7.000000   161.000000
        50    13.000000     8.000000     7.000000   158.000000
        51    13.000000     8.000000     7.000000   153.000000
        52    12.000000     8.000000     7.000000   148.000000
        53    13.000000     8.000000     7.000000   149.000000
        54    14.000000     8.000000     7.000000   165.000000
        55    13.000000     8.000000     7.000000   159.000000
        56    14.000000     9.000000     8.000000   165.000000
        57    16.000000     9.000000     7.000000   166.000000
        58    16.000000     9.000000     8.000000   165.000000
        59    18.000000     9.000000     7.000000   167.000000
        60    16.000000     9.000000     7.000000   160.000000
        61    11.000000    10.000000     7.000000   160.000000
        62    15.000000    11.000000     7.000000   159.000000
        63    18.000000    11.000000     7.000000   161.000000
        64    15.000000    10.000000     7.000000   150.000000
        65    19.000000    10.000000     7.000000   158.000000
        66    16.000000    10.000000     7.000000   167.000000
        67    15.000000    10.000000     6.000000   160.000000
        68    12.000000    10.000000     7.000000   163.000000
        69    13.000000     7.000000     7.000000   156.000000
        70    11.000000     8.000000     6.000000   136.000000
        71     9.000000     9.000000     6.000000   162.000000
        72    12.000000     9.000000     7.000000   172.000000
        73    11.000000     9.000000     7.000000   155.000000
        74    12.000000     9.000000     8.000000   155.000000
        75    10.000000     8.000000     6.000000   150.000000
        76    13.000000     8.000000     6.000000   153.000000
        77    14.000000     8.000000     6.000000   141.000000
        78    11.000000     8.000000     6.000000   143.000000
        79    11.000000     8.000000     6.000000   135.000000
        80     7.000000     8.000000     8.000000   144.000000
        81     7.000000     8.000000     8.000000   135.000000
        82     7.000000     9.000000     8.000000   128.000000
        83     9.000000     9.000000     8.000000   119.000000
        84    10.000000     9.000000     6.000000   132.000000
        85    11.000000     9.000000     6.000000   134.000000
        86     9.000000     9.000000     6.000000   121.000000
        87     9.000000     9.000000     6.000000   134.000000
        88    11.000000     9.000000     6.000000   130.000000
        89     9.000000     9.000000     6.000000   133.000000
        90     8.000000     9.000000     6.000000   144.000000
        91     7.000000     9.000000     6.000000   140.000000
        92     9.000000     9.000000     6.000000   154.000000
        93     8.000000     8.000000     8.000000   145.000000
        94     7.000000     8.000000     8.000000   154.000000
        95     9.000000     8.000000     8.000000   139.000000
        96     7.000000     8.000000     8.000000   143.000000
        97     6.000000     8.000000     6.000000   145.000000
        98     9.000000     7.000000     9.000000   150.000000
        99     6.000000     7.000000     9.000000   138.000000
       100     7.000000     7.000000     8.000000   143.000000
       101     7.000000     7.000000     8.000000   135.000000
       102     6.000000     7.000000     6.000000   133.000000
       103     7.000000     7.000000     6.000000   135.000000
       104    10.000000     8.000000     6.000000   148.000000
       105    11.000000     8.000000     6.000000   137.000000
       106    11.000000     8.000000     6.000000   146.000000
       107    11.000000     8.000000     6.000000   136.000000
       108     8.000000     8.000000     6.000000   135.000000
       109     8.000000     8.000000     6.000000   141.000000
       110     8.000000     8.000000     6.000000   140.000000
       111    10.000000     8.000000     6.000000   159.000000
       112    11.000000     8.000000     6.000000   153.000000
       113    11.000000     8.000000     6.000000   154.000000
       114    11.000000     8.000000     6.000000   157.000000
       115    10.000000     8.000000     6.000000   156.000000
       116     9.000000     8.000000     6.000000   154.000000
       117     9.000000     8.000000     7.000000   167.000000
       118     8.000000     9.000000     7.000000   151.000000
       119     9.000000     9.000000     6.000000   145.000000
       120    10.000000     9.000000     6.000000   151.000000
       121    10.000000     9.000000     6.000000   150.000000
       122    10.000000     9.000000     5.000000   150.000000
       123    10.000000     9.000000     6.000000   146.000000
       124    10.000000     9.000000     6.000000   166.000000
       125    10.000000     9.000000     5.000000   146.000000
       126    11.000000     9.000000     5.000000   152.000000
       127     9.000000     9.000000     5.000000   158.000000
       128     7.000000     9.000000     7.000000   154.000000
       129     2.000000     7.000000     7.000000   157.000000


==> Figures/1-hole/1-OP_vs_dt/12-LL.txt <==
# Cycle: 30, status: ACC, move: ('cs', 11, 9, 130)
#     Time       Orderp
         0     5.000000     7.000000     6.000000   157.000000
         1    10.000000     6.000000     6.000000   158.000000
         2    10.000000     7.000000     6.000000   154.000000
         3    10.000000     7.000000     6.000000   164.000000
         4    12.000000     7.000000     5.000000   154.000000
         5    19.000000     7.000000     6.000000   179.000000
         6    17.000000     7.000000     8.000000   176.000000
         7    19.000000     7.000000     6.000000   178.000000
         8    19.000000     7.000000     6.000000   188.000000
         9    16.000000     7.000000     7.000000   182.000000
        10    14.000000     7.000000     7.000000   158.000000
        11    14.000000     7.000000     7.000000   161.000000
        12    11.000000     8.000000     6.000000   170.000000
        13    11.000000     7.000000     6.000000   159.000000
        14    11.000000     7.000000     6.000000   148.000000
        15     6.000000     7.000000     7.000000   143.000000
        16     9.000000     7.000000     7.000000   155.000000
        17    10.000000     7.000000     7.000000   166.000000
        18    12.000000     7.000000     7.000000   165.000000
        19    10.000000     7.000000     7.000000   146.000000
        20    15.000000    12.000000     8.000000   171.000000
        21    10.000000    12.000000     8.000000   152.000000
        22    10.000000    12.000000     9.000000   164.000000
        23     7.000000    11.000000     7.000000   152.000000
        24     9.000000    11.000000     7.000000   166.000000
        25     8.000000     7.000000     7.000000   163.000000
        26    13.000000     8.000000     7.000000   170.000000
        27    13.000000     8.000000     7.000000   179.000000
        28    10.000000     8.000000     7.000000   165.000000
        29    10.000000     8.000000     7.000000   168.000000
        30    12.000000    10.000000     7.000000   170.000000
        31    12.000000    10.000000     7.000000   163.000000
        32    14.000000    11.000000     7.000000   178.000000
        33    13.000000    11.000000     7.000000   175.000000
        34    10.000000    11.000000     7.000000   166.000000
        35    10.000000    11.000000     6.000000   140.000000
        36    10.000000    11.000000     6.000000   148.000000
        37    10.000000    11.000000     6.000000   150.000000
        38     9.000000     8.000000     6.000000   151.000000
        39    10.000000     6.000000     6.000000   159.000000
        40    13.000000     6.000000     6.000000   147.000000
        41    13.000000     6.000000     7.000000   134.000000
        42    12.000000     6.000000     7.000000   158.000000
        43    13.000000     6.000000     7.000000   156.000000
        44    13.000000    11.000000     7.000000   173.000000
        45    11.000000    11.000000     6.000000   146.000000
        46    13.000000    11.000000     8.000000   175.000000
        47    14.000000    11.000000     6.000000   164.000000
        48    15.000000    11.000000     7.000000   173.000000
        49    12.000000     8.000000     7.000000   161.000000
        50    13.000000     8.000000     7.000000   158.000000
        51    13.000000     8.000000     7.000000   153.000000
        52    12.000000     8.000000     7.000000   148.000000
        53    13.000000     8.000000     7.000000   149.000000
        54    14.000000     8.000000     7.000000   165.000000
        55    13.000000     8.000000     7.000000   159.000000
        56    14.000000     9.000000     8.000000   165.000000
        57    16.000000     9.000000     7.000000   166.000000
        58    16.000000     9.000000     8.000000   165.000000
        59    18.000000     9.000000     7.000000   167.000000
        60    16.000000     9.000000     7.000000   160.000000
        61    11.000000    10.000000     7.000000   160.000000
        62    15.000000    11.000000     7.000000   159.000000
        63    18.000000    11.000000     7.000000   161.000000
        64    15.000000    10.000000     7.000000   150.000000
        65    19.000000    10.000000     7.000000   158.000000
        66    16.000000    10.000000     7.000000   167.000000
        67    15.000000    10.000000     6.000000   160.000000
        68    12.000000    10.000000     7.000000   163.000000
        69    13.000000     7.000000     7.000000   156.000000
        70    11.000000     8.000000     6.000000   136.000000
        71     9.000000     9.000000     6.000000   162.000000
        72    12.000000     9.000000     7.000000   172.000000
        73    11.000000     9.000000     7.000000   155.000000
        74    12.000000     9.000000     8.000000   155.000000
        75    10.000000     8.000000     6.000000   150.000000
        76    13.000000     8.000000     6.000000   153.000000
        77    14.000000     8.000000     6.000000   141.000000
        78    11.000000     8.000000     6.000000   143.000000
        79    11.000000     8.000000     6.000000   135.000000
        80     7.000000     8.000000     8.000000   144.000000
        81     7.000000     8.000000     8.000000   135.000000
        82     7.000000     9.000000     8.000000   128.000000
        83     9.000000     9.000000     8.000000   119.000000
        84    10.000000     9.000000     6.000000   132.000000
        85    11.000000     9.000000     6.000000   134.000000
        86     9.000000     9.000000     6.000000   121.000000
        87     9.000000     9.000000     6.000000   134.000000
        88    11.000000     9.000000     6.000000   130.000000
        89     9.000000     9.000000     6.000000   133.000000
        90     8.000000     9.000000     6.000000   144.000000
        91     7.000000     9.000000     6.000000   140.000000
        92     9.000000     9.000000     6.000000   154.000000
        93     8.000000     8.000000     8.000000   145.000000
        94     7.000000     8.000000     8.000000   154.000000
        95     9.000000     8.000000     8.000000   139.000000
        96     7.000000     8.000000     8.000000   143.000000
        97     6.000000     8.000000     6.000000   145.000000
        98     9.000000     7.000000     9.000000   150.000000
        99     6.000000     7.000000     9.000000   138.000000
       100     7.000000     7.000000     8.000000   143.000000
       101     7.000000     7.000000     8.000000   135.000000
       102     6.000000     7.000000     6.000000   133.000000
       103     7.000000     7.000000     6.000000   135.000000
       104    10.000000     8.000000     6.000000   148.000000
       105    11.000000     8.000000     6.000000   137.000000
       106    11.000000     8.000000     6.000000   146.000000
       107    11.000000     8.000000     6.000000   136.000000
       108     8.000000     8.000000     6.000000   135.000000
       109     8.000000     8.000000     6.000000   141.000000
       110     8.000000     8.000000     6.000000   140.000000
       111    10.000000     8.000000     6.000000   159.000000
       112    11.000000     8.000000     6.000000   153.000000
       113    11.000000     8.000000     6.000000   154.000000
       114    11.000000     8.000000     6.000000   157.000000
       115    10.000000     8.000000     6.000000   156.000000
       116     9.000000     8.000000     6.000000   154.000000
       117     9.000000     8.000000     7.000000   167.000000
       118     8.000000     9.000000     7.000000   151.000000
       119     9.000000     9.000000     6.000000   145.000000
       120    10.000000     9.000000     6.000000   151.000000
       121    10.000000     9.000000     6.000000   150.000000
       122    10.000000     9.000000     5.000000   150.000000
       123    10.000000     9.000000     6.000000   146.000000
       124    10.000000     9.000000     6.000000   166.000000
       125    10.000000     9.000000     5.000000   146.000000
       126    11.000000     9.000000     5.000000   152.000000
       127     9.000000     9.000000     5.000000   158.000000
       128     7.000000     9.000000     7.000000   154.000000
       129     2.000000     7.000000     7.000000   157.000000


==> Figures/1-hole/1-OP_vs_dt/2-LR.txt <==
# Cycle: 8, status: ACC, move: ('cs', 11, 10, 1189)
#     Time       Orderp
         0     5.000000     6.000000     7.000000   136.000000
         1     7.000000     8.000000     7.000000   139.000000
         2     9.000000     8.000000     7.000000   159.000000
         3     8.000000     8.000000     7.000000   158.000000
         4     9.000000     8.000000     7.000000   159.000000
         5    11.000000     8.000000     7.000000   168.000000
         6    13.000000     8.000000     7.000000   167.000000
         7    11.000000     8.000000     7.000000   157.000000
         8     9.000000     5.000000     7.000000   147.000000
         9    11.000000     5.000000     7.000000   142.000000
        10    10.000000     7.000000     7.000000   134.000000
        11     9.000000     7.000000     6.000000   138.000000
        12    11.000000     8.000000     7.000000   151.000000
        13     9.000000     9.000000     7.000000   153.000000
        14    11.000000     8.000000     7.000000   154.000000
        15    12.000000     8.000000     8.000000   145.000000
        16    12.000000     6.000000     7.000000   138.000000
        17     9.000000     6.000000     7.000000   154.000000
        18    10.000000     6.000000     7.000000   152.000000
        19    12.000000     6.000000     8.000000   160.000000
        20    13.000000     7.000000     8.000000   148.000000
        21    15.000000     9.000000     8.000000   154.000000
        22    10.000000     9.000000     8.000000   142.000000
        23    14.000000     7.000000     8.000000   159.000000
        24    12.000000     9.000000     7.000000   146.000000
        25    13.000000     5.000000     7.000000   133.000000
        26    11.000000     8.000000     8.000000   141.000000
        27    13.000000     8.000000     8.000000   140.000000
        28    10.000000     8.000000     8.000000   148.000000
        29    12.000000     9.000000     8.000000   151.000000
        30    15.000000     8.000000     8.000000   151.000000
        31    14.000000     6.000000     8.000000   151.000000
        32    14.000000     6.000000     8.000000   157.000000
        33    15.000000     6.000000     8.000000   165.000000
        34    13.000000     6.000000     8.000000   169.000000
        35    13.000000     6.000000     9.000000   177.000000
        36    13.000000     6.000000     9.000000   182.000000
        37    14.000000     6.000000     8.000000   197.000000
        38    15.000000     6.000000     8.000000   190.000000
        39    15.000000     9.000000     8.000000   195.000000
        40    13.000000     6.000000     8.000000   181.000000
        41    16.000000     6.000000     9.000000   181.000000
        42    16.000000     6.000000     8.000000   187.000000
        43    17.000000     6.000000     9.000000   188.000000
        44    16.000000     6.000000     9.000000   178.000000
        45    19.000000     7.000000     9.000000   185.000000
        46    22.000000     6.000000     9.000000   202.000000
        47    21.000000     7.000000     9.000000   185.000000
        48    23.000000     7.000000     9.000000   187.000000
        49    19.000000     7.000000     9.000000   173.000000
        50    20.000000     6.000000     9.000000   184.000000
        51    18.000000     6.000000     9.000000   183.000000
        52    18.000000     6.000000     9.000000   195.000000
        53    18.000000     6.000000     9.000000   190.000000
        54    18.000000     6.000000     9.000000   175.000000
        55    18.000000     7.000000     9.000000   196.000000
        56    17.000000     6.000000     9.000000   182.000000
        57    18.000000     6.000000     9.000000   180.000000
        58    14.000000     7.000000     8.000000   164.000000
        59    17.000000     6.000000     9.000000   166.000000
        60    13.000000     6.000000     9.000000   147.000000
        61    15.000000     6.000000     9.000000   144.000000
        62    14.000000     5.000000     8.000000   144.000000
        63    12.000000     5.000000     8.000000   161.000000
        64    14.000000     5.000000     9.000000   157.000000
        65    18.000000     6.000000     9.000000   166.000000
        66    16.000000     6.000000     9.000000   165.000000
        67    16.000000     6.000000     9.000000   180.000000
        68    17.000000     7.000000     9.000000   178.000000
        69    17.000000     7.000000     9.000000   170.000000
        70    15.000000     5.000000     9.000000   173.000000
        71    16.000000     5.000000     9.000000   174.000000
        72    15.000000     5.000000     9.000000   173.000000
        73    17.000000     5.000000     9.000000   186.000000
        74    19.000000     5.000000     9.000000   199.000000
        75    19.000000     6.000000     9.000000   188.000000
        76    16.000000     6.000000     9.000000   183.000000
        77    14.000000     5.000000    10.000000   177.000000
        78    11.000000     5.000000    10.000000   176.000000
        79    12.000000     5.000000     9.000000   193.000000
        80    13.000000     7.000000     9.000000   172.000000
        81    13.000000     6.000000     8.000000   152.000000
        82     9.000000     7.000000     9.000000   156.000000
        83    11.000000     7.000000     8.000000   154.000000
        84    17.000000     7.000000     9.000000   171.000000
        85    18.000000     7.000000     8.000000   151.000000
        86    19.000000     7.000000     8.000000   146.000000
        87    20.000000     7.000000     9.000000   157.000000
        88    17.000000     7.000000     9.000000   177.000000
        89    18.000000     7.000000     9.000000   178.000000
        90    17.000000     7.000000     9.000000   184.000000
        91    14.000000     7.000000     9.000000   185.000000
        92    17.000000     7.000000     9.000000   181.000000
        93    15.000000     7.000000     9.000000   169.000000
        94    16.000000     5.000000     9.000000   174.000000
        95    11.000000     6.000000     9.000000   158.000000
        96     9.000000     5.000000     8.000000   150.000000
        97    14.000000     5.000000     8.000000   154.000000
        98    12.000000     5.000000     8.000000   160.000000
        99    11.000000     5.000000     9.000000   159.000000
       100    11.000000     5.000000     8.000000   170.000000
       101    14.000000     5.000000     9.000000   166.000000
       102    13.000000     5.000000     8.000000   166.000000
       103    12.000000     5.000000     8.000000   158.000000
       104    12.000000     6.000000     8.000000   170.000000
       105    11.000000     6.000000     8.000000   158.000000
       106    12.000000     5.000000     8.000000   166.000000
       107    11.000000     5.000000     8.000000   167.000000
       108     8.000000     6.000000     8.000000   159.000000
       109    10.000000     5.000000     9.000000   160.000000
       110    10.000000     5.000000     9.000000   165.000000
       111     9.000000     5.000000     9.000000   172.000000
       112     8.000000     6.000000     9.000000   164.000000
       113    11.000000     6.000000     7.000000   166.000000
       114    11.000000     6.000000     7.000000   165.000000
       115    10.000000     6.000000     7.000000   147.000000
       116    12.000000     6.000000     6.000000   149.000000
       117    11.000000     6.000000     6.000000   155.000000
       118     9.000000     8.000000     8.000000   149.000000
       119     9.000000     5.000000     8.000000   153.000000
       120    11.000000     6.000000     8.000000   156.000000
       121    10.000000     6.000000     6.000000   153.000000
       122    12.000000     6.000000     7.000000   145.000000
       123    11.000000     6.000000     6.000000   153.000000
       124     9.000000     6.000000     6.000000   169.000000
       125    13.000000     6.000000     6.000000   170.000000
       126    10.000000     9.000000     6.000000   177.000000
       127    11.000000     5.000000     6.000000   192.000000
       128    12.000000     6.000000    10.000000   191.000000
       129    14.000000     9.000000     8.000000   199.000000
       130    13.000000     9.000000     8.000000   177.000000
       131    13.000000     9.000000     8.000000   181.000000
       132    13.000000     9.000000     9.000000   194.000000
       133    18.000000     9.000000     9.000000   204.000000
       134    21.000000     9.000000     9.000000   218.000000
       135    15.000000    10.000000     9.000000   199.000000
       136    10.000000    10.000000     9.000000   191.000000
       137    12.000000    10.000000     7.000000   173.000000
       138    12.000000     9.000000     7.000000   177.000000
       139    13.000000     6.000000     7.000000   167.000000
       140    11.000000     5.000000     7.000000   152.000000
       141    15.000000     6.000000     9.000000   152.000000
       142    15.000000     6.000000     9.000000   162.000000
       143    17.000000     6.000000     9.000000   161.000000
       144    16.000000     6.000000     9.000000   161.000000
       145    19.000000     7.000000     8.000000   169.000000
       146    15.000000     7.000000     8.000000   155.000000
       147    15.000000     7.000000     9.000000   168.000000
       148    17.000000     7.000000     9.000000   178.000000
       149    17.000000     7.000000     9.000000   180.000000
       150    15.000000     7.000000     9.000000   171.000000
       151    17.000000     7.000000     9.000000   148.000000
       152    17.000000     9.000000     9.000000   171.000000
       153    17.000000     9.000000     9.000000   162.000000
       154    15.000000     8.000000    10.000000   158.000000
       155    18.000000     8.000000    10.000000   164.000000
       156    11.000000     8.000000     7.000000   169.000000
       157    16.000000     6.000000    11.000000   165.000000
       158    17.000000     8.000000     8.000000   162.000000
       159    12.000000     6.000000    11.000000   157.000000
       160    15.000000     6.000000     9.000000   169.000000
       161    12.000000     6.000000     9.000000   165.000000
       162    11.000000     6.000000     9.000000   157.000000
       163    12.000000     6.000000     9.000000   157.000000
       164    12.000000     6.000000     9.000000   167.000000
       165    12.000000     6.000000     9.000000   163.000000
       166    14.000000     6.000000     9.000000   176.000000
       167    16.000000     6.000000     9.000000   187.000000
       168    18.000000     6.000000     9.000000   172.000000
       169    17.000000     6.000000     9.000000   184.000000
       170    19.000000     6.000000    10.000000   177.000000
       171    18.000000     6.000000    10.000000   170.000000
       172    18.000000     6.000000     9.000000   181.000000
       173    16.000000     6.000000     9.000000   187.000000
       174    19.000000     6.000000     9.000000   187.000000
       175    18.000000     6.000000    10.000000   184.000000
       176    18.000000     6.000000     9.000000   190.000000
       177    17.000000     6.000000    10.000000   187.000000
       178    14.000000     6.000000    10.000000   181.000000
       179    17.000000     6.000000    10.000000   176.000000
       180    17.000000     6.000000    10.000000   186.000000
       181    17.000000     6.000000     9.000000   183.000000
       182    17.000000     7.000000     9.000000   186.000000
       183    16.000000     6.000000     9.000000   173.000000
       184    19.000000     6.000000     9.000000   187.000000
       185    21.000000     6.000000     9.000000   187.000000
       186    19.000000     7.000000     9.000000   185.000000
       187    20.000000     6.000000     9.000000   193.000000
       188    20.000000     7.000000     9.000000   184.000000
       189    18.000000     7.000000     9.000000   185.000000
       190    18.000000     7.000000     9.000000   175.000000
       191    18.000000     8.000000     8.000000   174.000000
       192    17.000000     8.000000     8.000000   180.000000
       193    16.000000     7.000000     8.000000   164.000000
       194    19.000000     7.000000     8.000000   165.000000
       195    21.000000     7.000000     9.000000   175.000000
       196    23.000000     7.000000     9.000000   175.000000
       197    21.000000     7.000000     9.000000   177.000000
       198    23.000000     7.000000     9.000000   172.000000
       199    19.000000     7.000000     9.000000   172.000000
       200    19.000000     7.000000     9.000000   166.000000
       201    18.000000     7.000000     9.000000   154.000000
       202    19.000000     7.000000     9.000000   149.000000
       203    22.000000     8.000000     9.000000   164.000000
       204    20.000000     7.000000     8.000000   156.000000
       205    19.000000     7.000000     7.000000   162.000000
       206    24.000000     7.000000     9.000000   174.000000
       207    22.000000     7.000000     9.000000   155.000000
       208    19.000000     7.000000     7.000000   155.000000
       209    18.000000     7.000000     7.000000   159.000000
       210    21.000000     8.000000    10.000000   151.000000
       211    23.000000     8.000000     8.000000   167.000000
       212    22.000000     8.000000     9.000000   155.000000
       213    23.000000     8.000000    11.000000   168.000000
       214    24.000000     8.000000     8.000000   169.000000
       215    26.000000     8.000000     8.000000   169.000000
       216    24.000000     8.000000     8.000000   181.000000
       217    27.000000     8.000000     8.000000   195.000000
       218    25.000000     8.000000     8.000000   203.000000
       219    24.000000     8.000000     8.000000   200.000000
       220    22.000000     8.000000     8.000000   188.000000
       221    23.000000     8.000000     7.000000   179.000000
       222    26.000000     9.000000     8.000000   181.000000
       223    26.000000     9.000000     7.000000   178.000000
       224    26.000000     9.000000     7.000000   186.000000
       225    26.000000     9.000000     7.000000   195.000000
       226    27.000000     8.000000     7.000000   198.000000
       227    24.000000     8.000000     7.000000   198.000000
       228    24.000000     8.000000     7.000000   190.000000
       229    23.000000     8.000000     8.000000   185.000000
       230    22.000000     8.000000     7.000000   199.000000
       231    20.000000     8.000000     7.000000   189.000000
       232    22.000000     8.000000     7.000000   197.000000
       233    24.000000     8.000000     7.000000   191.000000
       234    24.000000     8.000000     7.000000   191.000000
       235    23.000000     8.000000     8.000000   199.000000
       236    24.000000     8.000000     8.000000   192.000000
       237    22.000000     8.000000     8.000000   187.000000
       238    23.000000     8.000000     8.000000   188.000000
       239    20.000000     8.000000     9.000000   193.000000
       240    20.000000     8.000000     7.000000   189.000000
       241    20.000000     8.000000     7.000000   179.000000
       242    19.000000     8.000000     7.000000   173.000000
       243    20.000000     8.000000     8.000000   191.000000
       244    22.000000     8.000000     8.000000   174.000000
       245    21.000000     8.000000     9.000000   193.000000
       246    20.000000     8.000000     8.000000   168.000000
       247    18.000000     8.000000     7.000000   165.000000
       248    20.000000     8.000000     8.000000   166.000000
       249    17.000000     7.000000     8.000000   145.000000
       250    19.000000     8.000000     8.000000   157.000000
       251    17.000000     8.000000     7.000000   166.000000
       252    22.000000     8.000000     7.000000   173.000000
       253    17.000000     8.000000     7.000000   176.000000
       254    16.000000     8.000000     7.000000   174.000000
       255    14.000000     8.000000     7.000000   171.000000
       256    14.000000     8.000000     7.000000   182.000000
       257    15.000000     8.000000     6.000000   181.000000
       258    18.000000     8.000000     7.000000   184.000000
       259    18.000000     8.000000     7.000000   185.000000
       260    20.000000     8.000000     7.000000   199.000000
       261    21.000000     8.000000     7.000000   192.000000
       262    21.000000     8.000000     7.000000   192.000000
       263    21.000000     8.000000     7.000000   200.000000
       264    23.000000     8.000000     7.000000   196.000000
       265    19.000000     8.000000     7.000000   196.000000
       266    18.000000     8.000000     7.000000   189.000000
       267    21.000000     8.000000     7.000000   190.000000
       268    23.000000     8.000000     7.000000   205.000000
       269    23.000000     8.000000     7.000000   191.000000
       270    22.000000     9.000000     7.000000   189.000000
       271    23.000000     8.000000     7.000000   179.000000
       272    23.000000     8.000000     8.000000   181.000000
       273    22.000000     8.000000     8.000000   177.000000
       274    23.000000     8.000000     8.000000   185.000000
       275    21.000000     8.000000     8.000000   203.000000
       276    19.000000     8.000000     9.000000   187.000000
       277    19.000000     8.000000     8.000000   200.000000
       278    23.000000     9.000000     9.000000   194.000000
       279    23.000000     8.000000     9.000000   192.000000
       280    24.000000     9.000000     8.000000   195.000000
       281    25.000000     9.000000     8.000000   207.000000
       282    22.000000     8.000000     8.000000   195.000000
       283    22.000000     9.000000     8.000000   203.000000
       284    22.000000     9.000000     8.000000   209.000000
       285    22.000000     8.000000     8.000000   197.000000
       286    23.000000     8.000000     8.000000   198.000000
       287    24.000000     9.000000     9.000000   196.000000
       288    26.000000     9.000000     8.000000   195.000000
       289    21.000000     7.000000     8.000000   177.000000
       290    19.000000     8.000000     8.000000   160.000000
       291    21.000000     8.000000     8.000000   176.000000
       292    20.000000     7.000000     8.000000   172.000000
       293    18.000000     7.000000     8.000000   155.000000
       294    19.000000     8.000000     8.000000   178.000000
       295    19.000000     8.000000     8.000000   165.000000
       296    21.000000     8.000000     8.000000   176.000000
       297    23.000000     8.000000     8.000000   175.000000
       298    22.000000     8.000000     8.000000   168.000000
       299    22.000000     8.000000     8.000000   170.000000
       300    24.000000     9.000000     9.000000   170.000000
       301    24.000000     9.000000     9.000000   173.000000
       302    24.000000     9.000000     9.000000   167.000000
       303    26.000000     9.000000     9.000000   181.000000
       304    28.000000    10.000000     9.000000   162.000000
       305    28.000000    10.000000     9.000000   168.000000
       306    25.000000    10.000000     9.000000   180.000000
       307    24.000000     9.000000    10.000000   174.000000
       308    26.000000     9.000000    10.000000   176.000000
       309    24.000000     9.000000    10.000000   168.000000
       310    24.000000     9.000000    10.000000   167.000000
       311    23.000000     9.000000    10.000000   164.000000
       312    23.000000     9.000000    10.000000   179.000000
       313    24.000000     9.000000     9.000000   174.000000
       314    26.000000     9.000000     9.000000   181.000000
       315    25.000000     9.000000     9.000000   175.000000
       316    27.000000     9.000000     9.000000   177.000000
       317    29.000000     9.000000     8.000000   182.000000
       318    30.000000     9.000000     9.000000   198.000000
       319    32.000000     9.000000     9.000000   200.000000
       320    31.000000     9.000000     9.000000   194.000000
       321    30.000000     9.000000     9.000000   207.000000
       322    29.000000     8.000000    10.000000   199.000000
       323    30.000000     8.000000    10.000000   209.000000
       324    34.000000     8.000000    10.000000   215.000000
       325    29.000000     8.000000    10.000000   208.000000
       326    31.000000     8.000000    10.000000   202.000000
       327    30.000000     8.000000    10.000000   200.000000
       328    31.000000     9.000000    10.000000   200.000000
       329    31.000000     9.000000    10.000000   190.000000
       330    32.000000    10.000000    10.000000   187.000000
       331    32.000000    10.000000    10.000000   189.000000
       332    27.000000     9.000000    11.000000   184.000000
       333    29.000000    10.000000    11.000000   198.000000
       334    30.000000    10.000000    11.000000   199.000000
       335    34.000000    10.000000    11.000000   201.000000
       336    32.000000    10.000000    11.000000   196.000000
       337    36.000000    11.000000    10.000000   201.000000
       338    38.000000    11.000000     9.000000   208.000000
       339    36.000000    11.000000    11.000000   202.000000
       340    35.000000    11.000000    11.000000   216.000000
       341    40.000000    12.000000    11.000000   215.000000
       342    39.000000    11.000000    11.000000   207.000000
       343    40.000000    11.000000    11.000000   214.000000
       344    38.000000    11.000000     9.000000   227.000000
       345    32.000000    10.000000     9.000000   202.000000
       346    35.000000    11.000000     9.000000   210.000000
       347    34.000000    10.000000     9.000000   205.000000
       348    35.000000    10.000000     9.000000   199.000000
       349    33.000000    10.000000     9.000000   199.000000
       350    32.000000    10.000000     9.000000   199.000000
       351    31.000000    10.000000     9.000000   194.000000
       352    33.000000    11.000000     9.000000   192.000000
       353    34.000000    11.000000     9.000000   202.000000
       354    35.000000    11.000000     8.000000   196.000000
       355    36.000000    11.000000     9.000000   202.000000
       356    36.000000    11.000000     8.000000   207.000000
       357    34.000000    11.000000     8.000000   207.000000
       358    35.000000    11.000000     8.000000   203.000000
       359    36.000000    11.000000     9.000000   207.000000
       360    39.000000    11.000000     9.000000   207.000000
       361    43.000000    11.000000     9.000000   215.000000
       362    44.000000    11.000000     9.000000   219.000000
       363    42.000000    11.000000     9.000000   216.000000
       364    43.000000    11.000000     9.000000   212.000000
       365    43.000000    11.000000     9.000000   211.000000
       366    41.000000    10.000000     9.000000   210.000000
       367    42.000000    10.000000    10.000000   193.000000
       368    42.000000    10.000000    10.000000   187.000000
       369    42.000000    11.000000    10.000000   198.000000
       370    38.000000    11.000000    12.000000   205.000000
       371    37.000000    11.000000    10.000000   207.000000
       372    42.000000    10.000000    12.000000   217.000000
       373    42.000000    11.000000    10.000000   218.000000
       374    42.000000    11.000000    10.000000   214.000000
       375    43.000000    11.000000    10.000000   215.000000
       376    39.000000    11.000000    10.000000   208.000000
       377    38.000000    10.000000    10.000000   226.000000
       378    39.000000    10.000000    10.000000   215.000000
       379    36.000000    10.000000    10.000000   202.000000
       380    38.000000    10.000000    10.000000   205.000000
       381    39.000000    10.000000    10.000000   226.000000
       382    40.000000    10.000000    11.000000   212.000000
       383    40.000000    10.000000    10.000000   218.000000
       384    39.000000    10.000000    10.000000   211.000000
       385    45.000000    10.000000    10.000000   242.000000
       386    44.000000    10.000000    10.000000   235.000000
       387    42.000000    10.000000    10.000000   231.000000
       388    43.000000    10.000000     8.000000   231.000000
       389    44.000000    11.000000     8.000000   242.000000
       390    42.000000    11.000000     8.000000   241.000000
       391    42.000000    11.000000     8.000000   226.000000
       392    43.000000    11.000000     8.000000   231.000000
       393    42.000000    11.000000     9.000000   231.000000
       394    45.000000    11.000000     8.000000   234.000000
       395    43.000000    11.000000     8.000000   235.000000
       396    45.000000    11.000000     8.000000   245.000000
       397    42.000000    11.000000     8.000000   225.000000
       398    39.000000    11.000000     8.000000   218.000000
       399    39.000000    11.000000     7.000000   204.000000
       400    39.000000    11.000000     8.000000   227.000000
       401    38.000000    11.000000     8.000000   213.000000
       402    38.000000    11.000000     8.000000   224.000000
       403    38.000000    11.000000     8.000000   223.000000
       404    38.000000    11.000000     9.000000   227.000000
       405    41.000000    11.000000     9.000000   242.000000
       406    39.000000    11.000000     9.000000   240.000000
       407    39.000000    11.000000    11.000000   239.000000
       408    39.000000    10.000000    10.000000   226.000000
       409    39.000000    10.000000    10.000000   239.000000
       410    40.000000    10.000000    10.000000   231.000000
       411    39.000000    10.000000    10.000000   229.000000
       412    37.000000    10.000000    10.000000   243.000000
       413    36.000000    10.000000    10.000000   231.000000
       414    36.000000    10.000000    10.000000   232.000000
       415    38.000000    10.000000    10.000000   225.000000
       416    38.000000     9.000000    10.000000   219.000000
       417    39.000000     9.000000    11.000000   220.000000
       418    41.000000    10.000000    11.000000   221.000000
       419    40.000000    10.000000    11.000000   217.000000
       420    42.000000    10.000000    11.000000   232.000000
       421    43.000000    10.000000    11.000000   238.000000
       422    42.000000    10.000000    11.000000   242.000000
       423    41.000000     9.000000    12.000000   224.000000
       424    41.000000    10.000000    12.000000   217.000000
       425    46.000000    11.000000    11.000000   246.000000
       426    44.000000    11.000000    12.000000   251.000000
       427    43.000000    10.000000    11.000000   239.000000
       428    42.000000    10.000000    10.000000   228.000000
       429    40.000000    10.000000    10.000000   244.000000
       430    40.000000    10.000000    10.000000   231.000000
       431    43.000000    10.000000    10.000000   240.000000
       432    43.000000    10.000000    10.000000   239.000000
       433    43.000000    10.000000    10.000000   228.000000
       434    46.000000    11.000000    10.000000   232.000000
       435    49.000000    11.000000    11.000000   243.000000
       436    44.000000    10.000000    11.000000   245.000000
       437    43.000000    10.000000    11.000000   244.000000
       438    46.000000    10.000000    11.000000   248.000000
       439    46.000000    10.000000    11.000000   240.000000
       440    45.000000    10.000000    11.000000   243.000000
       441    44.000000    10.000000    10.000000   228.000000
       442    44.000000    10.000000    11.000000   264.000000
       443    43.000000    10.000000    11.000000   243.000000
       444    45.000000    10.000000    11.000000   245.000000
       445    43.000000    11.000000    11.000000   236.000000
       446    43.000000    11.000000    11.000000   240.000000
       447    46.000000    11.000000    10.000000   239.000000
       448    48.000000    11.000000    10.000000   240.000000
       449    47.000000    11.000000    10.000000   242.000000
       450    48.000000    11.000000    10.000000   253.000000
       451    47.000000    11.000000    10.000000   235.000000
       452    45.000000     9.000000    10.000000   228.000000
       453    45.000000     9.000000    10.000000   239.000000
       454    44.000000    10.000000    10.000000   242.000000
       455    46.000000    10.000000    11.000000   224.000000
       456    42.000000    10.000000    10.000000   205.000000
       457    44.000000    10.000000    10.000000   216.000000
       458    38.000000    10.000000    10.000000   209.000000
       459    40.000000    13.000000    10.000000   222.000000
       460    45.000000    13.000000    11.000000   237.000000
       461    48.000000    12.000000    11.000000   247.000000
       462    44.000000    10.000000    11.000000   225.000000
       463    44.000000    10.000000    10.000000   236.000000
       464    45.000000    11.000000    11.000000   256.000000
       465    49.000000    11.000000    11.000000   255.000000
       466    48.000000    11.000000    11.000000   232.000000
       467    45.000000    10.000000    10.000000   216.000000
       468    47.000000    10.000000    10.000000   216.000000
       469    48.000000    11.000000    10.000000   215.000000
       470    47.000000    11.000000    11.000000   210.000000
       471    46.000000    11.000000    10.000000   223.000000
       472    45.000000    10.000000    10.000000   229.000000
       473    47.000000    10.000000    10.000000   229.000000
       474    48.000000    11.000000    10.000000   246.000000
       475    51.000000    11.000000    10.000000   235.000000
       476    46.000000    11.000000    10.000000   228.000000
       477    44.000000    11.000000    10.000000   230.000000
       478    47.000000    11.000000    12.000000   237.000000
       479    47.000000    11.000000    12.000000   218.000000
       480    50.000000    10.000000    12.000000   234.000000
       481    51.000000    10.000000    12.000000   217.000000
       482    51.000000    10.000000    12.000000   225.000000
       483    52.000000    11.000000    11.000000   220.000000
       484    48.000000    10.000000    11.000000   220.000000
       485    50.000000    10.000000    11.000000   231.000000
       486    49.000000    10.000000    11.000000   225.000000
       487    50.000000    10.000000    11.000000   234.000000
       488    51.000000    10.000000    11.000000   228.000000
       489    51.000000    10.000000    12.000000   227.000000
       490    48.000000    11.000000    13.000000   226.000000
       491    47.000000    11.000000    12.000000   213.000000
       492    46.000000    10.000000    13.000000   213.000000
       493    46.000000    10.000000    13.000000   223.000000
       494    45.000000    11.000000    13.000000   219.000000
       495    45.000000    10.000000    12.000000   231.000000
       496    45.000000    10.000000    12.000000   226.000000
       497    46.000000    11.000000    12.000000   222.000000
       498    47.000000    11.000000    13.000000   228.000000
       499    46.000000    11.000000    12.000000   231.000000
       500    45.000000    10.000000    12.000000   237.000000
       501    46.000000    10.000000    12.000000   248.000000
       502    44.000000    10.000000    12.000000   246.000000
       503    45.000000    10.000000    12.000000   250.000000
       504    46.000000    10.000000    11.000000   248.000000
       505    49.000000    10.000000    11.000000   245.000000
       506    48.000000    10.000000    11.000000   240.000000
       507    45.000000    10.000000    11.000000   227.000000
       508    44.000000    10.000000    11.000000   223.000000
       509    44.000000    10.000000    11.000000   203.000000
       510    43.000000    10.000000    11.000000   207.000000
       511    45.000000     9.000000    11.000000   210.000000
       512    46.000000    10.000000    11.000000   227.000000
       513    46.000000    10.000000    11.000000   224.000000
       514    45.000000    13.000000    11.000000   221.000000
       515    43.000000    13.000000    11.000000   220.000000
       516    42.000000    13.000000    11.000000   222.000000
       517    42.000000    10.000000    11.000000   228.000000
       518    43.000000    13.000000    12.000000   232.000000
       519    41.000000    13.000000    12.000000   237.000000
       520    40.000000    13.000000    12.000000   239.000000
       521    45.000000    12.000000    11.000000   249.000000
       522    46.000000    12.000000    12.000000   251.000000
       523    48.000000    11.000000    12.000000   243.000000
       524    49.000000    11.000000    12.000000   237.000000
       525    50.000000    11.000000    12.000000   230.000000
       526    50.000000    11.000000    12.000000   226.000000
       527    51.000000    11.000000    12.000000   234.000000
       528    46.000000    12.000000    12.000000   221.000000
       529    45.000000    11.000000    11.000000   217.000000
       530    42.000000    11.000000    11.000000   220.000000
       531    45.000000    11.000000    12.000000   228.000000
       532    44.000000    11.000000    12.000000   225.000000
       533    43.000000    11.000000    12.000000   223.000000
       534    44.000000    11.000000    12.000000   221.000000
       535    42.000000    11.000000    11.000000   205.000000
       536    45.000000    14.000000    11.000000   229.000000
       537    47.000000    14.000000    10.000000   248.000000
       538    46.000000    14.000000    10.000000   250.000000
       539    45.000000    11.000000    10.000000   245.000000
       540    48.000000    11.000000    10.000000   257.000000
       541    49.000000    11.000000    10.000000   260.000000
       542    46.000000    11.000000    10.000000   237.000000
       543    46.000000    11.000000    10.000000   234.000000
       544    46.000000    12.000000    11.000000   237.000000
       545    44.000000    11.000000    11.000000   236.000000
       546    43.000000    11.000000    11.000000   244.000000
       547    43.000000    11.000000    11.000000   235.000000
       548    44.000000    12.000000    11.000000   242.000000
       549    44.000000    12.000000    11.000000   237.000000
       550    44.000000    12.000000     9.000000   218.000000
       551    43.000000    12.000000     9.000000   219.000000
       552    42.000000    12.000000     9.000000   227.000000
       553    41.000000    10.000000     9.000000   231.000000
       554    42.000000    10.000000     9.000000   229.000000
       555    40.000000    11.000000     9.000000   222.000000
       556    42.000000    11.000000    10.000000   232.000000
       557    42.000000    10.000000    11.000000   233.000000
       558    43.000000    10.000000    11.000000   225.000000
       559    40.000000    10.000000     8.000000   226.000000
       560    37.000000    10.000000     9.000000   225.000000
       561    40.000000    10.000000    11.000000   236.000000
       562    41.000000    11.000000    10.000000   225.000000
       563    39.000000    10.000000    10.000000   229.000000
       564    38.000000    10.000000    10.000000   236.000000
       565    39.000000    10.000000     9.000000   229.000000
       566    40.000000    10.000000    11.000000   228.000000
       567    40.000000    10.000000     9.000000   228.000000
       568    44.000000    11.000000    11.000000   235.000000
       569    41.000000    10.000000    10.000000   226.000000
       570    46.000000    10.000000    10.000000   253.000000
       571    45.000000    10.000000     9.000000   247.000000
       572    46.000000    11.000000     9.000000   233.000000
       573    43.000000    11.000000     9.000000   236.000000
       574    41.000000    11.000000     9.000000   236.000000
       575    38.000000    11.000000     8.000000   238.000000
       576    39.000000    11.000000     8.000000   241.000000
       577    44.000000    11.000000     9.000000   243.000000
       578    40.000000    11.000000     9.000000   237.000000
       579    39.000000    11.000000     9.000000   229.000000
       580    43.000000    15.000000     8.000000   226.000000
       581    44.000000    15.000000     9.000000   227.000000
       582    46.000000    15.000000     9.000000   227.000000
       583    44.000000    14.000000     9.000000   235.000000
       584    44.000000    14.000000     9.000000   245.000000
       585    45.000000    14.000000     8.000000   243.000000
       586    45.000000    16.000000     8.000000   244.000000
       587    45.000000    17.000000     9.000000   260.000000
       588    41.000000    17.000000     9.000000   247.000000
       589    40.000000    17.000000    11.000000   236.000000
       590    40.000000    17.000000    10.000000   231.000000
       591    40.000000    16.000000    10.000000   246.000000
       592    42.000000    16.000000    10.000000   247.000000
       593    38.000000    18.000000    10.000000   239.000000
       594    42.000000    18.000000    10.000000   253.000000
       595    41.000000    16.000000    10.000000   251.000000
       596    43.000000    16.000000    10.000000   249.000000
       597    45.000000    16.000000    11.000000   272.000000
       598    45.000000    11.000000    11.000000   246.000000
       599    40.000000    13.000000     9.000000   225.000000
       600    41.000000    13.000000     8.000000   231.000000
       601    40.000000    12.000000    11.000000   244.000000
       602    41.000000    12.000000     9.000000   250.000000
       603    40.000000    12.000000     9.000000   252.000000
       604    41.000000    12.000000     9.000000   246.000000
       605    43.000000    12.000000    12.000000   238.000000
       606    41.000000    12.000000    12.000000   223.000000
       607    41.000000    12.000000     9.000000   223.000000
       608    42.000000    12.000000     9.000000   228.000000
       609    42.000000    12.000000    10.000000   236.000000
       610    46.000000    12.000000    10.000000   244.000000
       611    47.000000    12.000000    10.000000   255.000000
       612    46.000000    13.000000    10.000000   250.000000
       613    47.000000    13.000000    10.000000   254.000000
       614    45.000000    12.000000    10.000000   256.000000
       615    46.000000    12.000000     9.000000   253.000000
       616    47.000000    12.000000     9.000000   251.000000
       617    48.000000    12.000000    10.000000   260.000000
       618    54.000000    13.000000    10.000000   263.000000
       619    50.000000    13.000000    10.000000   230.000000
       620    50.000000    12.000000    11.000000   240.000000
       621    52.000000    12.000000    11.000000   238.000000
       622    52.000000    12.000000     9.000000   259.000000
       623    51.000000    12.000000     9.000000   243.000000
       624    48.000000    12.000000     9.000000   236.000000
       625    49.000000    12.000000     9.000000   250.000000
       626    49.000000    12.000000     9.000000   248.000000
       627    49.000000    12.000000     9.000000   234.000000
       628    51.000000    12.000000     9.000000   242.000000
       629    49.000000    16.000000     9.000000   253.000000
       630    50.000000    12.000000    10.000000   262.000000
       631    51.000000    12.000000    10.000000   237.000000
       632    53.000000    12.000000    10.000000   235.000000
       633    54.000000    12.000000    10.000000   242.000000
       634    56.000000    12.000000    10.000000   237.000000
       635    58.000000    12.000000    10.000000   254.000000
       636    58.000000    13.000000    10.000000   240.000000
       637    59.000000    12.000000     9.000000   238.000000
       638    58.000000    12.000000     9.000000   250.000000
       639    57.000000    12.000000     9.000000   257.000000
       640    58.000000    12.000000     9.000000   254.000000
       641    58.000000    12.000000     9.000000   267.000000
       642    58.000000    12.000000     9.000000   258.000000
       643    58.000000    12.000000    10.000000   264.000000
       644    58.000000    14.000000    10.000000   264.000000
       645    58.000000    14.000000    10.000000   265.000000
       646    58.000000    13.000000     9.000000   271.000000
       647    57.000000    13.000000     9.000000   268.000000
       648    57.000000    13.000000     9.000000   256.000000
       649    56.000000    13.000000     9.000000   253.000000
       650    51.000000    12.000000     9.000000   238.000000
       651    54.000000    13.000000     9.000000   225.000000
       652    57.000000    13.000000     9.000000   243.000000
       653    56.000000    13.000000    10.000000   247.000000
       654    54.000000    13.000000    10.000000   239.000000
       655    56.000000    14.000000     9.000000   250.000000
       656    58.000000    16.000000    10.000000   251.000000
       657    58.000000    15.000000     9.000000   253.000000
       658    56.000000    16.000000     9.000000   251.000000
       659    55.000000    15.000000     9.000000   247.000000
       660    59.000000    17.000000     9.000000   248.000000
       661    58.000000    15.000000     9.000000   250.000000
       662    60.000000    16.000000    10.000000   251.000000
       663    61.000000    16.000000     9.000000   249.000000
       664    60.000000    16.000000     9.000000   249.000000
       665    62.000000    14.000000    10.000000   251.000000
       666    60.000000    14.000000    11.000000   238.000000
       667    58.000000    14.000000    10.000000   255.000000
       668    59.000000    13.000000    10.000000   252.000000
       669    57.000000    13.000000    10.000000   235.000000
       670    58.000000    14.000000     9.000000   240.000000
       671    56.000000    14.000000     9.000000   244.000000
       672    57.000000    14.000000     9.000000   248.000000
       673    58.000000    13.000000     9.000000   243.000000
       674    58.000000    15.000000     9.000000   244.000000
       675    63.000000    15.000000     9.000000   254.000000
       676    61.000000    15.000000     9.000000   242.000000
       677    60.000000    15.000000    10.000000   237.000000
       678    60.000000    16.000000    10.000000   262.000000
       679    58.000000    14.000000     9.000000   232.000000
       680    60.000000    16.000000     9.000000   241.000000
       681    57.000000    13.000000     9.000000   243.000000
       682    61.000000    15.000000    10.000000   252.000000
       683    59.000000    14.000000     9.000000   248.000000
       684    60.000000    15.000000     9.000000   240.000000
       685    57.000000    15.000000     9.000000   237.000000
       686    56.000000    14.000000     9.000000   251.000000
       687    57.000000    14.000000     9.000000   244.000000
       688    57.000000    14.000000     9.000000   247.000000
       689    53.000000    14.000000     9.000000   240.000000
       690    55.000000    14.000000     9.000000   250.000000
       691    53.000000    14.000000     9.000000   250.000000
       692    54.000000    15.000000     9.000000   268.000000
       693    52.000000    13.000000     9.000000   253.000000
       694    55.000000    13.000000     9.000000   260.000000
       695    54.000000    13.000000     9.000000   262.000000
       696    56.000000    15.000000    10.000000   268.000000
       697    57.000000    15.000000    10.000000   264.000000
       698    56.000000    15.000000    10.000000   261.000000
       699    53.000000    15.000000    10.000000   253.000000
       700    54.000000    15.000000    10.000000   249.000000
       701    50.000000    15.000000     9.000000   264.000000
       702    51.000000    15.000000     9.000000   267.000000
       703    50.000000    15.000000     9.000000   256.000000
       704    54.000000    15.000000    10.000000   268.000000
       705    54.000000    13.000000    10.000000   255.000000
       706    53.000000    13.000000     9.000000   245.000000
       707    48.000000    13.000000     9.000000   231.000000
       708    48.000000    13.000000     9.000000   238.000000
       709    51.000000    13.000000     9.000000   230.000000
       710    52.000000    13.000000     9.000000   226.000000
       711    50.000000    17.000000     9.000000   234.000000
       712    49.000000    17.000000    10.000000   234.000000
       713    47.000000    17.000000    10.000000   227.000000
       714    46.000000    17.000000    10.000000   224.000000
       715    46.000000    17.000000    10.000000   240.000000
       716    47.000000    17.000000    10.000000   261.000000
       717    51.000000    17.000000    10.000000   258.000000
       718    47.000000    16.000000    10.000000   241.000000
       719    47.000000    15.000000    10.000000   246.000000
       720    48.000000    14.000000    10.000000   257.000000
       721    51.000000    14.000000    10.000000   256.000000
       722    49.000000    15.000000    10.000000   266.000000
       723    50.000000    15.000000    11.000000   271.000000
       724    48.000000    16.000000    11.000000   242.000000
       725    45.000000    16.000000    11.000000   242.000000
       726    43.000000    13.000000    11.000000   230.000000
       727    45.000000    12.000000    11.000000   243.000000
       728    48.000000    13.000000    11.000000   247.000000
       729    48.000000    13.000000    11.000000   251.000000
       730    48.000000    13.000000    11.000000   255.000000
       731    48.000000    12.000000    11.000000   253.000000
       732    49.000000    12.000000    11.000000   256.000000
       733    46.000000    12.000000    11.000000   256.000000
       734    45.000000    12.000000    10.000000   247.000000
       735    48.000000    13.000000    10.000000   237.000000
       736    48.000000    12.000000    10.000000   247.000000
       737    47.000000    12.000000    10.000000   245.000000
       738    51.000000    12.000000    10.000000   249.000000
       739    50.000000    13.000000    10.000000   252.000000
       740    53.000000    13.000000    10.000000   250.000000
       741    48.000000    13.000000    10.000000   242.000000
       742    50.000000    13.000000    10.000000   242.000000
       743    49.000000    14.000000    10.000000   249.000000
       744    54.000000    14.000000    10.000000   261.000000
       745    54.000000    14.000000    11.000000   259.000000
       746    59.000000    13.000000    12.000000   284.000000
       747    58.000000    14.000000    11.000000   267.000000
       748    57.000000    14.000000    11.000000   274.000000
       749    56.000000    15.000000    10.000000   272.000000
       750    58.000000    15.000000    10.000000   262.000000
       751    59.000000    15.000000    10.000000   268.000000
       752    60.000000    15.000000    10.000000   276.000000
       753    62.000000    15.000000    10.000000   282.000000
       754    61.000000    16.000000    10.000000   289.000000
       755    65.000000    16.000000    11.000000   305.000000
       756    64.000000    16.000000    10.000000   290.000000
       757    63.000000    16.000000    10.000000   294.000000
       758    63.000000    16.000000    11.000000   292.000000
       759    66.000000    16.000000    11.000000   273.000000
       760    66.000000    16.000000    10.000000   289.000000
       761    67.000000    16.000000    10.000000   285.000000
       762    63.000000    16.000000    10.000000   271.000000
       763    64.000000    16.000000    10.000000   270.000000
       764    63.000000    16.000000    11.000000   275.000000
       765    61.000000    16.000000    11.000000   255.000000
       766    64.000000    16.000000    11.000000   267.000000
       767    63.000000    16.000000    11.000000   275.000000
       768    65.000000    16.000000    11.000000   273.000000
       769    66.000000    16.000000    11.000000   273.000000
       770    68.000000    18.000000    11.000000   281.000000
       771    72.000000    18.000000    11.000000   280.000000
       772    73.000000    18.000000    11.000000   262.000000
       773    74.000000    18.000000    12.000000   272.000000
       774    75.000000    15.000000    11.000000   275.000000
       775    76.000000    15.000000    11.000000   274.000000
       776    77.000000    15.000000    12.000000   275.000000
       777    73.000000    15.000000    11.000000   281.000000
       778    71.000000    15.000000    11.000000   269.000000
       779    73.000000    15.000000    11.000000   279.000000
       780    73.000000    15.000000    11.000000   270.000000
       781    74.000000    15.000000    11.000000   275.000000
       782    74.000000    16.000000    11.000000   269.000000
       783    74.000000    16.000000    11.000000   277.000000
       784    76.000000    16.000000    11.000000   282.000000
       785    72.000000    15.000000    10.000000   265.000000
       786    71.000000    16.000000    11.000000   265.000000
       787    69.000000    15.000000    10.000000   271.000000
       788    67.000000    15.000000    10.000000   272.000000
       789    68.000000    15.000000    11.000000   284.000000
       790    63.000000    15.000000    11.000000   287.000000
       791    69.000000    15.000000    11.000000   295.000000
       792    68.000000    15.000000    11.000000   285.000000
       793    62.000000    14.000000    10.000000   283.000000
       794    64.000000    14.000000    10.000000   260.000000
       795    63.000000    14.000000    10.000000   257.000000
       796    63.000000    14.000000    10.000000   257.000000
       797    65.000000    14.000000    11.000000   260.000000
       798    63.000000    14.000000    11.000000   255.000000
       799    63.000000    14.000000    11.000000   270.000000
       800    63.000000    14.000000    11.000000   271.000000
       801    63.000000    15.000000    11.000000   274.000000
       802    61.000000    15.000000    11.000000   267.000000
       803    62.000000    15.000000    10.000000   280.000000
       804    62.000000    15.000000    10.000000   265.000000
       805    57.000000    13.000000    10.000000   257.000000
       806    58.000000    14.000000    10.000000   263.000000
       807    58.000000    13.000000    10.000000   260.000000
       808    61.000000    14.000000    10.000000   276.000000
       809    64.000000    14.000000    10.000000   275.000000
       810    64.000000    14.000000    10.000000   266.000000
       811    64.000000    14.000000    10.000000   265.000000
       812    61.000000    14.000000    10.000000   264.000000
       813    64.000000    14.000000    10.000000   264.000000
       814    63.000000    13.000000    10.000000   259.000000
       815    58.000000    13.000000    10.000000   266.000000
       816    55.000000    13.000000    10.000000   265.000000
       817    58.000000    14.000000    10.000000   276.000000
       818    61.000000    14.000000    10.000000   275.000000
       819    59.000000    13.000000    10.000000   271.000000
       820    58.000000    14.000000    10.000000   273.000000
       821    56.000000    14.000000    10.000000   270.000000
       822    58.000000    14.000000    10.000000   276.000000
       823    57.000000    14.000000    10.000000   271.000000
       824    58.000000    14.000000    10.000000   252.000000
       825    56.000000    14.000000    10.000000   257.000000
       826    57.000000    15.000000    10.000000   272.000000
       827    56.000000    15.000000    10.000000   269.000000
       828    57.000000    15.000000    10.000000   275.000000
       829    55.000000    15.000000    10.000000   257.000000
       830    60.000000    14.000000    10.000000   257.000000
       831    62.000000    14.000000    10.000000   264.000000
       832    63.000000    14.000000    10.000000   264.000000
       833    62.000000    14.000000    10.000000   268.000000
       834    58.000000    15.000000    10.000000   263.000000
       835    60.000000    15.000000    10.000000   267.000000
       836    61.000000    14.000000    10.000000   265.000000
       837    59.000000    14.000000    10.000000   252.000000
       838    58.000000    15.000000    10.000000   247.000000
       839    60.000000    16.000000    10.000000   253.000000
       840    58.000000    16.000000    10.000000   251.000000
       841    61.000000    16.000000    12.000000   259.000000
       842    59.000000    15.000000    12.000000   264.000000
       843    60.000000    15.000000    13.000000   271.000000
       844    57.000000    15.000000    13.000000   261.000000
       845    58.000000    15.000000    12.000000   261.000000
       846    60.000000    14.000000    14.000000   271.000000
       847    59.000000    14.000000    14.000000   268.000000
       848    55.000000    14.000000    14.000000   270.000000
       849    57.000000    14.000000    14.000000   270.000000
       850    59.000000    14.000000    14.000000   276.000000
       851    59.000000    14.000000    12.000000   290.000000
       852    57.000000    13.000000    11.000000   276.000000
       853    58.000000    15.000000    11.000000   271.000000
       854    57.000000    15.000000    11.000000   265.000000
       855    58.000000    14.000000    11.000000   273.000000
       856    60.000000    14.000000    11.000000   269.000000
       857    61.000000    15.000000    11.000000   260.000000
       858    61.000000    13.000000    11.000000   273.000000
       859    59.000000    13.000000    11.000000   260.000000
       860    62.000000    13.000000    11.000000   263.000000
       861    63.000000    13.000000    11.000000   273.000000
       862    69.000000    13.000000    11.000000   282.000000
       863    70.000000    14.000000    11.000000   304.000000
       864    67.000000    13.000000    11.000000   287.000000
       865    67.000000    13.000000     9.000000   286.000000
       866    65.000000    13.000000     9.000000   289.000000
       867    64.000000    14.000000    10.000000   283.000000
       868    58.000000    14.000000    10.000000   257.000000
       869    62.000000    14.000000    10.000000   275.000000
       870    57.000000    14.000000    10.000000   271.000000
       871    58.000000    14.000000    10.000000   281.000000
       872    63.000000    14.000000    10.000000   285.000000
       873    61.000000    14.000000    10.000000   275.000000
       874    63.000000    14.000000    10.000000   281.000000
       875    63.000000    14.000000    12.000000   288.000000
       876    64.000000    14.000000    13.000000   295.000000
       877    66.000000    14.000000    14.000000   295.000000
       878    66.000000    14.000000    13.000000   300.000000
       879    67.000000    14.000000    13.000000   302.000000
       880    65.000000    14.000000    13.000000   282.000000
       881    67.000000    14.000000    11.000000   273.000000
       882    59.000000    13.000000     9.000000   261.000000
       883    58.000000    13.000000     9.000000   258.000000
       884    60.000000    13.000000     9.000000   263.000000
       885    62.000000    13.000000     9.000000   258.000000
       886    63.000000    13.000000    10.000000   263.000000
       887    57.000000    13.000000     9.000000   251.000000
       888    64.000000    13.000000     9.000000   263.000000
       889    63.000000    13.000000     9.000000   265.000000
       890    60.000000    12.000000     9.000000   259.000000
       891    61.000000    12.000000     9.000000   260.000000
       892    67.000000    15.000000    10.000000   264.000000
       893    66.000000    15.000000    10.000000   263.000000
       894    67.000000    15.000000    10.000000   267.000000
       895    66.000000    15.000000    10.000000   277.000000
       896    68.000000    15.000000     9.000000   290.000000
       897    65.000000    13.000000     9.000000   298.000000
       898    68.000000    13.000000     9.000000   291.000000
       899    67.000000    13.000000    10.000000   291.000000
       900    62.000000    13.000000     9.000000   287.000000
       901    67.000000    12.000000     9.000000   292.000000
       902    67.000000    12.000000     9.000000   298.000000
       903    67.000000    12.000000     9.000000   287.000000
       904    63.000000    12.000000     9.000000   298.000000
       905    62.000000    12.000000     9.000000   285.000000
       906    64.000000    12.000000     9.000000   289.000000
       907    60.000000    12.000000     9.000000   276.000000
       908    58.000000    12.000000     9.000000   276.000000
       909    58.000000    12.000000     9.000000   271.000000
       910    57.000000    12.000000     9.000000   267.000000
       911    57.000000    11.000000     9.000000   262.000000
       912    61.000000    12.000000     9.000000   265.000000
       913    63.000000    14.000000     9.000000   279.000000
       914    63.000000    14.000000     9.000000   273.000000
       915    64.000000    14.000000     9.000000   277.000000
       916    60.000000    13.000000     9.000000   263.000000
       917    65.000000    13.000000     9.000000   269.000000
       918    66.000000    14.000000     9.000000   258.000000
       919    63.000000    14.000000     9.000000   269.000000
       920    65.000000    14.000000     9.000000   265.000000
       921    62.000000    12.000000     9.000000   266.000000
       922    63.000000    13.000000     9.000000   274.000000
       923    64.000000    12.000000     9.000000   260.000000
       924    63.000000    12.000000     9.000000   254.000000
       925    60.000000    12.000000     9.000000   258.000000
       926    60.000000    12.000000     9.000000   252.000000
       927    58.000000    12.000000     9.000000   255.000000
       928    57.000000    11.000000     9.000000   267.000000
       929    56.000000    12.000000     9.000000   259.000000
       930    58.000000    12.000000     9.000000   265.000000
       931    61.000000    12.000000    10.000000   265.000000
       932    68.000000    14.000000    10.000000   269.000000
       933    63.000000    13.000000     9.000000   269.000000
       934    66.000000    14.000000    11.000000   277.000000
       935    64.000000    14.000000    10.000000   274.000000
       936    63.000000    13.000000    10.000000   266.000000
       937    65.000000    13.000000    11.000000   278.000000
       938    64.000000    13.000000    11.000000   294.000000
       939    65.000000    13.000000    11.000000   288.000000
       940    70.000000    13.000000    11.000000   292.000000
       941    72.000000    13.000000    11.000000   290.000000
       942    67.000000    13.000000    10.000000   274.000000
       943    66.000000    13.000000    11.000000   262.000000
       944    69.000000    13.000000    10.000000   270.000000
       945    74.000000    13.000000    10.000000   272.000000
       946    72.000000    13.000000    10.000000   275.000000
       947    69.000000    13.000000    10.000000   275.000000
       948    64.000000    13.000000    10.000000   256.000000
       949    66.000000    13.000000    10.000000   264.000000
       950    66.000000    15.000000    10.000000   259.000000
       951    67.000000    13.000000    10.000000   253.000000
       952    66.000000    15.000000    10.000000   264.000000
       953    68.000000    13.000000    10.000000   268.000000
       954    67.000000    12.000000    10.000000   254.000000
       955    69.000000    13.000000    10.000000   264.000000
       956    70.000000    13.000000    10.000000   265.000000
       957    70.000000    12.000000     9.000000   264.000000
       958    67.000000    12.000000     9.000000   264.000000
       959    69.000000    12.000000     9.000000   273.000000
       960    69.000000    12.000000     9.000000   271.000000
       961    68.000000    13.000000    10.000000   273.000000
       962    65.000000    12.000000    10.000000   282.000000
       963    64.000000    14.000000     9.000000   272.000000
       964    63.000000    12.000000     9.000000   259.000000
       965    64.000000    11.000000    10.000000   253.000000
       966    65.000000    11.000000    10.000000   258.000000
       967    64.000000    11.000000    10.000000   261.000000
       968    61.000000    12.000000     9.000000   261.000000
       969    63.000000    12.000000    10.000000   275.000000
       970    65.000000    12.000000    10.000000   272.000000
       971    67.000000    12.000000    10.000000   293.000000
       972    63.000000    12.000000    10.000000   279.000000
       973    71.000000    12.000000    10.000000   281.000000
       974    69.000000    12.000000    10.000000   279.000000
       975    69.000000    12.000000    10.000000   279.000000
       976    68.000000    12.000000    10.000000   294.000000
       977    69.000000    12.000000    10.000000   280.000000
       978    70.000000    12.000000    10.000000   289.000000
       979    73.000000    12.000000    11.000000   282.000000
       980    72.000000    12.000000    11.000000   292.000000
       981    71.000000    11.000000    11.000000   279.000000
       982    68.000000    11.000000    11.000000   279.000000
       983    63.000000    11.000000    11.000000   273.000000
       984    64.000000    11.000000    11.000000   268.000000
       985    66.000000    11.000000    11.000000   258.000000
       986    64.000000    11.000000    11.000000   250.000000
       987    65.000000    11.000000    11.000000   263.000000
       988    63.000000    11.000000    10.000000   264.000000
       989    64.000000    11.000000    10.000000   262.000000
       990    63.000000    11.000000    10.000000   271.000000
       991    63.000000    11.000000    10.000000   255.000000
       992    62.000000    12.000000    10.000000   263.000000
       993    59.000000    12.000000    10.000000   258.000000
       994    58.000000    12.000000    10.000000   261.000000
       995    53.000000    11.000000    10.000000   254.000000
       996    56.000000    11.000000    11.000000   267.000000
       997    62.000000    11.000000    11.000000   277.000000
       998    60.000000    11.000000    11.000000   271.000000
       999    66.000000    11.000000    10.000000   283.000000
      1000    64.000000    11.000000    10.000000   270.000000
      1001    67.000000    11.000000    10.000000   274.000000
      1002    66.000000    11.000000    10.000000   279.000000
      1003    61.000000    11.000000    10.000000   268.000000
      1004    62.000000    11.000000    11.000000   278.000000
      1005    59.000000    11.000000    10.000000   267.000000
      1006    64.000000    11.000000    11.000000   277.000000
      1007    63.000000    11.000000    10.000000   275.000000
      1008    67.000000    11.000000    10.000000   284.000000
      1009    70.000000    11.000000    10.000000   283.000000
      1010    64.000000    11.000000    10.000000   264.000000
      1011    62.000000    11.000000    10.000000   269.000000
      1012    60.000000    11.000000    10.000000   257.000000
      1013    58.000000    11.000000    10.000000   253.000000
      1014    59.000000    11.000000    10.000000   255.000000
      1015    59.000000    11.000000    10.000000   265.000000
      1016    58.000000    11.000000    10.000000   262.000000
      1017    58.000000    11.000000    10.000000   274.000000
      1018    57.000000    11.000000    10.000000   272.000000
      1019    57.000000    11.000000    10.000000   254.000000
      1020    57.000000    11.000000    10.000000   258.000000
      1021    58.000000    11.000000    10.000000   261.000000
      1022    58.000000    11.000000    10.000000   272.000000
      1023    62.000000    11.000000    11.000000   268.000000
      1024    59.000000    11.000000    10.000000   259.000000
      1025    61.000000    11.000000    10.000000   254.000000
      1026    63.000000    11.000000    10.000000   267.000000
      1027    63.000000    11.000000    10.000000   246.000000
      1028    63.000000    11.000000    10.000000   245.000000
      1029    62.000000    11.000000    11.000000   237.000000
      1030    61.000000    11.000000    10.000000   248.000000
      1031    62.000000    11.000000    10.000000   256.000000
      1032    62.000000    12.000000    10.000000   247.000000
      1033    61.000000    11.000000    10.000000   252.000000
      1034    60.000000    12.000000    10.000000   255.000000
      1035    59.000000    11.000000    10.000000   264.000000
      1036    59.000000    11.000000    10.000000   255.000000
      1037    62.000000    12.000000    10.000000   248.000000
      1038    61.000000    12.000000    10.000000   252.000000
      1039    62.000000    12.000000    10.000000   251.000000
      1040    64.000000    12.000000    10.000000   255.000000
      1041    66.000000    12.000000    10.000000   257.000000
      1042    66.000000    12.000000    10.000000   274.000000
      1043    66.000000    12.000000    10.000000   273.000000
      1044    68.000000    14.000000    10.000000   285.000000
      1045    68.000000    12.000000    11.000000   271.000000
      1046    66.000000    12.000000    11.000000   284.000000
      1047    67.000000    12.000000    13.000000   289.000000
      1048    71.000000    12.000000    12.000000   279.000000
      1049    68.000000    12.000000    12.000000   279.000000
      1050    70.000000    12.000000    12.000000   286.000000
      1051    71.000000    12.000000    12.000000   270.000000
      1052    70.000000    14.000000    12.000000   259.000000
      1053    74.000000    14.000000    12.000000   260.000000
      1054    72.000000    14.000000    12.000000   265.000000
      1055    70.000000    14.000000    12.000000   259.000000
      1056    72.000000    14.000000    11.000000   261.000000
      1057    72.000000    14.000000    11.000000   274.000000
      1058    74.000000    14.000000    11.000000   290.000000
      1059    75.000000    14.000000    11.000000   281.000000
      1060    76.000000    14.000000    11.000000   298.000000
      1061    79.000000    14.000000    11.000000   302.000000
      1062    80.000000    14.000000    11.000000   291.000000
      1063    81.000000    14.000000    11.000000   283.000000
      1064    79.000000    14.000000    11.000000   277.000000
      1065    78.000000    14.000000    11.000000   289.000000
      1066    79.000000    14.000000    12.000000   291.000000
      1067    77.000000    14.000000    12.000000   301.000000
      1068    75.000000    14.000000    11.000000   286.000000
      1069    75.000000    14.000000    11.000000   291.000000
      1070    80.000000    14.000000    12.000000   308.000000
      1071    78.000000    14.000000    12.000000   306.000000
      1072    75.000000    14.000000    12.000000   289.000000
      1073    76.000000    15.000000    12.000000   297.000000
      1074    73.000000    15.000000    12.000000   284.000000
      1075    75.000000    15.000000    12.000000   299.000000
      1076    72.000000    15.000000    12.000000   282.000000
      1077    72.000000    15.000000    12.000000   280.000000
      1078    75.000000    15.000000    12.000000   293.000000
      1079    73.000000    15.000000    11.000000   283.000000
      1080    74.000000    15.000000    11.000000   285.000000
      1081    71.000000    15.000000    11.000000   274.000000
      1082    72.000000    15.000000    11.000000   289.000000
      1083    77.000000    15.000000    14.000000   293.000000
      1084    79.000000    15.000000    14.000000   292.000000
      1085    78.000000    15.000000    13.000000   304.000000
      1086    77.000000    15.000000    13.000000   285.000000
      1087    71.000000    16.000000    13.000000   279.000000
      1088    71.000000    14.000000    11.000000   284.000000
      1089    75.000000    14.000000    13.000000   286.000000
      1090    75.000000    14.000000    13.000000   284.000000
      1091    74.000000    14.000000    13.000000   294.000000
      1092    74.000000    12.000000    13.000000   285.000000
      1093    75.000000    12.000000    13.000000   274.000000
      1094    71.000000    12.000000    13.000000   281.000000
      1095    72.000000    12.000000    12.000000   273.000000
      1096    73.000000    12.000000    12.000000   295.000000
      1097    73.000000    12.000000    14.000000   290.000000
      1098    72.000000    12.000000    13.000000   286.000000
      1099    77.000000    11.000000    14.000000   292.000000
      1100    74.000000    12.000000    14.000000   284.000000
      1101    75.000000    11.000000    14.000000   289.000000
      1102    76.000000    11.000000    14.000000   292.000000
      1103    78.000000    11.000000    14.000000   305.000000
      1104    77.000000    11.000000    15.000000   300.000000
      1105    78.000000    11.000000    15.000000   284.000000
      1106    79.000000    11.000000    14.000000   291.000000
      1107    75.000000    12.000000    15.000000   289.000000
      1108    81.000000    13.000000    15.000000   290.000000
      1109    78.000000    12.000000    14.000000   286.000000
      1110    80.000000    12.000000    14.000000   287.000000
      1111    86.000000    12.000000    14.000000   295.000000
      1112    84.000000    12.000000    15.000000   296.000000
      1113    78.000000    12.000000    15.000000   293.000000
      1114    79.000000    12.000000    15.000000   309.000000
      1115    79.000000    13.000000    14.000000   298.000000
      1116    78.000000    13.000000    14.000000   306.000000
      1117    81.000000    13.000000    14.000000   289.000000
      1118    86.000000    13.000000    14.000000   305.000000
      1119    88.000000    13.000000    14.000000   303.000000
      1120    81.000000    12.000000    14.000000   296.000000
      1121    82.000000    13.000000    14.000000   300.000000
      1122    79.000000    13.000000    14.000000   290.000000
      1123    82.000000    13.000000    14.000000   300.000000
      1124    81.000000    13.000000    14.000000   299.000000
      1125    81.000000    13.000000    14.000000   298.000000
      1126    84.000000    13.000000    14.000000   309.000000
      1127    82.000000    13.000000    14.000000   306.000000
      1128    84.000000    12.000000    14.000000   305.000000
      1129    84.000000    12.000000    14.000000   309.000000
      1130    84.000000    12.000000    14.000000   313.000000
      1131    85.000000    12.000000    13.000000   304.000000
      1132    79.000000    12.000000    13.000000   290.000000
      1133    78.000000    12.000000    12.000000   278.000000
      1134    82.000000    12.000000    12.000000   297.000000
      1135    78.000000    12.000000    12.000000   288.000000
      1136    80.000000    12.000000    12.000000   301.000000
      1137    75.000000    12.000000    12.000000   289.000000
      1138    78.000000    11.000000    12.000000   296.000000
      1139    77.000000    11.000000    12.000000   304.000000
      1140    77.000000    11.000000    12.000000   295.000000
      1141    77.000000    11.000000    12.000000   308.000000
      1142    78.000000    11.000000    12.000000   289.000000
      1143    80.000000    11.000000    12.000000   292.000000
      1144    77.000000    11.000000    12.000000   281.000000
      1145    81.000000    11.000000    12.000000   300.000000
      1146    78.000000    11.000000    12.000000   290.000000
      1147    76.000000    11.000000    12.000000   283.000000
      1148    77.000000    11.000000    12.000000   286.000000
      1149    80.000000    11.000000    12.000000   291.000000
      1150    82.000000    12.000000    12.000000   297.000000
      1151    83.000000    12.000000    13.000000   299.000000
      1152    81.000000    12.000000    13.000000   306.000000
      1153    83.000000    12.000000    13.000000   300.000000
      1154    82.000000    11.000000    14.000000   290.000000
      1155    78.000000    11.000000    13.000000   282.000000
      1156    77.000000    12.000000    13.000000   281.000000
      1157    79.000000    11.000000    14.000000   289.000000
      1158    81.000000    11.000000    12.000000   298.000000
      1159    79.000000    11.000000    12.000000   292.000000
      1160    78.000000    11.000000    12.000000   289.000000
      1161    80.000000    11.000000    12.000000   297.000000
      1162    78.000000    11.000000    12.000000   299.000000
      1163    81.000000    11.000000    12.000000   305.000000
      1164    79.000000    11.000000    12.000000   303.000000
      1165    78.000000    11.000000    12.000000   297.000000
      1166    83.000000    12.000000    12.000000   302.000000
      1167    81.000000    12.000000    12.000000   301.000000
      1168    85.000000    12.000000    12.000000   296.000000
      1169    81.000000    12.000000    12.000000   304.000000
      1170    86.000000    12.000000    12.000000   314.000000
      1171    85.000000    12.000000    12.000000   302.000000
      1172    84.000000    12.000000    13.000000   272.000000
      1173    84.000000    13.000000    12.000000   285.000000
      1174    87.000000    12.000000    14.000000   293.000000
      1175    88.000000    12.000000    13.000000   294.000000
      1176    88.000000    12.000000    14.000000   318.000000
      1177    94.000000    13.000000    14.000000   320.000000
      1178    90.000000    13.000000    14.000000   325.000000
      1179    91.000000    13.000000    14.000000   315.000000
      1180    90.000000    13.000000    14.000000   323.000000
      1181    92.000000    15.000000    14.000000   318.000000
      1182    95.000000    15.000000    14.000000   324.000000
      1183    94.000000    15.000000    14.000000   338.000000
      1184    97.000000    15.000000    13.000000   340.000000
      1185    98.000000    15.000000    13.000000   335.000000
      1186    97.000000    15.000000    13.000000   325.000000
      1187   100.000000    16.000000    15.000000   330.000000
      1188   102.000000    16.000000    14.000000   331.000000


==> Figures/1-hole/1-OP_vs_dt/272-lr.txt <==
0.0	5
0.2	9
0.4	7
0.6	10
0.8	9
1.0	15
1.2	14
1.4	10
1.6	9
1.8	10
2.0	16
2.2	12
2.4	11
2.6	10
2.8	11
3.0	14
3.2	12
3.4	14
3.6	11
3.8	15
4.0	17
4.2	13
4.4	12
4.6	12
4.8	12
5.0	12
5.2	15
5.4	10
5.6	15
5.8	17
6.0	15
6.2	16
6.4	12
6.6	18
6.8	16
7.0	17
7.2	21
7.4	20
7.6	25
7.8	20
8.0	23
8.2	19
8.4	14
8.6	12
8.8	16
9.0	14
9.2	13
9.4	15
9.6	22
9.8	25
10.0	23
10.2	21
10.4	26
10.6	22
10.8	22
11.0	28
11.2	25
11.4	23
11.6	22
11.8	21
12.0	23
12.2	25
12.4	21
12.6	23
12.8	28
13.0	32
13.2	31
13.4	35
13.6	35
13.8	35
14.0	41
14.2	35
14.4	35
14.6	29
14.8	34
15.0	36
15.2	43
15.4	34
15.6	39
15.8	37
16.0	39
16.2	41
16.4	41
16.6	42
16.8	46
17.0	44
17.2	44
17.4	47
17.6	48
17.8	45
18.0	45
18.2	48
18.4	48
18.6	50
18.8	45
19.0	45
19.2	43
19.4	42
19.6	41
19.8	39
20.0	46
20.2	55
20.4	51
20.6	50
20.8	50
21.0	48
21.2	47
21.4	43
21.6	50
21.8	46
22.0	43
22.2	48
22.4	44
22.6	46
22.8	50
23.0	48
23.2	57
23.4	59
23.6	62
23.8	65
24.0	70
24.2	69
24.4	67
24.6	70
24.8	67
25.0	65
25.2	69
25.4	68
25.6	65
25.8	58
26.0	60
26.2	57
26.4	57
26.6	56
26.8	59
27.0	62
27.2	59
27.4	61
27.6	66
27.8	68
28.0	65
28.2	58
28.4	64
28.6	55
28.8	61
29.0	52
29.2	60
29.4	60
29.6	65
29.8	67
30.0	61
30.2	69
30.4	64
30.6	65
30.8	71
31.0	72
31.2	73
31.4	72
31.6	73
31.8	74
32.0	71
32.2	70
32.4	72
32.6	75
32.8	79
33.0	82
33.2	82
33.4	85
33.6	89
33.8	89
34.0	83
34.2	86
34.4	82
34.6	77
34.8	83
35.0	81
35.2	85
35.4	93
35.6	86
35.8	90
36.0	89
36.2	89
36.4	98
36.6	98
36.8	101
37.0	104
37.2	104
37.4	110
37.6	111
37.8	110
38.0	109
38.2	110
38.4	121
38.6	116
38.8	111
39.0	124
39.2	122
39.4	114
39.6	117
39.8	127
40.0	125
40.2	114
40.4	112
40.6	124
40.8	115
41.0	114
41.2	120
41.4	120
41.6	120
41.8	121
42.0	114
42.2	126
42.4	129
42.6	122
42.8	125
43.0	121
43.2	125
43.4	119
43.6	121
43.8	116
44.0	113
44.2	114
44.4	116
44.6	116
44.8	119
45.0	126
45.2	132
45.4	126
45.6	134
45.8	138
46.0	144
46.2	146
46.4	150
46.6	145
46.8	155
47.0	153
47.2	158
47.4	158
47.6	155
47.8	154
48.0	170
48.2	169
48.4	183
48.6	177
48.8	177
49.0	175
49.2	176
49.4	175
49.6	174
49.8	169
50.0	172
50.2	180
50.4	177
50.6	176
50.8	172
51.0	170
51.2	170
51.4	168
51.6	166
51.8	169
52.0	169
52.2	168
52.4	163
52.6	164
52.8	168
53.0	174
53.2	173
53.4	175
53.6	174
53.8	180
54.0	185
54.2	179
54.4	182
54.6	181
54.8	178
55.0	181
55.2	184
55.4	180
55.6	186
55.8	175
56.0	181
56.2	174
56.4	177
56.6	178
56.8	180
57.0	186
57.2	178
57.4	177
57.6	180
57.8	175
58.0	184
58.2	184
58.4	180
58.6	176
58.8	178
59.0	174
59.2	173
59.4	185
59.6	186
59.8	188
60.0	193
60.2	197
60.4	198
60.6	200
60.8	196
61.0	198
61.2	211

==> Figures/1-hole/1-OP_vs_dt/3-LR.txt <==
# Cycle: 10, status: ACC, move: ('cs', 11, 10, 1057)
#     Time       Orderp
         0     5.000000     5.000000     6.000000   134.000000
         1     7.000000     5.000000     6.000000   140.000000
         2     6.000000     5.000000     6.000000   149.000000
         3     7.000000     4.000000     6.000000   147.000000
         4     9.000000     5.000000     6.000000   153.000000
         5     9.000000     5.000000     8.000000   160.000000
         6    11.000000     5.000000     8.000000   154.000000
         7    10.000000     5.000000     8.000000   151.000000
         8    11.000000     5.000000     9.000000   148.000000
         9    10.000000     5.000000     9.000000   176.000000
        10    11.000000     6.000000     8.000000   172.000000
        11    13.000000     8.000000     8.000000   186.000000
        12    14.000000     8.000000     8.000000   196.000000
        13     9.000000     8.000000     8.000000   177.000000
        14    10.000000     8.000000     8.000000   178.000000
        15    10.000000     5.000000     8.000000   169.000000
        16    15.000000     5.000000     8.000000   181.000000
        17    15.000000     7.000000     8.000000   185.000000
        18    11.000000     8.000000     8.000000   182.000000
        19     9.000000     8.000000     8.000000   171.000000
        20     9.000000     9.000000     8.000000   164.000000
        21    10.000000     9.000000     8.000000   166.000000
        22    14.000000     8.000000     8.000000   170.000000
        23    12.000000     8.000000     8.000000   159.000000
        24    11.000000     7.000000     8.000000   168.000000
        25    12.000000     8.000000     8.000000   160.000000
        26    15.000000     8.000000     8.000000   154.000000
        27    17.000000     6.000000     8.000000   158.000000
        28    14.000000     8.000000     8.000000   158.000000
        29    12.000000     6.000000     8.000000   168.000000
        30    12.000000     6.000000     8.000000   181.000000
        31    15.000000     6.000000     8.000000   176.000000
        32    13.000000     5.000000     8.000000   172.000000
        33    15.000000     5.000000     8.000000   181.000000
        34    17.000000     6.000000     8.000000   175.000000
        35    18.000000     5.000000     8.000000   168.000000
        36    16.000000     5.000000     8.000000   164.000000
        37    15.000000     5.000000     8.000000   155.000000
        38    13.000000     5.000000     8.000000   148.000000
        39    14.000000     5.000000     8.000000   144.000000
        40    16.000000     5.000000     8.000000   159.000000
        41    17.000000     6.000000     8.000000   153.000000
        42    20.000000     6.000000     8.000000   166.000000
        43    18.000000     6.000000     8.000000   172.000000
        44    17.000000     6.000000     8.000000   167.000000
        45    19.000000     6.000000     8.000000   173.000000
        46    18.000000     6.000000     8.000000   157.000000
        47    16.000000     6.000000     8.000000   149.000000
        48    16.000000     5.000000     8.000000   165.000000
        49    14.000000     7.000000     7.000000   159.000000
        50    15.000000     5.000000     7.000000   173.000000
        51    16.000000     6.000000     7.000000   158.000000
        52    17.000000     8.000000     7.000000   166.000000
        53    18.000000     8.000000     7.000000   164.000000
        54    17.000000     7.000000     7.000000   155.000000
        55    17.000000     7.000000     7.000000   162.000000
        56    14.000000     8.000000     7.000000   162.000000
        57    13.000000     9.000000     7.000000   162.000000
        58    14.000000     8.000000     7.000000   163.000000
        59    16.000000     8.000000     7.000000   176.000000
        60    19.000000     8.000000     7.000000   169.000000
        61    17.000000     8.000000     7.000000   173.000000
        62    18.000000     7.000000     7.000000   170.000000
        63    16.000000     7.000000     7.000000   183.000000
        64    18.000000     8.000000     6.000000   180.000000
        65    19.000000     7.000000     6.000000   170.000000
        66    18.000000     7.000000     6.000000   169.000000
        67    13.000000     8.000000     7.000000   177.000000
        68    12.000000     9.000000     6.000000   166.000000
        69    15.000000     9.000000     7.000000   178.000000
        70    15.000000     9.000000     7.000000   171.000000
        71    15.000000     7.000000    10.000000   162.000000
        72    17.000000     7.000000    10.000000   179.000000
        73    15.000000     6.000000    10.000000   179.000000
        74    12.000000     6.000000    10.000000   168.000000
        75    13.000000     9.000000    10.000000   183.000000
        76    13.000000     8.000000    10.000000   189.000000
        77    12.000000     9.000000    10.000000   169.000000
        78    15.000000     9.000000    10.000000   178.000000
        79    14.000000     9.000000     9.000000   175.000000
        80    16.000000     9.000000     9.000000   175.000000
        81    13.000000     8.000000     8.000000   158.000000
        82    12.000000     8.000000     8.000000   172.000000
        83    13.000000     8.000000    10.000000   184.000000
        84    16.000000     8.000000    10.000000   194.000000
        85    19.000000     8.000000    10.000000   185.000000
        86    17.000000     7.000000     8.000000   164.000000
        87    12.000000     7.000000     6.000000   146.000000
        88    12.000000     7.000000     7.000000   153.000000
        89    11.000000     8.000000     7.000000   159.000000
        90    18.000000     8.000000     7.000000   182.000000
        91    20.000000     9.000000    10.000000   174.000000
        92    18.000000     9.000000    10.000000   176.000000
        93    21.000000     8.000000    10.000000   177.000000
        94    21.000000     8.000000    10.000000   179.000000
        95    19.000000     8.000000    10.000000   165.000000
        96    17.000000     8.000000    10.000000   169.000000
        97    17.000000     8.000000    10.000000   172.000000
        98    19.000000     8.000000    10.000000   188.000000
        99    21.000000     8.000000    10.000000   193.000000
       100    26.000000     8.000000    10.000000   195.000000
       101    21.000000     8.000000    10.000000   173.000000
       102    25.000000     7.000000    10.000000   184.000000
       103    25.000000     8.000000    10.000000   166.000000
       104    21.000000     7.000000    10.000000   171.000000
       105    20.000000     7.000000    10.000000   161.000000
       106    22.000000     8.000000    10.000000   163.000000
       107    22.000000     8.000000     9.000000   180.000000
       108    20.000000     8.000000     9.000000   176.000000
       109    23.000000     8.000000    10.000000   175.000000
       110    23.000000     9.000000     9.000000   175.000000
       111    18.000000    10.000000     9.000000   160.000000
       112    19.000000    11.000000     8.000000   182.000000
       113    20.000000    11.000000     8.000000   187.000000
       114    22.000000    11.000000     9.000000   183.000000
       115    21.000000    11.000000     9.000000   197.000000
       116    25.000000    11.000000     9.000000   206.000000
       117    23.000000     8.000000     9.000000   190.000000
       118    23.000000    11.000000     9.000000   206.000000
       119    24.000000    11.000000     8.000000   196.000000
       120    22.000000    11.000000     8.000000   188.000000
       121    19.000000    11.000000     7.000000   172.000000
       122    18.000000    11.000000     7.000000   179.000000
       123    18.000000    11.000000     7.000000   176.000000
       124    20.000000    11.000000     9.000000   184.000000
       125    19.000000    11.000000     9.000000   185.000000
       126    19.000000    11.000000     9.000000   191.000000
       127    21.000000     8.000000     9.000000   186.000000
       128    21.000000     8.000000     9.000000   180.000000
       129    21.000000     8.000000     9.000000   191.000000
       130    23.000000     8.000000     8.000000   182.000000
       131    25.000000     8.000000    10.000000   202.000000
       132    22.000000     7.000000     8.000000   213.000000
       133    20.000000     7.000000     8.000000   202.000000
       134    20.000000     7.000000     7.000000   188.000000
       135    21.000000     8.000000     7.000000   182.000000
       136    22.000000     7.000000     7.000000   178.000000
       137    21.000000    11.000000     7.000000   169.000000
       138    20.000000    10.000000     8.000000   166.000000
       139    23.000000     7.000000     8.000000   174.000000
       140    23.000000     7.000000     8.000000   174.000000
       141    26.000000     8.000000     8.000000   181.000000
       142    23.000000     7.000000     7.000000   186.000000
       143    20.000000     8.000000     7.000000   181.000000
       144    20.000000     8.000000     7.000000   185.000000
       145    20.000000     8.000000     7.000000   187.000000
       146    17.000000     7.000000     6.000000   181.000000
       147    16.000000     7.000000     7.000000   189.000000
       148    17.000000     8.000000     7.000000   180.000000
       149    19.000000     8.000000     7.000000   199.000000
       150    19.000000     8.000000     7.000000   188.000000
       151    19.000000     8.000000     8.000000   181.000000
       152    18.000000     8.000000     7.000000   174.000000
       153    21.000000     8.000000     7.000000   185.000000
       154    25.000000     8.000000     8.000000   189.000000
       155    23.000000     8.000000     7.000000   190.000000
       156    23.000000     8.000000     6.000000   186.000000
       157    22.000000     8.000000     6.000000   195.000000
       158    22.000000     8.000000     6.000000   190.000000
       159    23.000000     8.000000     6.000000   177.000000
       160    23.000000     8.000000     6.000000   175.000000
       161    25.000000     8.000000     7.000000   169.000000
       162    23.000000     8.000000     7.000000   189.000000
       163    23.000000     8.000000     7.000000   183.000000
       164    20.000000     8.000000     7.000000   184.000000
       165    21.000000     8.000000     7.000000   177.000000
       166    21.000000     8.000000     7.000000   192.000000
       167    23.000000     8.000000     7.000000   186.000000
       168    26.000000     8.000000     7.000000   188.000000
       169    23.000000     8.000000     7.000000   191.000000
       170    21.000000     8.000000     7.000000   189.000000
       171    21.000000     8.000000     7.000000   193.000000
       172    21.000000     9.000000     7.000000   180.000000
       173    21.000000     8.000000     7.000000   179.000000
       174    20.000000     8.000000     7.000000   159.000000
       175    22.000000     8.000000     7.000000   173.000000
       176    19.000000     8.000000     7.000000   175.000000
       177    21.000000     8.000000     7.000000   166.000000
       178    22.000000     8.000000     7.000000   176.000000
       179    22.000000     8.000000     6.000000   171.000000
       180    22.000000     8.000000     7.000000   175.000000
       181    21.000000     8.000000     7.000000   177.000000
       182    20.000000     8.000000     7.000000   173.000000
       183    24.000000     8.000000     7.000000   187.000000
       184    19.000000     8.000000     6.000000   198.000000
       185    20.000000     8.000000     6.000000   196.000000
       186    21.000000     8.000000     7.000000   189.000000
       187    23.000000     8.000000     7.000000   183.000000
       188    26.000000     8.000000     7.000000   190.000000
       189    23.000000     8.000000     7.000000   192.000000
       190    24.000000     9.000000     7.000000   198.000000
       191    22.000000     8.000000     7.000000   192.000000
       192    23.000000     8.000000     7.000000   193.000000
       193    23.000000     9.000000     7.000000   201.000000
       194    20.000000     9.000000     7.000000   207.000000
       195    22.000000     9.000000     7.000000   203.000000
       196    19.000000     9.000000     7.000000   196.000000
       197    18.000000     8.000000     7.000000   195.000000
       198    15.000000     8.000000     7.000000   185.000000
       199    17.000000     8.000000     7.000000   190.000000
       200    21.000000     8.000000     7.000000   194.000000
       201    21.000000     8.000000     7.000000   206.000000
       202    19.000000     8.000000     7.000000   199.000000
       203    21.000000     8.000000     7.000000   189.000000
       204    22.000000     8.000000     6.000000   184.000000
       205    19.000000     8.000000     6.000000   175.000000
       206    16.000000     8.000000     6.000000   178.000000
       207    19.000000     8.000000     6.000000   186.000000
       208    16.000000     8.000000     6.000000   184.000000
       209    17.000000     8.000000     9.000000   195.000000
       210    16.000000     8.000000     7.000000   178.000000
       211    16.000000     8.000000     7.000000   175.000000
       212    15.000000     8.000000     7.000000   180.000000
       213    20.000000     8.000000     7.000000   188.000000
       214    18.000000     8.000000     7.000000   184.000000
       215    17.000000     8.000000     7.000000   182.000000
       216    18.000000     8.000000     7.000000   179.000000
       217    17.000000     8.000000     7.000000   187.000000
       218    19.000000     8.000000     7.000000   169.000000
       219    22.000000     9.000000     7.000000   176.000000
       220    22.000000     9.000000     7.000000   194.000000
       221    20.000000     9.000000     7.000000   186.000000
       222    21.000000     8.000000     7.000000   182.000000
       223    19.000000     8.000000     6.000000   168.000000
       224    23.000000     8.000000     6.000000   194.000000
       225    22.000000     8.000000     6.000000   198.000000
       226    17.000000     8.000000     6.000000   182.000000
       227    16.000000     8.000000     6.000000   179.000000
       228    15.000000     8.000000     7.000000   188.000000
       229    16.000000     8.000000     7.000000   175.000000
       230    15.000000     8.000000     7.000000   179.000000
       231    15.000000     8.000000     7.000000   171.000000
       232    17.000000     8.000000     7.000000   170.000000
       233    21.000000     8.000000     7.000000   170.000000
       234    20.000000     8.000000     6.000000   155.000000
       235    22.000000     8.000000     6.000000   159.000000
       236    19.000000     8.000000     6.000000   167.000000
       237    17.000000     8.000000     7.000000   185.000000
       238    17.000000     8.000000     7.000000   206.000000
       239    24.000000     9.000000     7.000000   206.000000
       240    21.000000    11.000000     8.000000   215.000000
       241    27.000000    11.000000     8.000000   212.000000
       242    26.000000    11.000000     8.000000   193.000000
       243    23.000000     8.000000     8.000000   174.000000
       244    22.000000     9.000000    10.000000   186.000000
       245    24.000000     8.000000    11.000000   191.000000
       246    29.000000     8.000000    11.000000   216.000000
       247    29.000000     8.000000    11.000000   209.000000
       248    27.000000     8.000000    10.000000   196.000000
       249    27.000000    11.000000    10.000000   201.000000
       250    23.000000     9.000000    10.000000   206.000000
       251    23.000000    11.000000    10.000000   213.000000
       252    30.000000    11.000000    10.000000   220.000000
       253    30.000000    11.000000    10.000000   203.000000
       254    26.000000    10.000000    10.000000   179.000000
       255    27.000000    10.000000    10.000000   200.000000
       256    24.000000    10.000000    10.000000   170.000000
       257    21.000000     9.000000    10.000000   182.000000
       258    19.000000    11.000000    10.000000   183.000000
       259    20.000000    11.000000    10.000000   188.000000
       260    20.000000    11.000000    10.000000   183.000000
       261    22.000000    11.000000    10.000000   195.000000
       262    24.000000    11.000000    10.000000   189.000000
       263    23.000000    11.000000     9.000000   181.000000
       264    29.000000    11.000000     9.000000   193.000000
       265    30.000000    10.000000    10.000000   194.000000
       266    31.000000    10.000000    10.000000   184.000000
       267    32.000000    10.000000    10.000000   185.000000
       268    31.000000    10.000000    10.000000   185.000000
       269    33.000000    10.000000    10.000000   180.000000
       270    32.000000    10.000000    10.000000   184.000000
       271    32.000000    10.000000    10.000000   180.000000
       272    32.000000    10.000000    10.000000   189.000000
       273    28.000000     9.000000     9.000000   170.000000
       274    29.000000     8.000000    10.000000   180.000000
       275    28.000000     9.000000     9.000000   193.000000
       276    30.000000    10.000000    10.000000   201.000000
       277    33.000000     9.000000    10.000000   202.000000
       278    31.000000     9.000000    10.000000   195.000000
       279    32.000000     9.000000    10.000000   207.000000
       280    35.000000     9.000000    10.000000   210.000000
       281    35.000000     8.000000    10.000000   211.000000
       282    34.000000     8.000000    13.000000   212.000000
       283    32.000000     9.000000    13.000000   211.000000
       284    31.000000     9.000000     8.000000   214.000000
       285    33.000000     8.000000     9.000000   210.000000
       286    32.000000     9.000000     9.000000   202.000000
       287    32.000000     9.000000     8.000000   222.000000
       288    34.000000     9.000000     8.000000   215.000000
       289    31.000000     9.000000     8.000000   221.000000
       290    34.000000     9.000000     9.000000   216.000000
       291    33.000000     9.000000     9.000000   202.000000
       292    34.000000     9.000000    10.000000   219.000000
       293    34.000000    11.000000    10.000000   209.000000
       294    36.000000    11.000000    10.000000   220.000000
       295    36.000000    11.000000    10.000000   231.000000
       296    33.000000    11.000000    10.000000   221.000000
       297    32.000000    12.000000    10.000000   224.000000
       298    35.000000    12.000000     9.000000   229.000000
       299    31.000000    11.000000     9.000000   219.000000
       300    33.000000    11.000000    10.000000   220.000000
       301    32.000000    10.000000    10.000000   209.000000
       302    32.000000    10.000000    10.000000   221.000000
       303    31.000000    10.000000    10.000000   220.000000
       304    31.000000    10.000000    10.000000   204.000000
       305    31.000000    10.000000    10.000000   206.000000
       306    31.000000    10.000000    10.000000   206.000000
       307    34.000000    10.000000    10.000000   219.000000
       308    28.000000    11.000000     9.000000   215.000000
       309    29.000000    11.000000     9.000000   201.000000
       310    30.000000    11.000000    10.000000   211.000000
       311    32.000000    11.000000    10.000000   206.000000
       312    31.000000    11.000000    10.000000   202.000000
       313    33.000000    11.000000    10.000000   200.000000
       314    31.000000    10.000000     9.000000   200.000000
       315    34.000000    10.000000     9.000000   215.000000
       316    33.000000    10.000000     9.000000   219.000000
       317    35.000000    10.000000     9.000000   208.000000
       318    38.000000    10.000000     9.000000   203.000000
       319    33.000000    11.000000     9.000000   194.000000
       320    30.000000    10.000000     9.000000   200.000000
       321    29.000000    10.000000     9.000000   206.000000
       322    28.000000    11.000000     9.000000   194.000000
       323    29.000000    11.000000     9.000000   188.000000
       324    26.000000     9.000000     8.000000   188.000000
       325    26.000000    10.000000    10.000000   196.000000
       326    26.000000     9.000000     9.000000   199.000000
       327    26.000000     9.000000     9.000000   198.000000
       328    32.000000     9.000000    10.000000   214.000000
       329    35.000000     9.000000    10.000000   201.000000
       330    35.000000     9.000000    10.000000   190.000000
       331    30.000000     9.000000    10.000000   202.000000
       332    27.000000     9.000000    10.000000   189.000000
       333    25.000000     9.000000    10.000000   194.000000
       334    27.000000     9.000000     9.000000   204.000000
       335    27.000000     9.000000    10.000000   201.000000
       336    26.000000     9.000000    10.000000   205.000000
       337    23.000000     9.000000    10.000000   189.000000
       338    25.000000     9.000000    10.000000   212.000000
       339    27.000000     9.000000    10.000000   213.000000
       340    26.000000     9.000000    10.000000   220.000000
       341    25.000000     9.000000    10.000000   209.000000
       342    23.000000     8.000000    10.000000   201.000000
       343    26.000000     9.000000    10.000000   204.000000
       344    27.000000     9.000000    10.000000   213.000000
       345    26.000000     9.000000    10.000000   223.000000
       346    27.000000     9.000000    10.000000   203.000000
       347    31.000000     9.000000    10.000000   217.000000
       348    31.000000     9.000000    10.000000   214.000000
       349    32.000000     9.000000    10.000000   217.000000
       350    32.000000     9.000000    10.000000   209.000000
       351    32.000000     9.000000    10.000000   197.000000
       352    32.000000     9.000000    10.000000   193.000000
       353    35.000000    10.000000    10.000000   209.000000
       354    34.000000     9.000000    10.000000   197.000000
       355    31.000000     9.000000    10.000000   188.000000
       356    31.000000     9.000000    10.000000   180.000000
       357    30.000000     9.000000    10.000000   191.000000
       358    35.000000    11.000000    10.000000   194.000000
       359    31.000000    10.000000    10.000000   184.000000
       360    32.000000    10.000000    10.000000   199.000000
       361    30.000000    10.000000    10.000000   197.000000
       362    30.000000    10.000000    11.000000   205.000000
       363    29.000000    10.000000    10.000000   206.000000
       364    30.000000    10.000000    10.000000   200.000000
       365    30.000000    10.000000    10.000000   194.000000
       366    30.000000    10.000000    10.000000   193.000000
       367    27.000000    10.000000    10.000000   189.000000
       368    32.000000    10.000000    10.000000   205.000000
       369    31.000000    10.000000    10.000000   202.000000
       370    32.000000    11.000000    10.000000   221.000000
       371    32.000000    11.000000    10.000000   233.000000
       372    30.000000    14.000000    10.000000   247.000000
       373    30.000000    14.000000    10.000000   251.000000
       374    32.000000    13.000000    12.000000   250.000000
       375    30.000000    13.000000    12.000000   236.000000
       376    31.000000    13.000000    12.000000   221.000000
       377    29.000000    14.000000    11.000000   229.000000
       378    34.000000    14.000000    11.000000   237.000000
       379    32.000000    14.000000    11.000000   221.000000
       380    32.000000    14.000000    11.000000   225.000000
       381    34.000000    14.000000    11.000000   231.000000
       382    32.000000    14.000000    11.000000   218.000000
       383    30.000000    14.000000    11.000000   220.000000
       384    32.000000    13.000000    11.000000   224.000000
       385    32.000000    13.000000    11.000000   218.000000
       386    31.000000    13.000000    11.000000   215.000000
       387    30.000000    14.000000     9.000000   215.000000
       388    28.000000     9.000000     9.000000   206.000000
       389    29.000000    12.000000     9.000000   213.000000
       390    27.000000    12.000000    10.000000   210.000000
       391    28.000000    12.000000    10.000000   222.000000
       392    28.000000    12.000000    10.000000   237.000000
       393    23.000000    11.000000    10.000000   230.000000
       394    29.000000    10.000000    11.000000   219.000000
       395    28.000000    10.000000    11.000000   211.000000
       396    36.000000    10.000000    10.000000   208.000000
       397    35.000000    10.000000    11.000000   210.000000
       398    36.000000    10.000000    11.000000   222.000000
       399    35.000000    10.000000    10.000000   216.000000
       400    34.000000    10.000000    10.000000   211.000000
       401    36.000000    10.000000    10.000000   216.000000
       402    30.000000    10.000000    11.000000   212.000000
       403    33.000000    10.000000    10.000000   205.000000
       404    36.000000    10.000000    10.000000   211.000000
       405    35.000000    10.000000    10.000000   213.000000
       406    34.000000    10.000000    10.000000   222.000000
       407    35.000000    11.000000    10.000000   225.000000
       408    35.000000    10.000000    10.000000   227.000000
       409    33.000000    10.000000    10.000000   229.000000
       410    31.000000    10.000000    10.000000   221.000000
       411    33.000000    10.000000    10.000000   226.000000
       412    32.000000    10.000000    11.000000   230.000000
       413    34.000000    10.000000    11.000000   226.000000
       414    35.000000    10.000000    11.000000   226.000000
       415    38.000000    11.000000    10.000000   225.000000
       416    36.000000    11.000000    10.000000   221.000000
       417    36.000000    11.000000    10.000000   229.000000
       418    37.000000    11.000000    13.000000   245.000000
       419    37.000000    11.000000    13.000000   241.000000
       420    43.000000    11.000000    13.000000   260.000000
       421    41.000000    11.000000    13.000000   266.000000
       422    43.000000    11.000000    13.000000   272.000000
       423    45.000000    11.000000    13.000000   272.000000
       424    41.000000    11.000000    13.000000   252.000000
       425    44.000000    11.000000    13.000000   241.000000
       426    46.000000    11.000000    14.000000   257.000000
       427    40.000000    11.000000    11.000000   248.000000
       428    38.000000    11.000000    11.000000   239.000000
       429    39.000000    11.000000    11.000000   234.000000
       430    43.000000    11.000000    11.000000   241.000000
       431    43.000000    11.000000    14.000000   238.000000
       432    44.000000    11.000000    14.000000   259.000000
       433    43.000000    11.000000    13.000000   257.000000
       434    44.000000    10.000000    13.000000   265.000000
       435    42.000000    10.000000    13.000000   262.000000
       436    43.000000    10.000000    13.000000   249.000000
       437    39.000000    13.000000    12.000000   252.000000
       438    36.000000    13.000000    12.000000   249.000000
       439    37.000000    13.000000    12.000000   237.000000
       440    35.000000    12.000000    13.000000   232.000000
       441    38.000000    12.000000    13.000000   249.000000
       442    39.000000    13.000000    13.000000   249.000000
       443    38.000000    13.000000    10.000000   252.000000
       444    36.000000    13.000000    11.000000   242.000000
       445    34.000000    13.000000     9.000000   246.000000
       446    35.000000    13.000000    10.000000   229.000000
       447    34.000000    13.000000    10.000000   230.000000
       448    35.000000    13.000000    10.000000   226.000000
       449    35.000000    13.000000    10.000000   219.000000
       450    34.000000    13.000000    10.000000   220.000000
       451    32.000000    13.000000    10.000000   221.000000
       452    33.000000     9.000000     9.000000   218.000000
       453    34.000000    10.000000    10.000000   220.000000
       454    34.000000    10.000000    10.000000   233.000000
       455    33.000000     9.000000    11.000000   230.000000
       456    34.000000     9.000000    11.000000   235.000000
       457    36.000000    10.000000    11.000000   222.000000
       458    35.000000    11.000000    11.000000   235.000000
       459    33.000000    11.000000    11.000000   223.000000
       460    32.000000     9.000000    12.000000   212.000000
       461    33.000000    10.000000    10.000000   206.000000
       462    31.000000     9.000000     9.000000   189.000000
       463    29.000000     9.000000     9.000000   192.000000
       464    35.000000    10.000000     9.000000   198.000000
       465    36.000000    10.000000    10.000000   213.000000
       466    33.000000    10.000000    10.000000   216.000000
       467    32.000000    10.000000    10.000000   223.000000
       468    34.000000    10.000000    12.000000   233.000000
       469    32.000000    10.000000    12.000000   243.000000
       470    28.000000    10.000000    12.000000   231.000000
       471    32.000000    10.000000    12.000000   224.000000
       472    36.000000    10.000000    12.000000   224.000000
       473    36.000000    10.000000    13.000000   234.000000
       474    44.000000    10.000000    12.000000   232.000000
       475    43.000000    11.000000    12.000000   238.000000
       476    36.000000    11.000000    12.000000   244.000000
       477    36.000000    10.000000    13.000000   228.000000
       478    41.000000    11.000000    11.000000   228.000000
       479    45.000000    11.000000    11.000000   239.000000
       480    42.000000    12.000000    12.000000   242.000000
       481    39.000000    11.000000    12.000000   241.000000
       482    38.000000    12.000000    11.000000   235.000000
       483    39.000000    12.000000    12.000000   242.000000
       484    35.000000    11.000000    11.000000   241.000000
       485    34.000000    11.000000    12.000000   240.000000
       486    34.000000    10.000000    12.000000   223.000000
       487    37.000000    10.000000    13.000000   235.000000
       488    36.000000    10.000000    11.000000   232.000000
       489    37.000000    10.000000    10.000000   211.000000
       490    39.000000    10.000000    10.000000   225.000000
       491    36.000000    10.000000    10.000000   225.000000
       492    36.000000    10.000000    10.000000   233.000000
       493    34.000000    11.000000    11.000000   229.000000
       494    34.000000    11.000000    10.000000   221.000000
       495    32.000000    11.000000    10.000000   220.000000
       496    34.000000    10.000000     9.000000   217.000000
       497    34.000000    10.000000    10.000000   219.000000
       498    34.000000    10.000000    10.000000   222.000000
       499    33.000000     9.000000    10.000000   230.000000
       500    30.000000     9.000000    10.000000   224.000000
       501    31.000000     9.000000    10.000000   230.000000
       502    30.000000     9.000000    10.000000   225.000000
       503    34.000000    10.000000    10.000000   220.000000
       504    39.000000    10.000000    10.000000   232.000000
       505    38.000000    10.000000    10.000000   243.000000
       506    37.000000    10.000000    10.000000   249.000000
       507    36.000000    10.000000    10.000000   237.000000
       508    30.000000    10.000000    10.000000   215.000000
       509    31.000000    10.000000    10.000000   235.000000
       510    37.000000    10.000000    10.000000   243.000000
       511    38.000000    10.000000    10.000000   240.000000
       512    38.000000    10.000000     9.000000   242.000000
       513    37.000000    10.000000     9.000000   226.000000
       514    39.000000    10.000000    11.000000   225.000000
       515    42.000000    10.000000    12.000000   232.000000
       516    45.000000    10.000000    11.000000   248.000000
       517    42.000000    10.000000    11.000000   248.000000
       518    41.000000    10.000000    11.000000   251.000000
       519    42.000000    10.000000    11.000000   248.000000
       520    43.000000    10.000000    11.000000   234.000000
       521    41.000000    10.000000    10.000000   242.000000
       522    39.000000    11.000000    10.000000   245.000000
       523    40.000000    11.000000    10.000000   230.000000
       524    43.000000    11.000000    10.000000   239.000000
       525    40.000000    11.000000    10.000000   244.000000
       526    40.000000    11.000000    10.000000   235.000000
       527    39.000000    11.000000    10.000000   226.000000
       528    35.000000    11.000000    10.000000   236.000000
       529    36.000000    11.000000    10.000000   249.000000
       530    38.000000    11.000000    11.000000   250.000000
       531    34.000000    11.000000    11.000000   231.000000
       532    31.000000    11.000000    11.000000   245.000000
       533    35.000000    11.000000    10.000000   234.000000
       534    41.000000    11.000000    10.000000   248.000000
       535    39.000000    11.000000    10.000000   236.000000
       536    40.000000    11.000000    10.000000   220.000000
       537    46.000000    11.000000    10.000000   238.000000
       538    42.000000    11.000000    11.000000   236.000000
       539    41.000000    11.000000    11.000000   230.000000
       540    40.000000    11.000000    10.000000   223.000000
       541    40.000000    11.000000    10.000000   214.000000
       542    41.000000    11.000000    10.000000   205.000000
       543    44.000000    11.000000    10.000000   227.000000
       544    43.000000    11.000000    10.000000   213.000000
       545    48.000000    11.000000    11.000000   224.000000
       546    49.000000    11.000000    11.000000   229.000000
       547    49.000000    11.000000    11.000000   242.000000
       548    47.000000    11.000000    11.000000   236.000000
       549    47.000000    11.000000    11.000000   250.000000
       550    43.000000    11.000000    11.000000   258.000000
       551    42.000000    11.000000    12.000000   257.000000
       552    43.000000    11.000000    13.000000   256.000000
       553    41.000000    10.000000    12.000000   249.000000
       554    39.000000     9.000000    12.000000   235.000000
       555    39.000000     9.000000    12.000000   248.000000
       556    39.000000    10.000000    11.000000   235.000000
       557    40.000000    10.000000    11.000000   237.000000
       558    43.000000    10.000000    12.000000   235.000000
       559    43.000000    10.000000    12.000000   251.000000
       560    42.000000    11.000000    12.000000   234.000000
       561    46.000000    11.000000    12.000000   242.000000
       562    39.000000    10.000000    11.000000   222.000000
       563    40.000000    10.000000    11.000000   240.000000
       564    41.000000    10.000000    11.000000   245.000000
       565    41.000000    10.000000    11.000000   258.000000
       566    43.000000    10.000000    11.000000   260.000000
       567    46.000000    10.000000    11.000000   251.000000
       568    47.000000    10.000000    11.000000   242.000000
       569    44.000000    10.000000    11.000000   243.000000
       570    40.000000    14.000000    11.000000   243.000000
       571    41.000000    14.000000    11.000000   246.000000
       572    42.000000    12.000000    11.000000   235.000000
       573    41.000000    12.000000    11.000000   244.000000
       574    38.000000    10.000000    11.000000   252.000000
       575    39.000000    10.000000    11.000000   246.000000
       576    42.000000    10.000000    10.000000   263.000000
       577    41.000000    10.000000    10.000000   262.000000
       578    42.000000    11.000000    11.000000   249.000000
       579    38.000000     9.000000    11.000000   261.000000
       580    34.000000     9.000000    11.000000   247.000000
       581    30.000000     9.000000    11.000000   247.000000
       582    37.000000    10.000000    11.000000   260.000000
       583    37.000000    10.000000    11.000000   258.000000
       584    37.000000     9.000000    11.000000   258.000000
       585    38.000000    10.000000    12.000000   253.000000
       586    39.000000     9.000000    12.000000   263.000000
       587    40.000000    10.000000    12.000000   266.000000
       588    41.000000    10.000000    12.000000   266.000000
       589    44.000000    11.000000    12.000000   274.000000
       590    40.000000    11.000000    12.000000   277.000000
       591    40.000000    11.000000    11.000000   272.000000
       592    39.000000    11.000000    11.000000   258.000000
       593    37.000000    11.000000    11.000000   248.000000
       594    39.000000    10.000000    11.000000   248.000000
       595    35.000000    10.000000    10.000000   248.000000
       596    37.000000    10.000000    10.000000   257.000000
       597    36.000000    11.000000    10.000000   243.000000
       598    36.000000    11.000000    10.000000   234.000000
       599    35.000000    14.000000    10.000000   257.000000
       600    34.000000    11.000000    10.000000   242.000000
       601    39.000000    12.000000    10.000000   246.000000
       602    34.000000    11.000000    10.000000   244.000000
       603    33.000000    11.000000    10.000000   244.000000
       604    32.000000    11.000000    10.000000   225.000000
       605    30.000000    11.000000    12.000000   238.000000
       606    33.000000    11.000000    10.000000   234.000000
       607    35.000000    11.000000    11.000000   233.000000
       608    36.000000    11.000000    11.000000   227.000000
       609    39.000000    11.000000    11.000000   239.000000
       610    36.000000    10.000000    11.000000   248.000000
       611    36.000000    10.000000    11.000000   247.000000
       612    36.000000    10.000000    11.000000   242.000000
       613    35.000000    10.000000    11.000000   240.000000
       614    34.000000    11.000000    11.000000   234.000000
       615    33.000000    11.000000    11.000000   236.000000
       616    33.000000    11.000000    11.000000   235.000000
       617    33.000000    11.000000    11.000000   224.000000
       618    36.000000    11.000000    11.000000   212.000000
       619    37.000000    11.000000    11.000000   219.000000
       620    37.000000    10.000000    12.000000   228.000000
       621    37.000000    10.000000     9.000000   230.000000
       622    37.000000    10.000000    10.000000   238.000000
       623    34.000000     9.000000     9.000000   233.000000
       624    35.000000     9.000000    11.000000   233.000000
       625    35.000000    10.000000    11.000000   231.000000
       626    33.000000     9.000000    11.000000   229.000000
       627    37.000000     9.000000    11.000000   234.000000
       628    36.000000     9.000000    12.000000   241.000000
       629    31.000000     9.000000    13.000000   235.000000
       630    33.000000    10.000000    13.000000   231.000000
       631    39.000000    10.000000    13.000000   243.000000
       632    36.000000    10.000000    13.000000   252.000000
       633    42.000000    10.000000    13.000000   251.000000
       634    43.000000    10.000000    13.000000   254.000000
       635    40.000000    10.000000    13.000000   260.000000
       636    43.000000    10.000000    13.000000   256.000000
       637    44.000000    10.000000    13.000000   261.000000
       638    46.000000    10.000000    13.000000   272.000000
       639    46.000000    11.000000    13.000000   274.000000
       640    44.000000    11.000000    13.000000   269.000000
       641    46.000000    11.000000    13.000000   260.000000
       642    42.000000    12.000000    13.000000   248.000000
       643    42.000000    12.000000    13.000000   243.000000
       644    51.000000    11.000000    13.000000   243.000000
       645    48.000000    10.000000    13.000000   242.000000
       646    46.000000    13.000000    13.000000   249.000000
       647    48.000000    13.000000    13.000000   251.000000
       648    48.000000    12.000000    13.000000   244.000000
       649    50.000000    12.000000    13.000000   251.000000
       650    51.000000    12.000000    13.000000   240.000000
       651    51.000000    12.000000    13.000000   239.000000
       652    50.000000    12.000000    13.000000   256.000000
       653    46.000000    13.000000    13.000000   230.000000
       654    45.000000    13.000000    13.000000   242.000000
       655    44.000000    11.000000    13.000000   232.000000
       656    43.000000    11.000000    13.000000   230.000000
       657    46.000000    11.000000    13.000000   249.000000
       658    54.000000    11.000000    12.000000   265.000000
       659    54.000000    12.000000    12.000000   264.000000
       660    53.000000    12.000000    12.000000   281.000000
       661    51.000000    12.000000    12.000000   277.000000
       662    47.000000    12.000000    13.000000   261.000000
       663    48.000000    12.000000    13.000000   266.000000
       664    49.000000    12.000000    11.000000   246.000000
       665    48.000000    12.000000    12.000000   260.000000
       666    49.000000    12.000000    13.000000   255.000000
       667    49.000000    12.000000    13.000000   256.000000
       668    50.000000    12.000000    11.000000   256.000000
       669    47.000000    12.000000    12.000000   250.000000
       670    48.000000    12.000000    12.000000   249.000000
       671    47.000000    12.000000    12.000000   263.000000
       672    48.000000    12.000000    12.000000   270.000000
       673    48.000000    12.000000    12.000000   261.000000
       674    49.000000    12.000000    13.000000   256.000000
       675    50.000000    13.000000    13.000000   252.000000
       676    52.000000    12.000000    13.000000   261.000000
       677    51.000000    13.000000    13.000000   249.000000
       678    52.000000    13.000000    14.000000   245.000000
       679    52.000000    13.000000    14.000000   253.000000
       680    53.000000    12.000000    15.000000   253.000000
       681    54.000000    13.000000    14.000000   266.000000
       682    55.000000    12.000000    14.000000   266.000000
       683    54.000000    12.000000    14.000000   270.000000
       684    57.000000    12.000000    14.000000   266.000000
       685    52.000000    12.000000    14.000000   252.000000
       686    53.000000    12.000000    13.000000   245.000000
       687    57.000000    12.000000    14.000000   268.000000
       688    52.000000    11.000000    14.000000   252.000000
       689    52.000000    11.000000    14.000000   267.000000
       690    48.000000    11.000000    13.000000   259.000000
       691    51.000000    11.000000    13.000000   260.000000
       692    51.000000    11.000000    13.000000   250.000000
       693    52.000000    11.000000    13.000000   257.000000
       694    52.000000    12.000000    13.000000   264.000000
       695    54.000000    12.000000    14.000000   269.000000
       696    51.000000    11.000000    14.000000   267.000000
       697    49.000000    12.000000    14.000000   257.000000
       698    57.000000    12.000000    15.000000   279.000000
       699    60.000000    12.000000    15.000000   283.000000
       700    56.000000    12.000000    16.000000   262.000000
       701    58.000000    12.000000    15.000000   269.000000
       702    54.000000    12.000000    14.000000   262.000000
       703    54.000000    12.000000    14.000000   260.000000
       704    57.000000    11.000000    15.000000   277.000000
       705    56.000000    11.000000    15.000000   266.000000
       706    60.000000    12.000000    15.000000   264.000000
       707    56.000000    12.000000    15.000000   256.000000
       708    59.000000    12.000000    15.000000   255.000000
       709    57.000000    12.000000    15.000000   251.000000
       710    61.000000    12.000000    15.000000   263.000000
       711    61.000000    13.000000    15.000000   281.000000
       712    63.000000    12.000000    15.000000   279.000000
       713    65.000000    13.000000    14.000000   280.000000
       714    67.000000    12.000000    14.000000   280.000000
       715    67.000000    12.000000    14.000000   275.000000
       716    65.000000    12.000000    14.000000   271.000000
       717    62.000000    12.000000    14.000000   266.000000
       718    58.000000    12.000000    14.000000   268.000000
       719    55.000000    12.000000    14.000000   253.000000
       720    54.000000    12.000000    14.000000   257.000000
       721    55.000000    11.000000    13.000000   258.000000
       722    59.000000    11.000000    13.000000   259.000000
       723    61.000000    12.000000    14.000000   262.000000
       724    58.000000    13.000000    14.000000   252.000000
       725    57.000000    13.000000    14.000000   255.000000
       726    55.000000    13.000000    13.000000   267.000000
       727    55.000000    13.000000    13.000000   254.000000
       728    55.000000    13.000000    13.000000   242.000000
       729    57.000000    13.000000    14.000000   252.000000
       730    53.000000    13.000000    14.000000   255.000000
       731    53.000000    13.000000    15.000000   266.000000
       732    57.000000    13.000000    15.000000   279.000000
       733    57.000000    13.000000    15.000000   266.000000
       734    54.000000    13.000000    15.000000   276.000000
       735    52.000000    13.000000    15.000000   263.000000
       736    53.000000    13.000000    17.000000   273.000000
       737    57.000000    15.000000    17.000000   275.000000
       738    59.000000    15.000000    17.000000   267.000000
       739    58.000000    15.000000    16.000000   266.000000
       740    58.000000    15.000000    16.000000   263.000000
       741    60.000000    15.000000    16.000000   279.000000
       742    60.000000    15.000000    13.000000   281.000000
       743    62.000000    15.000000    13.000000   277.000000
       744    62.000000    15.000000    13.000000   283.000000
       745    64.000000    14.000000    14.000000   267.000000
       746    63.000000    14.000000    14.000000   264.000000
       747    64.000000    14.000000    14.000000   270.000000
       748    63.000000    14.000000    14.000000   269.000000
       749    63.000000    14.000000    13.000000   260.000000
       750    62.000000    13.000000    13.000000   248.000000
       751    59.000000    13.000000    14.000000   260.000000
       752    60.000000    13.000000    14.000000   245.000000
       753    64.000000    13.000000    14.000000   257.000000
       754    66.000000    14.000000    14.000000   253.000000
       755    63.000000    13.000000    14.000000   254.000000
       756    66.000000    14.000000    14.000000   264.000000
       757    62.000000    13.000000    13.000000   259.000000
       758    64.000000    13.000000    13.000000   256.000000
       759    62.000000    12.000000    13.000000   252.000000
       760    64.000000    13.000000    13.000000   272.000000
       761    65.000000    13.000000    13.000000   287.000000
       762    68.000000    13.000000    13.000000   277.000000
       763    69.000000    13.000000    13.000000   291.000000
       764    67.000000    14.000000    13.000000   295.000000
       765    69.000000    14.000000    14.000000   291.000000
       766    70.000000    14.000000    14.000000   287.000000
       767    65.000000    14.000000    14.000000   292.000000
       768    71.000000    15.000000    15.000000   306.000000
       769    68.000000    15.000000    13.000000   294.000000
       770    71.000000    16.000000    13.000000   292.000000
       771    71.000000    15.000000    13.000000   300.000000
       772    76.000000    15.000000    13.000000   320.000000
       773    75.000000    16.000000    14.000000   318.000000
       774    74.000000    16.000000    13.000000   310.000000
       775    76.000000    16.000000    13.000000   310.000000
       776    75.000000    16.000000    16.000000   309.000000
       777    77.000000    16.000000    16.000000   306.000000
       778    77.000000    16.000000    16.000000   324.000000
       779    74.000000    16.000000    16.000000   318.000000
       780    73.000000    16.000000    16.000000   307.000000
       781    74.000000    16.000000    16.000000   311.000000
       782    71.000000    16.000000    15.000000   298.000000
       783    65.000000    15.000000    17.000000   296.000000
       784    69.000000    15.000000    17.000000   289.000000
       785    68.000000    16.000000    17.000000   299.000000
       786    72.000000    16.000000    17.000000   302.000000
       787    72.000000    16.000000    16.000000   288.000000
       788    71.000000    16.000000    16.000000   294.000000
       789    70.000000    16.000000    14.000000   284.000000
       790    66.000000    17.000000    16.000000   294.000000
       791    74.000000    17.000000    14.000000   301.000000
       792    70.000000    17.000000    14.000000   314.000000
       793    71.000000    17.000000    15.000000   314.000000
       794    75.000000    14.000000    15.000000   304.000000
       795    73.000000    14.000000    14.000000   307.000000
       796    73.000000    14.000000    15.000000   303.000000
       797    73.000000    15.000000    15.000000   318.000000
       798    73.000000    14.000000    14.000000   320.000000
       799    75.000000    13.000000    14.000000   313.000000
       800    76.000000    13.000000    14.000000   322.000000
       801    78.000000    14.000000    14.000000   322.000000
       802    76.000000    14.000000    14.000000   317.000000
       803    78.000000    14.000000    13.000000   299.000000
       804    78.000000    15.000000    13.000000   285.000000
       805    80.000000    15.000000    13.000000   295.000000
       806    83.000000    16.000000    13.000000   300.000000
       807    85.000000    15.000000    14.000000   320.000000
       808    84.000000    15.000000    14.000000   307.000000
       809    80.000000    13.000000    12.000000   286.000000
       810    78.000000    13.000000    14.000000   274.000000
       811    76.000000    16.000000    14.000000   292.000000
       812    77.000000    15.000000    14.000000   304.000000
       813    79.000000    15.000000    14.000000   305.000000
       814    78.000000    14.000000    13.000000   291.000000
       815    75.000000    14.000000    14.000000   298.000000
       816    82.000000    15.000000    13.000000   302.000000
       817    79.000000    15.000000    13.000000   299.000000
       818    82.000000    16.000000    15.000000   311.000000
       819    80.000000    16.000000    15.000000   300.000000
       820    82.000000    16.000000    15.000000   310.000000
       821    82.000000    16.000000    15.000000   306.000000
       822    80.000000    15.000000    15.000000   300.000000
       823    77.000000    15.000000    15.000000   304.000000
       824    78.000000    15.000000    15.000000   320.000000
       825    81.000000    15.000000    15.000000   312.000000
       826    82.000000    14.000000    13.000000   309.000000
       827    84.000000    14.000000    13.000000   301.000000
       828    81.000000    14.000000    13.000000   310.000000
       829    81.000000    14.000000    13.000000   317.000000
       830    79.000000    14.000000    13.000000   311.000000
       831    85.000000    14.000000    13.000000   325.000000
       832    79.000000    14.000000    13.000000   304.000000
       833    76.000000    14.000000    15.000000   305.000000
       834    72.000000    14.000000    15.000000   296.000000
       835    71.000000    14.000000    15.000000   293.000000
       836    71.000000    14.000000    15.000000   289.000000
       837    74.000000    14.000000    15.000000   289.000000
       838    81.000000    15.000000    15.000000   299.000000
       839    69.000000    16.000000    15.000000   271.000000
       840    74.000000    16.000000    14.000000   284.000000
       841    70.000000    16.000000    14.000000   288.000000
       842    67.000000    14.000000    14.000000   288.000000
       843    67.000000    14.000000    15.000000   286.000000
       844    66.000000    15.000000    15.000000   286.000000
       845    66.000000    15.000000    15.000000   283.000000
       846    68.000000    14.000000    15.000000   265.000000
       847    67.000000    14.000000    15.000000   273.000000
       848    67.000000    13.000000    15.000000   277.000000
       849    64.000000    13.000000    14.000000   270.000000
       850    63.000000    14.000000    13.000000   256.000000
       851    62.000000    14.000000    14.000000   238.000000
       852    64.000000    14.000000    13.000000   257.000000
       853    67.000000    14.000000    14.000000   271.000000
       854    69.000000    14.000000    14.000000   272.000000
       855    70.000000    14.000000    14.000000   270.000000
       856    72.000000    14.000000    14.000000   277.000000
       857    73.000000    14.000000    14.000000   277.000000
       858    70.000000    14.000000    13.000000   283.000000
       859    70.000000    15.000000    13.000000   283.000000
       860    71.000000    15.000000    13.000000   275.000000
       861    73.000000    15.000000    13.000000   281.000000
       862    71.000000    15.000000    13.000000   288.000000
       863    69.000000    15.000000    13.000000   292.000000
       864    70.000000    15.000000    13.000000   303.000000
       865    71.000000    14.000000    13.000000   307.000000
       866    72.000000    14.000000    14.000000   282.000000
       867    72.000000    14.000000    14.000000   283.000000
       868    73.000000    14.000000    14.000000   294.000000
       869    73.000000    14.000000    14.000000   300.000000
       870    73.000000    14.000000    14.000000   283.000000
       871    72.000000    13.000000    15.000000   284.000000
       872    66.000000    13.000000    14.000000   285.000000
       873    73.000000    13.000000    14.000000   294.000000
       874    68.000000    16.000000    14.000000   277.000000
       875    66.000000    14.000000    14.000000   273.000000
       876    70.000000    14.000000    14.000000   290.000000
       877    74.000000    14.000000    15.000000   295.000000
       878    72.000000    13.000000    15.000000   299.000000
       879    73.000000    13.000000    15.000000   297.000000
       880    74.000000    13.000000    15.000000   312.000000
       881    72.000000    13.000000    14.000000   307.000000
       882    69.000000    13.000000    13.000000   302.000000
       883    73.000000    13.000000    13.000000   304.000000
       884    74.000000    13.000000    13.000000   285.000000
       885    74.000000    15.000000    13.000000   305.000000
       886    72.000000    15.000000    13.000000   318.000000
       887    73.000000    14.000000    13.000000   316.000000
       888    75.000000    14.000000    13.000000   328.000000
       889    74.000000    15.000000    13.000000   326.000000
       890    76.000000    13.000000    13.000000   315.000000
       891    77.000000    13.000000    13.000000   311.000000
       892    78.000000    13.000000    13.000000   320.000000
       893    78.000000    13.000000    13.000000   308.000000
       894    78.000000    13.000000    13.000000   300.000000
       895    79.000000    13.000000    13.000000   299.000000
       896    76.000000    13.000000    12.000000   293.000000
       897    78.000000    13.000000    12.000000   293.000000
       898    81.000000    13.000000    12.000000   283.000000
       899    81.000000    13.000000    12.000000   294.000000
       900    78.000000    14.000000    12.000000   290.000000
       901    76.000000    16.000000    12.000000   299.000000
       902    76.000000    16.000000    12.000000   288.000000
       903    76.000000    16.000000    13.000000   282.000000
       904    77.000000    16.000000    13.000000   288.000000
       905    74.000000    15.000000    12.000000   280.000000
       906    80.000000    15.000000    13.000000   301.000000
       907    77.000000    16.000000    13.000000   294.000000
       908    78.000000    16.000000    13.000000   299.000000
       909    79.000000    16.000000    13.000000   302.000000
       910    76.000000    15.000000    12.000000   302.000000
       911    76.000000    14.000000    12.000000   295.000000
       912    77.000000    14.000000    13.000000   310.000000
       913    77.000000    14.000000    12.000000   301.000000
       914    76.000000    14.000000    12.000000   304.000000
       915    75.000000    12.000000    12.000000   301.000000
       916    75.000000    12.000000    12.000000   308.000000
       917    79.000000    12.000000    12.000000   314.000000
       918    76.000000    12.000000    12.000000   310.000000
       919    72.000000    12.000000    12.000000   298.000000
       920    74.000000    12.000000    12.000000   304.000000
       921    73.000000    12.000000    12.000000   308.000000
       922    75.000000    12.000000    13.000000   309.000000
       923    78.000000    12.000000    13.000000   314.000000
       924    77.000000    12.000000    13.000000   309.000000
       925    79.000000    12.000000    13.000000   307.000000
       926    81.000000    12.000000    13.000000   327.000000
       927    80.000000    12.000000    13.000000   309.000000
       928    82.000000    13.000000    13.000000   319.000000
       929    83.000000    13.000000    13.000000   320.000000
       930    84.000000    13.000000    13.000000   316.000000
       931    84.000000    13.000000    13.000000   316.000000
       932    87.000000    12.000000    13.000000   315.000000
       933    86.000000    12.000000    13.000000   308.000000
       934    87.000000    12.000000    13.000000   303.000000
       935    89.000000    12.000000    13.000000   303.000000
       936    83.000000    12.000000    13.000000   299.000000
       937    86.000000    13.000000    13.000000   324.000000
       938    83.000000    12.000000    13.000000   309.000000
       939    85.000000    12.000000    13.000000   315.000000
       940    84.000000    12.000000    13.000000   301.000000
       941    82.000000    13.000000    13.000000   289.000000
       942    82.000000    13.000000    13.000000   291.000000
       943    76.000000    12.000000    13.000000   286.000000
       944    79.000000    13.000000    13.000000   295.000000
       945    79.000000    12.000000    14.000000   314.000000
       946    79.000000    13.000000    14.000000   309.000000
       947    81.000000    13.000000    14.000000   332.000000
       948    81.000000    15.000000    14.000000   337.000000
       949    84.000000    13.000000    14.000000   323.000000
       950    81.000000    12.000000    13.000000   336.000000
       951    82.000000    11.000000    15.000000   326.000000
       952    82.000000    12.000000    15.000000   326.000000
       953    83.000000    12.000000    15.000000   321.000000
       954    81.000000    11.000000    15.000000   309.000000
       955    82.000000    11.000000    15.000000   306.000000
       956    86.000000    11.000000    14.000000   305.000000
       957    85.000000    12.000000    14.000000   316.000000
       958    86.000000    12.000000    14.000000   317.000000
       959    83.000000    12.000000    15.000000   327.000000
       960    81.000000    11.000000    14.000000   321.000000
       961    84.000000    11.000000    14.000000   311.000000
       962    86.000000    12.000000    14.000000   305.000000
       963    87.000000    11.000000    14.000000   308.000000
       964    85.000000    12.000000    14.000000   293.000000
       965    85.000000    11.000000    14.000000   286.000000
       966    84.000000    11.000000    13.000000   285.000000
       967    85.000000    11.000000    13.000000   295.000000
       968    88.000000    11.000000    13.000000   314.000000
       969    80.000000    11.000000    15.000000   301.000000
       970    83.000000    14.000000    15.000000   309.000000
       971    84.000000    14.000000    15.000000   320.000000
       972    80.000000    14.000000    15.000000   303.000000
       973    81.000000    14.000000    17.000000   312.000000
       974    82.000000    14.000000    17.000000   284.000000
       975    82.000000    14.000000    17.000000   292.000000
       976    78.000000    13.000000    17.000000   287.000000
       977    78.000000    13.000000    18.000000   284.000000
       978    80.000000    13.000000    18.000000   290.000000
       979    82.000000    13.000000    19.000000   279.000000
       980    82.000000    13.000000    15.000000   298.000000
       981    87.000000    13.000000    15.000000   311.000000
       982    89.000000    13.000000    15.000000   316.000000
       983    82.000000    11.000000    15.000000   302.000000
       984    83.000000    12.000000    15.000000   300.000000
       985    80.000000    11.000000    14.000000   293.000000
       986    84.000000    11.000000    13.000000   300.000000
       987    82.000000    11.000000    13.000000   299.000000
       988    84.000000    11.000000    14.000000   311.000000
       989    81.000000    11.000000    14.000000   295.000000
       990    79.000000    11.000000    14.000000   293.000000
       991    82.000000    12.000000    15.000000   314.000000
       992    85.000000    12.000000    16.000000   327.000000
       993    86.000000    12.000000    16.000000   331.000000
       994    82.000000    12.000000    16.000000   336.000000
       995    83.000000    13.000000    16.000000   330.000000
       996    81.000000    13.000000    15.000000   321.000000
       997    80.000000    12.000000    15.000000   314.000000
       998    78.000000    13.000000    15.000000   312.000000
       999    78.000000    13.000000    13.000000   300.000000
      1000    80.000000    13.000000    13.000000   289.000000
      1001    86.000000    13.000000    13.000000   299.000000
      1002    86.000000    13.000000    15.000000   313.000000
      1003    86.000000    13.000000    15.000000   303.000000
      1004    86.000000    13.000000    15.000000   308.000000
      1005    85.000000    13.000000    15.000000   318.000000
      1006    90.000000    13.000000    13.000000   295.000000
      1007    92.000000    13.000000    16.000000   310.000000
      1008    91.000000    13.000000    16.000000   315.000000
      1009    91.000000    15.000000    16.000000   316.000000
      1010    88.000000    14.000000    16.000000   300.000000
      1011    88.000000    14.000000    17.000000   316.000000
      1012    90.000000    13.000000    17.000000   320.000000
      1013    89.000000    14.000000    17.000000   337.000000
      1014    89.000000    14.000000    17.000000   326.000000
      1015    91.000000    14.000000    15.000000   319.000000
      1016    91.000000    14.000000    16.000000   329.000000
      1017    94.000000    14.000000    16.000000   337.000000
      1018    97.000000    14.000000    16.000000   339.000000
      1019    93.000000    14.000000    16.000000   322.000000
      1020    95.000000    14.000000    16.000000   326.000000
      1021    94.000000    14.000000    16.000000   323.000000
      1022    98.000000    14.000000    16.000000   329.000000
      1023    95.000000    14.000000    16.000000   330.000000
      1024    95.000000    14.000000    16.000000   341.000000
      1025    91.000000    14.000000    16.000000   327.000000
      1026    94.000000    14.000000    16.000000   323.000000
      1027    94.000000    14.000000    16.000000   333.000000
      1028    95.000000    13.000000    16.000000   342.000000
      1029    96.000000    13.000000    16.000000   344.000000
      1030    99.000000    14.000000    16.000000   335.000000
      1031    93.000000    13.000000    16.000000   315.000000
      1032    88.000000    14.000000    17.000000   323.000000
      1033    88.000000    14.000000    16.000000   343.000000
      1034    85.000000    12.000000    17.000000   336.000000
      1035    86.000000    12.000000    16.000000   340.000000
      1036    91.000000    14.000000    16.000000   346.000000
      1037    88.000000    14.000000    16.000000   337.000000
      1038    88.000000    14.000000    16.000000   344.000000
      1039    86.000000    14.000000    16.000000   341.000000
      1040    90.000000    14.000000    16.000000   350.000000
      1041    95.000000    14.000000    16.000000   348.000000
      1042    96.000000    14.000000    16.000000   355.000000
      1043    95.000000    12.000000    16.000000   345.000000
      1044    94.000000    14.000000    16.000000   338.000000
      1045    93.000000    14.000000    16.000000   352.000000
      1046    90.000000    15.000000    16.000000   345.000000
      1047    95.000000    15.000000    17.000000   356.000000
      1048    99.000000    15.000000    17.000000   364.000000
      1049    93.000000    14.000000    17.000000   342.000000
      1050    92.000000    14.000000    17.000000   341.000000
      1051    95.000000    14.000000    17.000000   331.000000
      1052    94.000000    13.000000    17.000000   338.000000
      1053    93.000000    13.000000    17.000000   342.000000
      1054    96.000000    14.000000    18.000000   335.000000
      1055    96.000000    14.000000    17.000000   345.000000
      1056   101.000000    13.000000    18.000000   344.000000


==> Figures/1-hole/1-OP_vs_dt/327-ll.txt <==
0.0	4
0.2	8
0.4	8
0.6	6
0.8	7
1.0	8
1.2	9
1.4	8
1.6	6
1.8	9
2.0	8
2.2	7
2.4	6
2.6	7
2.8	6
3.0	11
3.2	7
3.4	8
3.6	9
3.8	7
4.0	6
4.2	6
4.4	7
4.6	9
4.8	11
5.0	9
5.2	7
5.4	7
5.6	11
5.8	12
6.0	11
6.2	7
6.4	8
6.6	8
6.8	11
7.0	12
7.2	13
7.4	11
7.6	8
7.8	8
8.0	8
8.2	10
8.4	12
8.6	9
8.8	11
9.0	9
9.2	12
9.4	9
9.6	6
9.8	6
10.0	8
10.2	9
10.4	11
10.6	12
10.8	9
11.0	12
11.2	10
11.4	12
11.6	12
11.8	14
12.0	11
12.2	16
12.4	11
12.6	11
12.8	14
13.0	12
13.2	10
13.4	11
13.6	11
13.8	10
14.0	8
14.2	7
14.4	8
14.6	9
14.8	10
15.0	15
15.2	12
15.4	13
15.6	16
15.8	13
16.0	13
16.2	13
16.4	15
16.6	12
16.8	15
17.0	17
17.2	17
17.4	13
17.6	18
17.8	14
18.0	16
18.2	20
18.4	18
18.6	19
18.8	19
19.0	22
19.2	20
19.4	22
19.6	18
19.8	24
20.0	19
20.2	16
20.4	15
20.6	14
20.8	15
21.0	14
21.2	13
21.4	16
21.6	14
21.8	14
22.0	15
22.2	14
22.4	12
22.6	13
22.8	11
23.0	8
23.2	9
23.4	12
23.6	10
23.8	12
24.0	11
24.2	8
24.4	9
24.6	14
24.8	10
25.0	13
25.2	10
25.4	11
25.6	12
25.8	10
26.0	14
26.2	11
26.4	13
26.6	13
26.8	12
27.0	14
27.2	16
27.4	14
27.6	14
27.8	16
28.0	15
28.2	15
28.4	13
28.6	12
28.8	14
29.0	16
29.2	17
29.4	16
29.6	16
29.8	14
30.0	11
30.2	11
30.4	15
30.6	20
30.8	20
31.0	18
31.2	19
31.4	16
31.6	19
31.8	15
32.0	15
32.2	15
32.4	13
32.6	14
32.8	14
33.0	13
33.2	17
33.4	18
33.6	15
33.8	12
34.0	12
34.2	14
34.4	19
34.6	16
34.8	15
35.0	15
35.2	14
35.4	11
35.6	18
35.8	11
36.0	15
36.2	14
36.4	13
36.6	15
36.8	16
37.0	17
37.2	15
37.4	12
37.6	19
37.8	20
38.0	17
38.2	21
38.4	19
38.6	21
38.8	17
39.0	13
39.2	16
39.4	15
39.6	18
39.8	17
40.0	16
40.2	16
40.4	12
40.6	11
40.8	10
41.0	12
41.2	11
41.4	15
41.6	15
41.8	11
42.0	7
42.2	12
42.4	11
42.6	13
42.8	11
43.0	12
43.2	11
43.4	11
43.6	11
43.8	11
44.0	8
44.2	11
44.4	8
44.6	12
44.8	17
45.0	14
45.2	16
45.4	20
45.6	17
45.8	17
46.0	19
46.2	19
46.4	17
46.6	17
46.8	16
47.0	16
47.2	18
47.4	16
47.6	16
47.8	20
48.0	17
48.2	15
48.4	15
48.6	10
48.8	9
49.0	12
49.2	17
49.4	14
49.6	14
49.8	14
50.0	16
50.2	13
50.4	17
50.6	13
50.8	13
51.0	15
51.2	15
51.4	9
51.6	14
51.8	14
52.0	12
52.2	11
52.4	10
52.6	12
52.8	14
53.0	13
53.2	10
53.4	10
53.6	11
53.8	11
54.0	12
54.2	15
54.4	13
54.6	14
54.8	15
55.0	15
55.2	18
55.4	14
55.6	17
55.8	13
56.0	13
56.2	14
56.4	11
56.6	14
56.8	9
57.0	12
57.2	13
57.4	9
57.6	15
57.8	12
58.0	12
58.2	9
58.4	11
58.6	12
58.8	13
59.0	13
59.2	14
59.4	15
59.6	16
59.8	13
60.0	13
60.2	13
60.4	11
60.6	9
60.8	9
61.0	7
61.2	10
61.4	5

==> Figures/1-hole/1-OP_vs_dt/329-lr.txt <==
0.0	3
0.2	7
0.4	6
0.6	10
0.8	13
1.0	12
1.2	11
1.4	7
1.6	11
1.8	8
2.0	11
2.2	8
2.4	11
2.6	12
2.8	12
3.0	15
3.2	15
3.4	12
3.6	12
3.8	17
4.0	13
4.2	10
4.4	12
4.6	13
4.8	14
5.0	12
5.2	14
5.4	13
5.6	11
5.8	8
6.0	6
6.2	11
6.4	14
6.6	12
6.8	18
7.0	12
7.2	11
7.4	12
7.6	14
7.8	15
8.0	13
8.2	18
8.4	19
8.6	14
8.8	15
9.0	14
9.2	17
9.4	17
9.6	14
9.8	11
10.0	16
10.2	13
10.4	17
10.6	19
10.8	20
11.0	24
11.2	21
11.4	25
11.6	18
11.8	16
12.0	19
12.2	22
12.4	20
12.6	23
12.8	22
13.0	17
13.2	18
13.4	19
13.6	18
13.8	16
14.0	20
14.2	18
14.4	15
14.6	21
14.8	19
15.0	21
15.2	19
15.4	20
15.6	17
15.8	22
16.0	21
16.2	22
16.4	24
16.6	24
16.8	26
17.0	31
17.2	30
17.4	28
17.6	25
17.8	26
18.0	29
18.2	26
18.4	25
18.6	29
18.8	31
19.0	34
19.2	29
19.4	28
19.6	31
19.8	31
20.0	34
20.2	33
20.4	32
20.6	33
20.8	36
21.0	40
21.2	36
21.4	38
21.6	33
21.8	40
22.0	40
22.2	42
22.4	45
22.6	45
22.8	42
23.0	47
23.2	46
23.4	47
23.6	50
23.8	42
24.0	45
24.2	41
24.4	45
24.6	47
24.8	52
25.0	50
25.2	48
25.4	52
25.6	42
25.8	49
26.0	51
26.2	53
26.4	53
26.6	47
26.8	47
27.0	49
27.2	56
27.4	54
27.6	56
27.8	61
28.0	59
28.2	60
28.4	56
28.6	55
28.8	60
29.0	63
29.2	63
29.4	58
29.6	60
29.8	57
30.0	59
30.2	59
30.4	61
30.6	59
30.8	64
31.0	66
31.2	64
31.4	66
31.6	65
31.8	62
32.0	59
32.2	55
32.4	66
32.6	66
32.8	74
33.0	67
33.2	64
33.4	68
33.6	66
33.8	70
34.0	71
34.2	70
34.4	76
34.6	74
34.8	74
35.0	73
35.2	74
35.4	74
35.6	74
35.8	77
36.0	76
36.2	72
36.4	75
36.6	81
36.8	81
37.0	81
37.2	82
37.4	82
37.6	83
37.8	78
38.0	77
38.2	78
38.4	78
38.6	80
38.8	89
39.0	89
39.2	90
39.4	90
39.6	90
39.8	89
40.0	88
40.2	87
40.4	88
40.6	83
40.8	91
41.0	91
41.2	96
41.4	96
41.6	97
41.8	96
42.0	95
42.2	96
42.4	92
42.6	103
42.8	99
43.0	100
43.2	97
43.4	105
43.6	99
43.8	100
44.0	104
44.2	103
44.4	99
44.6	103
44.8	103
45.0	108
45.2	105
45.4	116
45.6	117
45.8	111
46.0	113
46.2	115
46.4	121
46.6	122
46.8	119
47.0	123
47.2	118
47.4	116
47.6	119
47.8	121
48.0	119
48.2	113
48.4	109
48.6	111
48.8	107
49.0	117
49.2	124
49.4	124
49.6	122
49.8	121
50.0	124
50.2	128
50.4	135
50.6	135
50.8	135
51.0	140
51.2	137
51.4	135
51.6	136
51.8	137
52.0	139
52.2	138
52.4	139
52.6	137
52.8	136
53.0	130
53.2	131
53.4	133
53.6	134
53.8	136
54.0	141
54.2	141
54.4	141
54.6	138
54.8	143
55.0	143
55.2	146
55.4	145
55.6	141
55.8	144
56.0	147
56.2	152
56.4	149
56.6	155
56.8	151
57.0	156
57.2	157
57.4	158
57.6	161
57.8	156
58.0	158
58.2	162
58.4	158
58.6	156
58.8	156
59.0	157
59.2	161
59.4	159
59.6	156
59.8	155
60.0	161
60.2	155
60.4	155
60.6	157
60.8	157
61.0	162
61.2	171
61.4	165
61.6	171
61.8	177
62.0	180
62.2	171
62.4	177
62.6	177
62.8	182
63.0	188
63.2	186
63.4	181
63.6	182
63.8	192
64.0	187
64.2	186
64.4	193
64.6	196
64.8	196
65.0	200
65.2	195
65.4	198
65.6	193
65.8	203

==> Figures/1-hole/1-OP_vs_dt/4-LR.txt <==
# Cycle: 11, status: ACC, move: ('cs', 12, 10, 2466)
#     Time       Orderp
         0     5.000000     5.000000     5.000000   137.000000
         1     6.000000     5.000000     5.000000   145.000000
         2     6.000000     5.000000     7.000000   132.000000
         3     8.000000     5.000000     7.000000   133.000000
         4    10.000000     5.000000     7.000000   135.000000
         5     6.000000     5.000000     7.000000   140.000000
         6     9.000000     5.000000     6.000000   152.000000
         7     9.000000     5.000000     6.000000   135.000000
         8    10.000000     5.000000     6.000000   136.000000
         9    13.000000     6.000000     6.000000   140.000000
        10    11.000000     6.000000     6.000000   125.000000
        11    11.000000     6.000000     6.000000   130.000000
        12    14.000000     6.000000     6.000000   142.000000
        13    12.000000     6.000000     6.000000   132.000000
        14    11.000000     6.000000     7.000000   144.000000
        15    11.000000     6.000000     7.000000   142.000000
        16    10.000000     6.000000     9.000000   131.000000
        17     8.000000     6.000000     9.000000   145.000000
        18     9.000000     6.000000     9.000000   144.000000
        19     6.000000     6.000000     8.000000   141.000000
        20    10.000000     6.000000     8.000000   138.000000
        21    11.000000     5.000000     6.000000   144.000000
        22     8.000000     6.000000     7.000000   130.000000
        23     8.000000     6.000000     7.000000   129.000000
        24     9.000000     5.000000     7.000000   131.000000
        25     9.000000     5.000000     7.000000   137.000000
        26    10.000000     6.000000     7.000000   145.000000
        27    10.000000     6.000000     7.000000   146.000000
        28    10.000000     6.000000     7.000000   133.000000
        29    14.000000     6.000000     7.000000   149.000000
        30    12.000000     7.000000     7.000000   152.000000
        31    14.000000     7.000000     6.000000   151.000000
        32    15.000000     7.000000     6.000000   161.000000
        33    14.000000     7.000000     6.000000   165.000000
        34    12.000000     7.000000     6.000000   155.000000
        35    13.000000     7.000000     6.000000   160.000000
        36    13.000000     6.000000     7.000000   156.000000
        37    13.000000     6.000000     7.000000   161.000000
        38     9.000000     6.000000    11.000000   149.000000
        39     7.000000     5.000000     7.000000   148.000000
        40    10.000000     6.000000     7.000000   145.000000
        41     9.000000     5.000000     7.000000   144.000000
        42     9.000000     7.000000     8.000000   148.000000
        43    11.000000     7.000000     8.000000   144.000000
        44    10.000000     7.000000     7.000000   149.000000
        45    10.000000     8.000000     7.000000   154.000000
        46    11.000000     8.000000     7.000000   146.000000
        47    10.000000     8.000000     7.000000   144.000000
        48    10.000000     8.000000     7.000000   139.000000
        49     9.000000     8.000000     7.000000   126.000000
        50    10.000000     7.000000     7.000000   133.000000
        51     9.000000     8.000000     7.000000   127.000000
        52    10.000000     9.000000     6.000000   135.000000
        53    12.000000     9.000000     6.000000   128.000000
        54     9.000000     8.000000     6.000000   107.000000
        55     9.000000     8.000000     7.000000   128.000000
        56     8.000000     8.000000     7.000000   139.000000
        57     9.000000     8.000000     5.000000   154.000000
        58     8.000000     8.000000     7.000000   171.000000
        59    10.000000     8.000000     7.000000   170.000000
        60    11.000000     8.000000     7.000000   168.000000
        61    12.000000     8.000000     7.000000   173.000000
        62    12.000000     8.000000     7.000000   160.000000
        63    12.000000     8.000000     7.000000   160.000000
        64    15.000000     8.000000     8.000000   149.000000
        65    13.000000     8.000000     8.000000   155.000000
        66    15.000000     7.000000     8.000000   156.000000
        67    15.000000     8.000000     8.000000   161.000000
        68    14.000000     8.000000     8.000000   166.000000
        69    14.000000     8.000000     8.000000   157.000000
        70    13.000000     8.000000     7.000000   161.000000
        71    14.000000     7.000000     8.000000   165.000000
        72    17.000000     7.000000     7.000000   174.000000
        73    15.000000     7.000000     7.000000   162.000000
        74    16.000000     7.000000     7.000000   160.000000
        75    19.000000     7.000000     7.000000   177.000000
        76    21.000000     7.000000     7.000000   190.000000
        77    19.000000     7.000000     7.000000   184.000000
        78    17.000000     9.000000     7.000000   181.000000
        79    17.000000     9.000000     7.000000   186.000000
        80    21.000000     6.000000     8.000000   192.000000
        81    18.000000     8.000000     8.000000   186.000000
        82    17.000000     7.000000     8.000000   189.000000
        83    17.000000     7.000000     8.000000   177.000000
        84    18.000000     7.000000     6.000000   168.000000
        85    16.000000     7.000000     6.000000   187.000000
        86    13.000000     7.000000     6.000000   174.000000
        87    12.000000     7.000000     7.000000   169.000000
        88    10.000000     6.000000     8.000000   156.000000
        89    10.000000     8.000000     9.000000   159.000000
        90    12.000000     8.000000     9.000000   161.000000
        91    13.000000     7.000000     8.000000   170.000000
        92    12.000000     6.000000     9.000000   154.000000
        93    13.000000     6.000000     8.000000   164.000000
        94    13.000000     6.000000     7.000000   166.000000
        95    14.000000     9.000000     7.000000   177.000000
        96    13.000000     6.000000     7.000000   179.000000
        97    14.000000     6.000000     7.000000   187.000000
        98    14.000000     7.000000     7.000000   184.000000
        99    14.000000     6.000000     7.000000   176.000000
       100    16.000000     6.000000     7.000000   179.000000
       101    17.000000     6.000000     7.000000   185.000000
       102    14.000000     6.000000     7.000000   175.000000
       103    16.000000     7.000000     7.000000   168.000000
       104    15.000000     6.000000     7.000000   165.000000
       105    13.000000     6.000000     7.000000   151.000000
       106     8.000000     6.000000     7.000000   136.000000
       107     8.000000     6.000000     7.000000   155.000000
       108    12.000000     5.000000     7.000000   160.000000
       109    10.000000     5.000000     6.000000   156.000000
       110    11.000000     6.000000     7.000000   159.000000
       111    14.000000     6.000000     6.000000   168.000000
       112    12.000000     6.000000     8.000000   171.000000
       113    14.000000     5.000000     9.000000   173.000000
       114    13.000000     7.000000     9.000000   176.000000
       115    15.000000     7.000000     8.000000   176.000000
       116    13.000000     6.000000     8.000000   167.000000
       117    15.000000     5.000000     8.000000   170.000000
       118    17.000000     6.000000     9.000000   182.000000
       119    14.000000     6.000000     9.000000   183.000000
       120    14.000000     6.000000     9.000000   167.000000
       121    15.000000     6.000000     8.000000   173.000000
       122    16.000000     6.000000     9.000000   160.000000
       123    17.000000     7.000000     9.000000   176.000000
       124    16.000000     7.000000     8.000000   153.000000
       125    16.000000     7.000000     8.000000   152.000000
       126    13.000000     8.000000     8.000000   133.000000
       127    12.000000     8.000000     8.000000   153.000000
       128    14.000000     6.000000     9.000000   158.000000
       129    13.000000     5.000000     9.000000   153.000000
       130    10.000000     5.000000     9.000000   149.000000
       131     9.000000     7.000000     8.000000   153.000000
       132    10.000000     7.000000     8.000000   153.000000
       133    10.000000     9.000000     7.000000   164.000000
       134    12.000000     7.000000     7.000000   162.000000
       135    11.000000     9.000000     8.000000   168.000000
       136    12.000000     9.000000     7.000000   168.000000
       137    12.000000     8.000000     7.000000   161.000000
       138    15.000000     7.000000     7.000000   159.000000
       139    17.000000     8.000000     7.000000   166.000000
       140    15.000000     9.000000     8.000000   148.000000
       141    14.000000     9.000000     8.000000   147.000000
       142    20.000000     9.000000     8.000000   174.000000
       143    15.000000     8.000000     8.000000   164.000000
       144    17.000000     9.000000     8.000000   165.000000
       145    17.000000     6.000000    10.000000   164.000000
       146    13.000000     6.000000     7.000000   143.000000
       147    10.000000     6.000000     7.000000   142.000000
       148     9.000000     6.000000     7.000000   145.000000
       149    10.000000     6.000000     7.000000   151.000000
       150     8.000000     6.000000     8.000000   155.000000
       151     8.000000     5.000000     8.000000   146.000000
       152    11.000000     5.000000     8.000000   150.000000
       153    12.000000     5.000000     7.000000   144.000000
       154    12.000000     5.000000     7.000000   151.000000
       155    11.000000     5.000000     7.000000   145.000000
       156    15.000000     6.000000    10.000000   162.000000
       157    13.000000     6.000000    11.000000   167.000000
       158    13.000000     6.000000     7.000000   166.000000
       159    14.000000     6.000000     7.000000   153.000000
       160    12.000000     6.000000     7.000000   167.000000
       161    14.000000     6.000000     7.000000   159.000000
       162    11.000000     6.000000     7.000000   154.000000
       163     9.000000     6.000000     7.000000   157.000000
       164    10.000000     6.000000     7.000000   155.000000
       165    10.000000     5.000000     7.000000   157.000000
       166    14.000000     5.000000     7.000000   161.000000
       167    12.000000     5.000000     7.000000   153.000000
       168    12.000000     5.000000     7.000000   160.000000
       169    12.000000     5.000000     6.000000   157.000000
       170     9.000000     4.000000     6.000000   152.000000
       171     8.000000     4.000000     8.000000   153.000000
       172    14.000000     6.000000     8.000000   168.000000
       173    17.000000     6.000000     8.000000   166.000000
       174    15.000000     6.000000     8.000000   170.000000
       175    16.000000     6.000000     8.000000   173.000000
       176    15.000000     6.000000     8.000000   160.000000
       177    14.000000     5.000000     8.000000   159.000000
       178    11.000000     5.000000     7.000000   143.000000
       179    10.000000     5.000000     8.000000   135.000000
       180    13.000000     6.000000     8.000000   138.000000
       181    14.000000     5.000000     8.000000   161.000000
       182    15.000000     5.000000     8.000000   145.000000
       183    19.000000     5.000000     8.000000   150.000000
       184    20.000000     6.000000     9.000000   160.000000
       185    14.000000     5.000000     9.000000   148.000000
       186    14.000000     5.000000     9.000000   159.000000
       187    17.000000     5.000000     9.000000   181.000000
       188    16.000000     6.000000     9.000000   180.000000
       189    17.000000     6.000000     9.000000   176.000000
       190    17.000000     6.000000     9.000000   186.000000
       191    18.000000     6.000000    10.000000   181.000000
       192    19.000000     6.000000     8.000000   164.000000
       193    21.000000     6.000000    10.000000   178.000000
       194    21.000000     6.000000    10.000000   172.000000
       195    24.000000     6.000000     9.000000   192.000000
       196    27.000000     6.000000     9.000000   204.000000
       197    26.000000     6.000000     9.000000   217.000000
       198    24.000000     6.000000     9.000000   210.000000
       199    22.000000     6.000000     9.000000   200.000000
       200    18.000000     5.000000     9.000000   197.000000
       201    17.000000     5.000000    10.000000   207.000000
       202    19.000000     6.000000    10.000000   175.000000
       203    15.000000     5.000000     9.000000   179.000000
       204    16.000000     5.000000     9.000000   174.000000
       205    20.000000     5.000000     9.000000   180.000000
       206    15.000000     6.000000    10.000000   167.000000
       207    16.000000     6.000000    10.000000   156.000000
       208    16.000000     6.000000    11.000000   165.000000
       209    19.000000     8.000000    11.000000   187.000000
       210    22.000000     9.000000     9.000000   188.000000
       211    20.000000     8.000000     9.000000   178.000000
       212    18.000000     5.000000     9.000000   182.000000
       213    19.000000     5.000000     8.000000   197.000000
       214    18.000000     6.000000     9.000000   175.000000
       215    16.000000     7.000000     9.000000   168.000000
       216    22.000000     7.000000     9.000000   165.000000
       217    20.000000     6.000000     9.000000   171.000000
       218    17.000000     6.000000     9.000000   159.000000
       219    15.000000     5.000000     9.000000   150.000000
       220    15.000000     5.000000     9.000000   154.000000
       221    11.000000     5.000000     9.000000   142.000000
       222    10.000000     5.000000     8.000000   144.000000
       223    10.000000     5.000000     8.000000   139.000000
       224    11.000000     5.000000     9.000000   152.000000
       225    12.000000     5.000000     9.000000   163.000000
       226    11.000000     5.000000     9.000000   154.000000
       227    14.000000     5.000000     8.000000   154.000000
       228    14.000000     5.000000     8.000000   146.000000
       229    13.000000     5.000000     8.000000   149.000000
       230    15.000000     5.000000     8.000000   155.000000
       231    15.000000     5.000000     8.000000   164.000000
       232    17.000000     5.000000     8.000000   172.000000
       233    15.000000     5.000000    11.000000   169.000000
       234    15.000000     6.000000    11.000000   166.000000
       235    13.000000     6.000000     8.000000   160.000000
       236    12.000000     6.000000     8.000000   143.000000
       237    11.000000     6.000000     8.000000   139.000000
       238    11.000000     6.000000     8.000000   138.000000
       239    11.000000     6.000000     9.000000   146.000000
       240    14.000000     5.000000     9.000000   159.000000
       241    14.000000     5.000000     9.000000   171.000000
       242    12.000000     6.000000     9.000000   157.000000
       243    16.000000     6.000000     9.000000   166.000000
       244    14.000000     6.000000     9.000000   166.000000
       245    17.000000     6.000000     9.000000   169.000000
       246    14.000000     6.000000     9.000000   147.000000
       247    11.000000     7.000000     9.000000   153.000000
       248    13.000000     6.000000     6.000000   151.000000
       249    15.000000     6.000000     7.000000   150.000000
       250    15.000000     6.000000     6.000000   162.000000
       251    15.000000     5.000000     7.000000   166.000000
       252    15.000000     5.000000     7.000000   165.000000
       253    14.000000     5.000000     7.000000   175.000000
       254    15.000000     5.000000     7.000000   166.000000
       255    14.000000     5.000000     7.000000   160.000000
       256    11.000000     5.000000     9.000000   164.000000
       257    15.000000     5.000000     9.000000   156.000000
       258    16.000000     5.000000     9.000000   155.000000
       259    12.000000     6.000000     9.000000   161.000000
       260     9.000000     5.000000     9.000000   158.000000
       261    11.000000     5.000000     9.000000   151.000000
       262     8.000000     7.000000     9.000000   155.000000
       263     9.000000     7.000000     9.000000   144.000000
       264     9.000000     7.000000     9.000000   148.000000
       265    10.000000     7.000000     8.000000   154.000000
       266    11.000000     5.000000     9.000000   146.000000
       267    12.000000     5.000000     9.000000   150.000000
       268    13.000000     6.000000     9.000000   165.000000
       269    11.000000     6.000000     9.000000   162.000000
       270    14.000000     6.000000     8.000000   168.000000
       271    13.000000     6.000000     8.000000   168.000000
       272    13.000000     6.000000     8.000000   168.000000
       273    15.000000     6.000000     8.000000   172.000000
       274    17.000000     6.000000    10.000000   175.000000
       275    19.000000     7.000000     8.000000   189.000000
       276    19.000000     7.000000     7.000000   196.000000
       277    18.000000     7.000000     7.000000   173.000000
       278    19.000000     8.000000     7.000000   176.000000
       279    15.000000     8.000000     7.000000   174.000000
       280    15.000000     9.000000     9.000000   175.000000
       281    15.000000     9.000000     9.000000   176.000000
       282    14.000000     9.000000     9.000000   152.000000
       283    19.000000     9.000000     9.000000   169.000000
       284    16.000000     9.000000     9.000000   158.000000
       285    15.000000     9.000000     9.000000   163.000000
       286    16.000000     9.000000     7.000000   173.000000
       287    18.000000     9.000000     8.000000   168.000000
       288    18.000000     9.000000     8.000000   155.000000
       289    16.000000     9.000000     9.000000   161.000000
       290    13.000000     9.000000     9.000000   142.000000
       291    14.000000     8.000000     9.000000   150.000000
       292    12.000000     8.000000     9.000000   155.000000
       293    12.000000     6.000000     7.000000   148.000000
       294    12.000000     6.000000     9.000000   157.000000
       295    10.000000     6.000000     9.000000   134.000000
       296    12.000000     6.000000     9.000000   136.000000
       297    11.000000     7.000000     9.000000   139.000000
       298    10.000000     7.000000     9.000000   128.000000
       299    10.000000     8.000000     8.000000   132.000000
       300    10.000000     8.000000     8.000000   150.000000
       301    10.000000     8.000000     8.000000   138.000000
       302    11.000000     6.000000     9.000000   126.000000
       303    12.000000     6.000000     9.000000   142.000000
       304    14.000000     6.000000     8.000000   149.000000
       305    15.000000     7.000000     8.000000   148.000000
       306    16.000000     7.000000     7.000000   151.000000
       307    15.000000     6.000000     8.000000   155.000000
       308    13.000000     6.000000     8.000000   147.000000
       309    10.000000     6.000000     7.000000   137.000000
       310    10.000000     6.000000     8.000000   136.000000
       311    11.000000     6.000000     8.000000   136.000000
       312    12.000000     6.000000     8.000000   143.000000
       313    12.000000     6.000000     7.000000   141.000000
       314    11.000000     6.000000     8.000000   145.000000
       315    12.000000     6.000000     8.000000   149.000000
       316    10.000000     6.000000     8.000000   140.000000
       317    11.000000     6.000000     8.000000   160.000000
       318    10.000000     6.000000     8.000000   159.000000
       319    11.000000     5.000000     8.000000   159.000000
       320    10.000000     5.000000     8.000000   151.000000
       321    15.000000     6.000000     7.000000   154.000000
       322    12.000000     6.000000     7.000000   143.000000
       323    12.000000     6.000000     8.000000   152.000000
       324    12.000000     8.000000     9.000000   159.000000
       325    13.000000     8.000000     8.000000   172.000000
       326    16.000000     6.000000     6.000000   159.000000
       327    18.000000     6.000000     6.000000   162.000000
       328    15.000000     6.000000     7.000000   166.000000
       329    15.000000     6.000000     8.000000   177.000000
       330    16.000000     6.000000     8.000000   190.000000
       331    16.000000     6.000000     9.000000   170.000000
       332    19.000000     6.000000     9.000000   166.000000
       333    21.000000     6.000000     9.000000   162.000000
       334    19.000000     6.000000    10.000000   157.000000
       335    17.000000     6.000000    10.000000   163.000000
       336    17.000000     6.000000    10.000000   158.000000
       337    16.000000     6.000000    11.000000   163.000000
       338    13.000000     6.000000    11.000000   173.000000
       339    11.000000     6.000000    10.000000   165.000000
       340    14.000000     6.000000     9.000000   163.000000
       341    15.000000     6.000000     9.000000   181.000000
       342    14.000000     6.000000     9.000000   182.000000
       343    11.000000     5.000000    10.000000   186.000000
       344    13.000000     6.000000    10.000000   192.000000
       345    14.000000     5.000000    10.000000   183.000000
       346    13.000000     5.000000    10.000000   186.000000
       347    14.000000     5.000000     9.000000   167.000000
       348    17.000000     5.000000     9.000000   165.000000
       349    14.000000     5.000000     9.000000   160.000000
       350    15.000000     6.000000     9.000000   168.000000
       351    17.000000     6.000000     9.000000   172.000000
       352    14.000000     5.000000     9.000000   169.000000
       353    16.000000     6.000000     9.000000   192.000000
       354    18.000000     6.000000     9.000000   180.000000
       355    18.000000     6.000000     9.000000   181.000000
       356    14.000000     5.000000     9.000000   175.000000
       357    14.000000     6.000000     9.000000   166.000000
       358    16.000000     6.000000     9.000000   173.000000
       359    15.000000     6.000000     9.000000   172.000000
       360    15.000000     6.000000     9.000000   179.000000
       361    19.000000     9.000000    10.000000   189.000000
       362    15.000000     9.000000    10.000000   183.000000
       363    15.000000     9.000000     9.000000   174.000000
       364    15.000000     9.000000     9.000000   163.000000
       365    17.000000     8.000000     9.000000   157.000000
       366    14.000000     8.000000    12.000000   160.000000
       367    10.000000     8.000000    10.000000   146.000000
       368    12.000000     8.000000     9.000000   158.000000
       369    12.000000     7.000000    11.000000   158.000000
       370    12.000000     5.000000    10.000000   157.000000
       371    13.000000     6.000000    10.000000   161.000000
       372    18.000000     7.000000    10.000000   166.000000
       373    19.000000     7.000000     7.000000   167.000000
       374    18.000000     7.000000     7.000000   178.000000
       375    18.000000     7.000000     7.000000   171.000000
       376    18.000000     7.000000     7.000000   179.000000
       377    17.000000     7.000000     7.000000   163.000000
       378    16.000000     7.000000     7.000000   163.000000
       379    13.000000     7.000000     7.000000   168.000000
       380    15.000000     7.000000     7.000000   171.000000
       381    15.000000     6.000000     7.000000   166.000000
       382    12.000000     6.000000     7.000000   176.000000
       383    11.000000     6.000000     7.000000   169.000000
       384    15.000000     6.000000     7.000000   179.000000
       385    14.000000     6.000000     7.000000   171.000000
       386    12.000000     7.000000     7.000000   170.000000
       387    10.000000     6.000000    10.000000   150.000000
       388    11.000000     6.000000    10.000000   153.000000
       389    12.000000     6.000000    10.000000   168.000000
       390    14.000000     6.000000    10.000000   166.000000
       391    14.000000     8.000000    10.000000   162.000000
       392    18.000000     6.000000    10.000000   165.000000
       393    16.000000     5.000000    10.000000   162.000000
       394    16.000000     7.000000    10.000000   152.000000
       395    13.000000     7.000000    10.000000   142.000000
       396    13.000000     7.000000    10.000000   142.000000
       397    18.000000     7.000000    10.000000   171.000000
       398    12.000000     7.000000    10.000000   170.000000
       399    15.000000     6.000000    10.000000   188.000000
       400    17.000000     6.000000    10.000000   180.000000
       401    13.000000     6.000000     9.000000   180.000000
       402    14.000000     6.000000    10.000000   164.000000
       403    20.000000     8.000000     9.000000   174.000000
       404    21.000000     7.000000     9.000000   170.000000
       405    19.000000     8.000000     9.000000   168.000000
       406    17.000000     7.000000     9.000000   159.000000
       407    16.000000     6.000000    10.000000   174.000000
       408    14.000000     6.000000    10.000000   161.000000
       409    16.000000     7.000000     9.000000   167.000000
       410    18.000000     7.000000     8.000000   175.000000
       411    19.000000     7.000000     8.000000   176.000000
       412    18.000000     7.000000     8.000000   173.000000
       413    15.000000     7.000000     8.000000   181.000000
       414    17.000000     7.000000     8.000000   191.000000
       415    16.000000     7.000000     7.000000   178.000000
       416    14.000000     7.000000     7.000000   177.000000
       417    16.000000     7.000000     9.000000   193.000000
       418    18.000000     8.000000     9.000000   194.000000
       419    18.000000     8.000000     9.000000   190.000000
       420    16.000000     8.000000     8.000000   192.000000
       421    13.000000     8.000000     8.000000   174.000000
       422    14.000000     8.000000     8.000000   183.000000
       423    14.000000     9.000000    10.000000   181.000000
       424    15.000000     9.000000    11.000000   172.000000
       425    14.000000     9.000000     9.000000   166.000000
       426    12.000000     9.000000    10.000000   164.000000
       427    14.000000     8.000000    10.000000   169.000000
       428    14.000000     8.000000    10.000000   166.000000
       429    14.000000     9.000000    10.000000   174.000000
       430    13.000000     9.000000    10.000000   177.000000
       431    12.000000     7.000000    11.000000   183.000000
       432    14.000000     7.000000    10.000000   195.000000
       433    11.000000     7.000000    10.000000   193.000000
       434    13.000000     7.000000    11.000000   198.000000
       435    13.000000     7.000000    11.000000   190.000000
       436    14.000000     7.000000    11.000000   180.000000
       437    14.000000     7.000000    11.000000   181.000000
       438    12.000000     6.000000    11.000000   170.000000
       439    10.000000     6.000000    11.000000   159.000000
       440    12.000000     6.000000    11.000000   159.000000
       441    13.000000     7.000000     8.000000   165.000000
       442    14.000000     7.000000     8.000000   169.000000
       443     8.000000     7.000000     8.000000   162.000000
       444     8.000000     7.000000     8.000000   151.000000
       445     9.000000     7.000000     8.000000   161.000000
       446    10.000000     7.000000     8.000000   158.000000
       447    13.000000     7.000000     9.000000   157.000000
       448    14.000000     7.000000     9.000000   167.000000
       449    15.000000     7.000000     8.000000   167.000000
       450    14.000000     7.000000     8.000000   180.000000
       451    14.000000     7.000000     8.000000   179.000000
       452    12.000000     7.000000     8.000000   167.000000
       453    10.000000     7.000000     8.000000   154.000000
       454     9.000000     7.000000     8.000000   160.000000
       455     9.000000     7.000000     9.000000   158.000000
       456     9.000000     7.000000     9.000000   159.000000
       457     8.000000     7.000000     8.000000   144.000000
       458    11.000000     7.000000     9.000000   141.000000
       459    10.000000     7.000000     8.000000   145.000000
       460     8.000000     7.000000     9.000000   147.000000
       461    12.000000     7.000000     9.000000   150.000000
       462    12.000000     7.000000     9.000000   155.000000
       463    11.000000     7.000000     9.000000   161.000000
       464    12.000000     6.000000     9.000000   150.000000
       465    16.000000     6.000000     9.000000   171.000000
       466    13.000000     6.000000     8.000000   162.000000
       467    13.000000     6.000000     8.000000   170.000000
       468    13.000000     6.000000     8.000000   157.000000
       469    15.000000     6.000000     7.000000   160.000000
       470    13.000000     6.000000     7.000000   148.000000
       471    12.000000     6.000000     7.000000   146.000000
       472    12.000000     6.000000     7.000000   154.000000
       473    15.000000     7.000000     7.000000   156.000000
       474    15.000000     7.000000     8.000000   161.000000
       475    14.000000     7.000000     8.000000   157.000000
       476    13.000000     7.000000     8.000000   139.000000
       477    14.000000     7.000000     8.000000   136.000000
       478    16.000000     7.000000     8.000000   148.000000
       479    12.000000     6.000000     8.000000   146.000000
       480    13.000000     7.000000     8.000000   158.000000
       481    13.000000     7.000000     8.000000   168.000000
       482    14.000000     7.000000     8.000000   179.000000
       483    15.000000     7.000000     9.000000   180.000000
       484    16.000000     7.000000     9.000000   186.000000
       485    16.000000     7.000000     9.000000   181.000000
       486    17.000000     7.000000     7.000000   178.000000
       487    14.000000     7.000000    10.000000   175.000000
       488    14.000000     7.000000    10.000000   158.000000
       489    16.000000     7.000000    10.000000   174.000000
       490    16.000000     7.000000    10.000000   178.000000
       491    17.000000     7.000000    11.000000   174.000000
       492    15.000000     7.000000    10.000000   168.000000
       493    14.000000     7.000000    10.000000   163.000000
       494    12.000000     6.000000    11.000000   147.000000
       495    14.000000     6.000000    11.000000   169.000000
       496    11.000000     6.000000    11.000000   172.000000
       497     9.000000     6.000000    10.000000   172.000000
       498    13.000000     7.000000     8.000000   180.000000
       499    13.000000     6.000000     7.000000   168.000000
       500    12.000000     6.000000     8.000000   159.000000
       501    12.000000     6.000000     7.000000   160.000000
       502    12.000000     6.000000     7.000000   153.000000
       503    14.000000     7.000000     7.000000   179.000000
       504    10.000000    10.000000     8.000000   176.000000
       505    13.000000    10.000000     8.000000   164.000000
       506    14.000000    10.000000     7.000000   172.000000
       507    13.000000     8.000000     7.000000   171.000000
       508    14.000000     8.000000     7.000000   159.000000
       509    12.000000     8.000000     8.000000   170.000000
       510    13.000000     8.000000     8.000000   154.000000
       511    13.000000     8.000000     8.000000   171.000000
       512    15.000000     6.000000     8.000000   170.000000
       513    15.000000     7.000000     8.000000   185.000000
       514    10.000000     6.000000     8.000000   190.000000
       515    14.000000     7.000000     7.000000   199.000000
       516    13.000000     6.000000     7.000000   175.000000
       517    16.000000     6.000000     7.000000   173.000000
       518    15.000000     6.000000     7.000000   172.000000
       519    15.000000     7.000000     7.000000   170.000000
       520    16.000000     7.000000     7.000000   152.000000
       521    16.000000     7.000000     7.000000   161.000000
       522    17.000000     7.000000     7.000000   182.000000
       523    16.000000     7.000000     7.000000   175.000000
       524    15.000000     8.000000     7.000000   172.000000
       525    13.000000     8.000000     6.000000   169.000000
       526    14.000000     8.000000     6.000000   161.000000
       527    14.000000     8.000000     6.000000   160.000000
       528    13.000000     8.000000     7.000000   167.000000
       529    15.000000     9.000000     7.000000   178.000000
       530    16.000000    10.000000     7.000000   186.000000
       531    17.000000     8.000000     7.000000   170.000000
       532    16.000000     8.000000     7.000000   173.000000
       533    15.000000     8.000000     7.000000   162.000000
       534    15.000000     8.000000     7.000000   161.000000
       535    17.000000     8.000000     7.000000   163.000000
       536    17.000000     8.000000     8.000000   172.000000
       537    19.000000     8.000000     8.000000   179.000000
       538    22.000000     8.000000     8.000000   188.000000
       539    23.000000     8.000000     8.000000   175.000000
       540    19.000000     7.000000     8.000000   162.000000
       541    21.000000     7.000000     8.000000   171.000000
       542    21.000000     7.000000     8.000000   163.000000
       543    19.000000     7.000000     9.000000   162.000000
       544    21.000000     7.000000     9.000000   177.000000
       545    22.000000     7.000000    10.000000   184.000000
       546    21.000000     8.000000    10.000000   175.000000
       547    22.000000     8.000000    10.000000   179.000000
       548    21.000000     8.000000    11.000000   191.000000
       549    22.000000     8.000000    11.000000   194.000000
       550    20.000000     8.000000    11.000000   182.000000
       551    19.000000     8.000000    10.000000   172.000000
       552    19.000000     8.000000    10.000000   166.000000
       553    19.000000     8.000000    10.000000   172.000000
       554    19.000000     8.000000    10.000000   167.000000
       555    20.000000     8.000000    10.000000   178.000000
       556    17.000000     8.000000    10.000000   173.000000
       557    17.000000     8.000000    10.000000   191.000000
       558    17.000000     8.000000    10.000000   195.000000
       559    20.000000     8.000000     9.000000   191.000000
       560    20.000000     8.000000     9.000000   177.000000
       561    20.000000     8.000000     9.000000   189.000000
       562    19.000000     8.000000     9.000000   181.000000
       563    18.000000     7.000000     9.000000   165.000000
       564    16.000000     7.000000     9.000000   160.000000
       565    18.000000     7.000000    10.000000   150.000000
       566    16.000000     7.000000    10.000000   163.000000
       567    16.000000     9.000000    10.000000   166.000000
       568    19.000000     9.000000    10.000000   168.000000
       569    18.000000     9.000000    10.000000   152.000000
       570    16.000000     9.000000    10.000000   154.000000
       571    14.000000     9.000000     9.000000   138.000000
       572    14.000000     8.000000     6.000000   143.000000
       573    16.000000     8.000000     8.000000   152.000000
       574    13.000000     8.000000     7.000000   150.000000
       575    15.000000     8.000000     9.000000   154.000000
       576    15.000000     8.000000     9.000000   155.000000
       577    16.000000     8.000000     9.000000   165.000000
       578    18.000000     8.000000     9.000000   179.000000
       579    21.000000     8.000000     9.000000   182.000000
       580    18.000000     7.000000     9.000000   166.000000
       581    20.000000     7.000000     9.000000   180.000000
       582    19.000000     8.000000     9.000000   190.000000
       583    18.000000     9.000000     9.000000   182.000000
       584    21.000000     9.000000     9.000000   171.000000
       585    19.000000     9.000000     9.000000   185.000000
       586    22.000000     9.000000     7.000000   196.000000
       587    21.000000     9.000000     7.000000   190.000000
       588    16.000000     9.000000     7.000000   172.000000
       589    16.000000     8.000000     7.000000   166.000000
       590    21.000000     8.000000     7.000000   169.000000
       591    21.000000     7.000000     7.000000   171.000000
       592    20.000000     8.000000     7.000000   169.000000
       593    19.000000     7.000000     9.000000   174.000000
       594    19.000000     7.000000     9.000000   184.000000
       595    19.000000     7.000000     9.000000   186.000000
       596    19.000000     8.000000     7.000000   178.000000
       597    18.000000     8.000000     6.000000   172.000000
       598    18.000000     7.000000     7.000000   178.000000
       599    17.000000     8.000000     7.000000   172.000000
       600    18.000000     8.000000     7.000000   181.000000
       601    21.000000     9.000000     7.000000   185.000000
       602    20.000000     9.000000     7.000000   196.000000
       603    21.000000     9.000000     7.000000   200.000000
       604    22.000000     9.000000     7.000000   216.000000
       605    20.000000     9.000000     7.000000   207.000000
       606    22.000000     9.000000     7.000000   202.000000
       607    19.000000     9.000000     7.000000   192.000000
       608    18.000000     9.000000     7.000000   196.000000
       609    17.000000     9.000000     7.000000   175.000000
       610    17.000000     8.000000     7.000000   166.000000
       611    18.000000     8.000000     7.000000   161.000000
       612    18.000000     9.000000     7.000000   163.000000
       613    18.000000     9.000000    10.000000   174.000000
       614    18.000000     9.000000    10.000000   176.000000
       615    19.000000    10.000000    11.000000   172.000000
       616    17.000000    10.000000    12.000000   175.000000
       617    16.000000     9.000000    12.000000   179.000000
       618    17.000000     9.000000    12.000000   179.000000
       619    17.000000     9.000000    11.000000   179.000000
       620    17.000000    10.000000    10.000000   176.000000
       621    16.000000     7.000000    10.000000   162.000000
       622    21.000000     7.000000     7.000000   160.000000
       623    19.000000     7.000000     7.000000   169.000000
       624    17.000000     6.000000     7.000000   170.000000
       625    18.000000     8.000000     7.000000   181.000000
       626    18.000000     9.000000    11.000000   183.000000
       627    20.000000     7.000000    10.000000   193.000000
       628    19.000000     6.000000    10.000000   185.000000
       629    21.000000     7.000000     8.000000   187.000000
       630    20.000000     7.000000     8.000000   181.000000
       631    19.000000     7.000000     8.000000   185.000000
       632    17.000000     7.000000     7.000000   199.000000
       633    13.000000     7.000000     8.000000   186.000000
       634    13.000000     8.000000     8.000000   199.000000
       635    14.000000     7.000000     7.000000   194.000000
       636    14.000000     7.000000     7.000000   188.000000
       637    15.000000     7.000000     7.000000   169.000000
       638    14.000000     7.000000     7.000000   161.000000
       639    16.000000     7.000000     7.000000   159.000000
       640    17.000000     7.000000     7.000000   159.000000
       641    18.000000     7.000000     8.000000   183.000000
       642    16.000000     7.000000     8.000000   176.000000
       643    19.000000     7.000000     9.000000   178.000000
       644    20.000000     7.000000     9.000000   176.000000
       645    20.000000     8.000000     9.000000   175.000000
       646    17.000000     7.000000    12.000000   149.000000
       647    13.000000     8.000000    12.000000   143.000000
       648    13.000000     7.000000     9.000000   142.000000
       649    11.000000     8.000000     9.000000   141.000000
       650    15.000000     8.000000    12.000000   155.000000
       651    12.000000     8.000000     9.000000   146.000000
       652    15.000000     8.000000     9.000000   165.000000
       653    17.000000     7.000000     9.000000   160.000000
       654    14.000000     9.000000     9.000000   152.000000
       655    14.000000     7.000000    12.000000   137.000000
       656    21.000000     7.000000    13.000000   145.000000
       657    17.000000     7.000000    10.000000   143.000000
       658    16.000000     8.000000    10.000000   150.000000
       659    17.000000     8.000000     7.000000   154.000000
       660    14.000000     9.000000     7.000000   150.000000
       661    15.000000     8.000000     7.000000   140.000000
       662    18.000000     9.000000     9.000000   157.000000
       663    19.000000     9.000000     9.000000   159.000000
       664    19.000000     9.000000     9.000000   171.000000
       665    18.000000     9.000000     9.000000   159.000000
       666    18.000000     8.000000     9.000000   160.000000
       667    18.000000     8.000000     8.000000   166.000000
       668    16.000000     9.000000     9.000000   155.000000
       669    16.000000     8.000000    10.000000   175.000000
       670    17.000000     9.000000    10.000000   172.000000
       671    17.000000     9.000000    11.000000   174.000000
       672    20.000000     9.000000    12.000000   175.000000
       673    17.000000     9.000000    12.000000   173.000000
       674    16.000000     9.000000    12.000000   184.000000
       675    15.000000     9.000000    12.000000   168.000000
       676    17.000000    10.000000    12.000000   180.000000
       677    18.000000     7.000000    12.000000   173.000000
       678    17.000000     7.000000     8.000000   167.000000
       679    15.000000    11.000000     8.000000   157.000000
       680    14.000000     6.000000     9.000000   148.000000
       681    18.000000    11.000000    10.000000   161.000000
       682    20.000000     7.000000    10.000000   159.000000
       683    20.000000     6.000000     9.000000   158.000000
       684    22.000000     7.000000     8.000000   177.000000
       685    20.000000     7.000000     8.000000   161.000000
       686    18.000000     7.000000     8.000000   166.000000
       687    16.000000     6.000000     8.000000   173.000000
       688    17.000000     7.000000     8.000000   188.000000
       689    15.000000     7.000000     7.000000   174.000000
       690    15.000000     7.000000     8.000000   156.000000
       691    16.000000     7.000000     8.000000   168.000000
       692    16.000000    11.000000     8.000000   164.000000
       693    18.000000    11.000000     8.000000   171.000000
       694    21.000000    11.000000     8.000000   160.000000
       695    19.000000    11.000000     7.000000   170.000000
       696    18.000000    11.000000     7.000000   162.000000
       697    15.000000    11.000000     7.000000   169.000000
       698    15.000000    11.000000     7.000000   181.000000
       699    15.000000    11.000000     8.000000   177.000000
       700    14.000000    11.000000     8.000000   158.000000
       701    14.000000    11.000000     8.000000   160.000000
       702    12.000000    10.000000     8.000000   146.000000
       703    14.000000    11.000000     9.000000   155.000000
       704    15.000000    11.000000    10.000000   171.000000
       705    16.000000    11.000000    10.000000   170.000000
       706    16.000000    11.000000    10.000000   183.000000
       707    17.000000    11.000000    10.000000   186.000000
       708    18.000000    11.000000    10.000000   176.000000
       709    18.000000    11.000000    10.000000   174.000000
       710    19.000000    11.000000    10.000000   161.000000
       711    18.000000    12.000000    10.000000   161.000000
       712    18.000000    11.000000    10.000000   171.000000
       713    18.000000     9.000000    10.000000   149.000000
       714    20.000000     9.000000    10.000000   159.000000
       715    19.000000     8.000000    10.000000   170.000000
       716    19.000000     8.000000    10.000000   153.000000
       717    22.000000     7.000000    10.000000   160.000000
       718    19.000000     7.000000    10.000000   159.000000
       719    19.000000     7.000000    10.000000   165.000000
       720    18.000000     7.000000    10.000000   168.000000
       721    17.000000    12.000000    10.000000   178.000000
       722    14.000000    11.000000    10.000000   162.000000
       723    13.000000    10.000000    10.000000   158.000000
       724    14.000000     8.000000    10.000000   171.000000
       725    13.000000    11.000000     9.000000   166.000000
       726    14.000000    11.000000     9.000000   183.000000
       727    16.000000    12.000000     9.000000   192.000000
       728    15.000000    12.000000     9.000000   186.000000
       729    19.000000     8.000000     9.000000   179.000000
       730    19.000000     7.000000     9.000000   166.000000
       731    19.000000     7.000000    10.000000   162.000000
       732    18.000000     7.000000    10.000000   177.000000
       733    17.000000     7.000000    10.000000   175.000000
       734    14.000000     7.000000     8.000000   178.000000
       735    15.000000     9.000000     8.000000   166.000000
       736    13.000000     8.000000     8.000000   170.000000
       737    14.000000    10.000000     7.000000   175.000000
       738    14.000000    10.000000     7.000000   164.000000
       739    14.000000    10.000000     7.000000   169.000000
       740    13.000000     8.000000     7.000000   163.000000
       741    14.000000     8.000000     7.000000   172.000000
       742    14.000000     7.000000     8.000000   164.000000
       743    15.000000     7.000000     9.000000   172.000000
       744    15.000000     7.000000     7.000000   159.000000
       745    18.000000     9.000000     7.000000   172.000000
       746    16.000000     9.000000     8.000000   178.000000
       747    18.000000    11.000000    10.000000   163.000000
       748    20.000000    11.000000    11.000000   164.000000
       749    20.000000    11.000000    11.000000   171.000000
       750    21.000000    11.000000    10.000000   175.000000
       751    22.000000     7.000000    10.000000   184.000000
       752    21.000000     7.000000     9.000000   166.000000
       753    21.000000     7.000000     9.000000   192.000000
       754    20.000000     7.000000    10.000000   197.000000
       755    18.000000     9.000000    10.000000   192.000000
       756    19.000000     9.000000    11.000000   187.000000
       757    17.000000     9.000000     8.000000   193.000000
       758    17.000000     8.000000    11.000000   178.000000
       759    18.000000     7.000000    11.000000   191.000000
       760    17.000000     9.000000     7.000000   187.000000
       761    15.000000     9.000000     7.000000   173.000000
       762    14.000000     8.000000     7.000000   171.000000
       763    15.000000     8.000000     7.000000   171.000000
       764    18.000000     7.000000     7.000000   171.000000
       765    17.000000     6.000000     7.000000   169.000000
       766    16.000000     7.000000     7.000000   171.000000
       767    15.000000     8.000000     8.000000   159.000000
       768    14.000000     7.000000     8.000000   157.000000
       769    15.000000     7.000000     8.000000   173.000000
       770    16.000000     9.000000     8.000000   180.000000
       771    15.000000     9.000000     8.000000   190.000000
       772    15.000000     9.000000     8.000000   194.000000
       773    13.000000     8.000000     8.000000   182.000000
       774    11.000000     8.000000     7.000000   175.000000
       775    11.000000    10.000000     7.000000   167.000000
       776    14.000000    10.000000     7.000000   170.000000
       777    16.000000     8.000000     8.000000   168.000000
       778    19.000000     8.000000     8.000000   176.000000
       779    18.000000     8.000000     8.000000   179.000000
       780    17.000000     8.000000     8.000000   186.000000
       781    16.000000     8.000000     8.000000   191.000000
       782    18.000000     7.000000     7.000000   192.000000
       783    16.000000     7.000000     8.000000   182.000000
       784    17.000000     8.000000     7.000000   179.000000
       785    18.000000     7.000000     7.000000   186.000000
       786    19.000000     7.000000     7.000000   184.000000
       787    16.000000     7.000000     8.000000   188.000000
       788    15.000000     8.000000     8.000000   203.000000
       789    15.000000     8.000000     9.000000   185.000000
       790    14.000000     8.000000     9.000000   182.000000
       791    14.000000     8.000000     9.000000   171.000000
       792    13.000000     8.000000    12.000000   183.000000
       793    14.000000     7.000000    12.000000   180.000000
       794    14.000000     7.000000     9.000000   165.000000
       795    14.000000     9.000000    12.000000   160.000000
       796    14.000000     7.000000    12.000000   155.000000
       797    13.000000     7.000000    12.000000   157.000000
       798    14.000000     7.000000    11.000000   143.000000
       799    12.000000     7.000000    11.000000   157.000000
       800    17.000000     8.000000     9.000000   173.000000
       801    15.000000     7.000000    11.000000   165.000000
       802    17.000000     7.000000    11.000000   171.000000
       803    16.000000     7.000000    11.000000   161.000000
       804    17.000000     8.000000    11.000000   160.000000
       805    16.000000     7.000000    11.000000   146.000000
       806    15.000000     7.000000    11.000000   158.000000
       807    15.000000     7.000000    11.000000   156.000000
       808    17.000000     7.000000    11.000000   162.000000
       809    13.000000     8.000000    10.000000   159.000000
       810    15.000000     7.000000    10.000000   158.000000
       811    18.000000     7.000000    10.000000   155.000000
       812    17.000000     7.000000    10.000000   158.000000
       813    16.000000     7.000000    10.000000   143.000000
       814    14.000000     8.000000    11.000000   153.000000
       815    12.000000     8.000000     7.000000   153.000000
       816    10.000000     7.000000     7.000000   151.000000
       817    15.000000     8.000000    11.000000   161.000000
       818    13.000000     7.000000    11.000000   163.000000
       819    15.000000     7.000000    11.000000   146.000000
       820    14.000000     7.000000    11.000000   160.000000
       821    16.000000     9.000000    11.000000   170.000000
       822    15.000000    10.000000    11.000000   169.000000
       823    13.000000    10.000000    11.000000   164.000000
       824    13.000000    10.000000    11.000000   170.000000
       825    15.000000     7.000000    12.000000   184.000000
       826    15.000000     7.000000    12.000000   166.000000
       827    17.000000     7.000000    11.000000   171.000000
       828    18.000000     7.000000    12.000000   178.000000
       829    12.000000     7.000000     8.000000   161.000000
       830    15.000000     7.000000     8.000000   173.000000
       831    16.000000     7.000000     8.000000   166.000000
       832    18.000000     8.000000     8.000000   173.000000
       833    16.000000     7.000000     8.000000   172.000000
       834    16.000000     7.000000     8.000000   177.000000
       835    17.000000     7.000000     8.000000   164.000000
       836    14.000000     7.000000     8.000000   148.000000
       837    14.000000     7.000000     8.000000   166.000000
       838    14.000000     7.000000     7.000000   161.000000
       839    13.000000     7.000000     7.000000   164.000000
       840    12.000000     7.000000     7.000000   165.000000
       841    17.000000     7.000000    11.000000   168.000000
       842    18.000000     7.000000    11.000000   164.000000
       843    19.000000     7.000000    11.000000   171.000000
       844    20.000000     7.000000    11.000000   161.000000
       845    20.000000     7.000000    11.000000   174.000000
       846    17.000000     6.000000    11.000000   166.000000
       847    18.000000     7.000000    11.000000   173.000000
       848    19.000000     7.000000    11.000000   184.000000
       849    17.000000     7.000000    11.000000   192.000000
       850    16.000000     7.000000     8.000000   167.000000
       851    19.000000     8.000000     8.000000   181.000000
       852    17.000000     7.000000     8.000000   174.000000
       853    19.000000    10.000000     8.000000   175.000000
       854    19.000000    10.000000     8.000000   170.000000
       855    22.000000     9.000000     9.000000   179.000000
       856    21.000000     9.000000     9.000000   168.000000
       857    20.000000     8.000000     9.000000   177.000000
       858    22.000000     8.000000     9.000000   169.000000
       859    21.000000     8.000000    11.000000   178.000000
       860    21.000000     8.000000    10.000000   162.000000
       861    18.000000     7.000000    10.000000   175.000000
       862    14.000000     8.000000    10.000000   170.000000
       863    17.000000     6.000000    10.000000   174.000000
       864    18.000000     7.000000    10.000000   186.000000
       865    16.000000     7.000000    10.000000   173.000000
       866    16.000000     7.000000    10.000000   172.000000
       867    16.000000    14.000000    10.000000   187.000000
       868    22.000000    14.000000    10.000000   189.000000
       869    23.000000    14.000000    10.000000   204.000000
       870    24.000000    14.000000    10.000000   192.000000
       871    23.000000    14.000000    10.000000   186.000000
       872    27.000000     8.000000    11.000000   188.000000
       873    26.000000     8.000000    11.000000   188.000000
       874    24.000000    11.000000    11.000000   180.000000
       875    25.000000    10.000000    10.000000   186.000000
       876    22.000000    11.000000    10.000000   200.000000
       877    24.000000    11.000000    12.000000   202.000000
       878    24.000000    11.000000    11.000000   213.000000
       879    23.000000    10.000000    12.000000   205.000000
       880    22.000000    10.000000    12.000000   197.000000
       881    21.000000    10.000000    12.000000   200.000000
       882    20.000000     9.000000    11.000000   194.000000
       883    18.000000     9.000000    11.000000   187.000000
       884    18.000000     9.000000    10.000000   180.000000
       885    19.000000     9.000000    10.000000   179.000000
       886    19.000000     8.000000    10.000000   170.000000
       887    21.000000     8.000000    10.000000   186.000000
       888    19.000000     8.000000    10.000000   172.000000
       889    19.000000     8.000000    10.000000   181.000000
       890    18.000000     8.000000    11.000000   179.000000
       891    17.000000     8.000000    12.000000   163.000000
       892    17.000000     9.000000    11.000000   170.000000
       893    16.000000     9.000000    11.000000   165.000000
       894    19.000000     9.000000    12.000000   180.000000
       895    20.000000     9.000000    10.000000   197.000000
       896    21.000000    11.000000     8.000000   204.000000
       897    21.000000    11.000000     8.000000   200.000000
       898    20.000000     9.000000    13.000000   198.000000
       899    20.000000     8.000000     8.000000   169.000000
       900    21.000000     8.000000    13.000000   195.000000
       901    21.000000     9.000000    13.000000   197.000000
       902    22.000000     9.000000     8.000000   203.000000
       903    23.000000     9.000000    11.000000   206.000000
       904    25.000000    11.000000    10.000000   207.000000
       905    21.000000    11.000000     9.000000   191.000000
       906    18.000000    11.000000    10.000000   189.000000
       907    20.000000    11.000000    10.000000   194.000000
       908    21.000000    11.000000    10.000000   199.000000
       909    25.000000    11.000000    11.000000   198.000000
       910    28.000000    11.000000    11.000000   200.000000
       911    24.000000    11.000000    10.000000   202.000000
       912    26.000000    10.000000    10.000000   204.000000
       913    25.000000    12.000000    10.000000   211.000000
       914    21.000000    11.000000    10.000000   199.000000
       915    22.000000    11.000000    11.000000   187.000000
       916    24.000000    11.000000    11.000000   194.000000
       917    27.000000    11.000000    11.000000   192.000000
       918    29.000000    11.000000    10.000000   201.000000
       919    28.000000    12.000000    10.000000   200.000000
       920    32.000000    12.000000    11.000000   207.000000
       921    28.000000    12.000000    11.000000   199.000000
       922    32.000000    10.000000    11.000000   200.000000
       923    33.000000    10.000000    11.000000   214.000000
       924    33.000000    10.000000    11.000000   206.000000
       925    31.000000    10.000000    12.000000   200.000000
       926    32.000000    10.000000    10.000000   204.000000
       927    32.000000    13.000000    11.000000   208.000000
       928    31.000000    13.000000    11.000000   224.000000
       929    29.000000    12.000000    12.000000   215.000000
       930    27.000000    10.000000    11.000000   214.000000
       931    28.000000    10.000000    10.000000   215.000000
       932    30.000000    10.000000    10.000000   217.000000
       933    32.000000    13.000000    11.000000   218.000000
       934    31.000000    13.000000    12.000000   208.000000
       935    30.000000    11.000000    12.000000   197.000000
       936    30.000000    11.000000    12.000000   192.000000
       937    30.000000    11.000000    12.000000   195.000000
       938    32.000000    11.000000    14.000000   187.000000
       939    33.000000    11.000000    14.000000   182.000000
       940    30.000000    11.000000    12.000000   183.000000
       941    29.000000    10.000000    12.000000   189.000000
       942    30.000000     9.000000    11.000000   195.000000
       943    32.000000    11.000000    12.000000   208.000000
       944    31.000000    11.000000    12.000000   204.000000
       945    31.000000    12.000000    11.000000   191.000000
       946    34.000000    12.000000    11.000000   201.000000
       947    32.000000    10.000000    11.000000   199.000000
       948    32.000000    12.000000    11.000000   185.000000
       949    30.000000    12.000000    11.000000   194.000000
       950    30.000000    12.000000    11.000000   190.000000
       951    27.000000    12.000000    11.000000   198.000000
       952    29.000000    13.000000    12.000000   205.000000
       953    28.000000    12.000000    12.000000   209.000000
       954    28.000000    10.000000    11.000000   192.000000
       955    25.000000    10.000000    11.000000   192.000000
       956    26.000000    10.000000    11.000000   192.000000
       957    30.000000    10.000000    11.000000   207.000000
       958    26.000000    10.000000    12.000000   199.000000
       959    31.000000    10.000000    13.000000   201.000000
       960    29.000000    10.000000    12.000000   204.000000
       961    31.000000    10.000000    12.000000   204.000000
       962    29.000000    10.000000    12.000000   209.000000
       963    28.000000    10.000000    12.000000   211.000000
       964    27.000000    10.000000    12.000000   219.000000
       965    31.000000    13.000000    12.000000   224.000000
       966    29.000000    11.000000    13.000000   232.000000
       967    31.000000    11.000000    13.000000   235.000000
       968    28.000000    11.000000    13.000000   232.000000
       969    31.000000    11.000000    12.000000   215.000000
       970    29.000000    11.000000    12.000000   216.000000
       971    32.000000    13.000000    12.000000   220.000000
       972    32.000000    13.000000    12.000000   221.000000
       973    34.000000    13.000000    12.000000   231.000000
       974    31.000000    13.000000    12.000000   234.000000
       975    25.000000    13.000000    12.000000   217.000000
       976    27.000000    13.000000    12.000000   198.000000
       977    30.000000    13.000000    11.000000   214.000000
       978    27.000000    12.000000    11.000000   219.000000
       979    29.000000    13.000000    12.000000   224.000000
       980    26.000000    12.000000    11.000000   213.000000
       981    25.000000    12.000000     9.000000   203.000000
       982    29.000000    12.000000    12.000000   216.000000
       983    27.000000    12.000000    10.000000   215.000000
       984    27.000000    12.000000    11.000000   209.000000
       985    26.000000    11.000000     9.000000   187.000000
       986    26.000000    12.000000     9.000000   193.000000
       987    29.000000    12.000000    12.000000   192.000000
       988    28.000000    12.000000    12.000000   191.000000
       989    25.000000    12.000000    12.000000   190.000000
       990    27.000000    13.000000    11.000000   190.000000
       991    24.000000    13.000000     8.000000   189.000000
       992    25.000000    13.000000     8.000000   189.000000
       993    24.000000    12.000000    12.000000   197.000000
       994    23.000000    12.000000    12.000000   198.000000
       995    26.000000    12.000000    12.000000   212.000000
       996    25.000000    12.000000    12.000000   198.000000
       997    19.000000     9.000000    11.000000   179.000000
       998    20.000000     9.000000    12.000000   194.000000
       999    21.000000     9.000000    12.000000   189.000000
      1000    20.000000     8.000000    12.000000   195.000000
      1001    20.000000     8.000000    12.000000   205.000000
      1002    18.000000     8.000000    11.000000   203.000000
      1003    16.000000     8.000000     9.000000   188.000000
      1004    17.000000     8.000000     8.000000   177.000000
      1005    16.000000     7.000000     8.000000   169.000000
      1006    15.000000     7.000000     8.000000   158.000000
      1007    13.000000     9.000000     8.000000   157.000000
      1008    13.000000     8.000000     8.000000   165.000000
      1009    16.000000     8.000000     8.000000   165.000000
      1010    18.000000     8.000000     8.000000   181.000000
      1011    15.000000     8.000000     8.000000   178.000000
      1012    17.000000     9.000000     9.000000   185.000000
      1013    18.000000     9.000000     9.000000   183.000000
      1014    14.000000     9.000000     9.000000   173.000000
      1015    17.000000    10.000000     9.000000   169.000000
      1016    16.000000    10.000000     7.000000   168.000000
      1017    14.000000     9.000000     7.000000   170.000000
      1018    10.000000     9.000000     7.000000   164.000000
      1019    14.000000     9.000000     7.000000   164.000000
      1020    14.000000    10.000000     8.000000   158.000000
      1021    13.000000     9.000000     7.000000   158.000000
      1022    16.000000     8.000000     8.000000   170.000000
      1023    17.000000    10.000000     8.000000   169.000000
      1024    15.000000    10.000000     8.000000   163.000000
      1025    16.000000    10.000000     8.000000   168.000000
      1026    17.000000    10.000000     8.000000   179.000000
      1027    15.000000     7.000000     8.000000   166.000000
      1028    19.000000     7.000000     8.000000   159.000000
      1029    19.000000     7.000000     9.000000   176.000000
      1030    21.000000    10.000000    10.000000   182.000000
      1031    19.000000    13.000000    10.000000   174.000000
      1032    19.000000     8.000000    11.000000   169.000000
      1033    20.000000     7.000000    12.000000   176.000000
      1034    19.000000     7.000000    12.000000   185.000000
      1035    18.000000     7.000000    12.000000   177.000000
      1036    18.000000     7.000000    12.000000   176.000000
      1037    20.000000     7.000000    12.000000   183.000000
      1038    23.000000     7.000000    12.000000   177.000000
      1039    21.000000     7.000000    12.000000   182.000000
      1040    19.000000     7.000000    12.000000   194.000000
      1041    15.000000     7.000000     9.000000   177.000000
      1042    18.000000     7.000000     9.000000   178.000000
      1043    15.000000     6.000000     9.000000   189.000000
      1044    19.000000     6.000000     9.000000   181.000000
      1045    17.000000     8.000000     8.000000   195.000000
      1046    14.000000     8.000000     8.000000   204.000000
      1047    17.000000     8.000000     8.000000   201.000000
      1048    16.000000     8.000000     8.000000   192.000000
      1049    13.000000     8.000000     8.000000   176.000000
      1050    16.000000    11.000000     8.000000   190.000000
      1051    16.000000     9.000000     8.000000   166.000000
      1052    18.000000     9.000000    10.000000   169.000000
      1053    19.000000     9.000000    12.000000   176.000000
      1054    20.000000    10.000000    12.000000   170.000000
      1055    19.000000    10.000000     7.000000   162.000000
      1056    20.000000    10.000000    10.000000   170.000000
      1057    18.000000     9.000000     8.000000   172.000000
      1058    19.000000     9.000000     8.000000   172.000000
      1059    17.000000     8.000000     8.000000   159.000000
      1060    17.000000     7.000000     8.000000   176.000000
      1061    18.000000     8.000000     8.000000   170.000000
      1062    18.000000     8.000000     8.000000   176.000000
      1063    17.000000     9.000000     8.000000   175.000000
      1064    16.000000     9.000000     8.000000   157.000000
      1065    13.000000     9.000000     8.000000   150.000000
      1066    14.000000     9.000000     8.000000   150.000000
      1067    14.000000    10.000000     8.000000   158.000000
      1068    14.000000    10.000000     8.000000   159.000000
      1069    14.000000    10.000000     8.000000   165.000000
      1070    16.000000    10.000000     9.000000   172.000000
      1071    14.000000    12.000000     9.000000   159.000000
      1072    14.000000    10.000000     9.000000   157.000000
      1073    16.000000    10.000000     9.000000   160.000000
      1074    13.000000    12.000000     9.000000   160.000000
      1075    12.000000    10.000000     9.000000   155.000000
      1076    18.000000    11.000000     9.000000   167.000000
      1077    17.000000    10.000000     9.000000   151.000000
      1078    17.000000    10.000000     9.000000   152.000000
      1079    19.000000    10.000000     9.000000   171.000000
      1080    23.000000    10.000000     9.000000   175.000000
      1081    23.000000    10.000000     9.000000   181.000000
      1082    21.000000    10.000000     9.000000   179.000000
      1083    21.000000    10.000000    10.000000   175.000000
      1084    22.000000    10.000000    10.000000   169.000000
      1085    23.000000     9.000000    10.000000   180.000000
      1086    23.000000     9.000000    10.000000   162.000000
      1087    22.000000     8.000000    11.000000   163.000000
      1088    21.000000     8.000000    11.000000   170.000000
      1089    21.000000     9.000000    11.000000   173.000000
      1090    21.000000     9.000000    11.000000   182.000000
      1091    21.000000     9.000000    11.000000   167.000000
      1092    25.000000     9.000000    11.000000   183.000000
      1093    23.000000     9.000000    11.000000   183.000000
      1094    22.000000     9.000000    11.000000   191.000000
      1095    24.000000     9.000000    11.000000   198.000000
      1096    27.000000     9.000000    11.000000   201.000000
      1097    30.000000    11.000000    11.000000   203.000000
      1098    28.000000    11.000000    11.000000   209.000000
      1099    23.000000     8.000000    11.000000   204.000000
      1100    21.000000     8.000000    11.000000   209.000000
      1101    21.000000    11.000000    10.000000   201.000000
      1102    22.000000    11.000000    10.000000   201.000000
      1103    20.000000    11.000000    10.000000   188.000000
      1104    18.000000    11.000000    10.000000   171.000000
      1105    19.000000    11.000000    10.000000   176.000000
      1106    20.000000    11.000000     9.000000   183.000000
      1107    21.000000    11.000000     9.000000   190.000000
      1108    21.000000    11.000000     9.000000   202.000000
      1109    24.000000    11.000000     9.000000   212.000000
      1110    25.000000    11.000000     9.000000   220.000000
      1111    25.000000    10.000000     9.000000   202.000000
      1112    24.000000     8.000000     9.000000   184.000000
      1113    28.000000    10.000000     9.000000   203.000000
      1114    25.000000     9.000000    10.000000   179.000000
      1115    24.000000    11.000000    10.000000   186.000000
      1116    26.000000     8.000000    10.000000   192.000000
      1117    23.000000     8.000000    10.000000   163.000000
      1118    27.000000     9.000000     9.000000   175.000000
      1119    27.000000     9.000000     9.000000   183.000000
      1120    21.000000     9.000000     9.000000   183.000000
      1121    24.000000     9.000000    10.000000   179.000000
      1122    23.000000     9.000000    10.000000   179.000000
      1123    23.000000     9.000000    10.000000   186.000000
      1124    23.000000     9.000000     9.000000   191.000000
      1125    24.000000     9.000000     9.000000   184.000000
      1126    24.000000     9.000000    10.000000   179.000000
      1127    27.000000     9.000000    10.000000   176.000000
      1128    25.000000     9.000000    10.000000   179.000000
      1129    24.000000     9.000000     9.000000   182.000000
      1130    24.000000     9.000000    10.000000   193.000000
      1131    21.000000     9.000000    10.000000   194.000000
      1132    19.000000     9.000000    10.000000   185.000000
      1133    17.000000     9.000000    10.000000   187.000000
      1134    19.000000     8.000000    10.000000   193.000000
      1135    20.000000     8.000000    10.000000   197.000000
      1136    19.000000     7.000000    10.000000   188.000000
      1137    19.000000     8.000000    10.000000   193.000000
      1138    23.000000     8.000000    10.000000   186.000000
      1139    24.000000     9.000000    10.000000   192.000000
      1140    23.000000     9.000000    10.000000   189.000000
      1141    23.000000    11.000000     9.000000   180.000000
      1142    21.000000    11.000000    10.000000   163.000000
      1143    21.000000     8.000000    10.000000   182.000000
      1144    22.000000     8.000000     9.000000   172.000000
      1145    21.000000     9.000000     9.000000   175.000000
      1146    18.000000     7.000000     9.000000   176.000000
      1147    20.000000     8.000000     9.000000   184.000000
      1148    23.000000     8.000000     9.000000   177.000000
      1149    24.000000     8.000000     9.000000   189.000000
      1150    22.000000     8.000000     9.000000   189.000000
      1151    24.000000     8.000000     9.000000   183.000000
      1152    28.000000     9.000000     9.000000   190.000000
      1153    28.000000     9.000000     9.000000   196.000000
      1154    24.000000     9.000000    11.000000   197.000000
      1155    27.000000    11.000000     9.000000   196.000000
      1156    28.000000     8.000000     9.000000   206.000000
      1157    25.000000     8.000000     9.000000   200.000000
      1158    24.000000     8.000000     9.000000   197.000000
      1159    24.000000     8.000000     9.000000   191.000000
      1160    24.000000     8.000000    11.000000   188.000000
      1161    24.000000     7.000000    11.000000   191.000000
      1162    23.000000     7.000000    11.000000   184.000000
      1163    23.000000     7.000000    11.000000   171.000000
      1164    24.000000     8.000000    11.000000   191.000000
      1165    24.000000     8.000000    11.000000   209.000000
      1166    23.000000     8.000000    11.000000   210.000000
      1167    23.000000     8.000000    11.000000   221.000000
      1168    24.000000     8.000000    11.000000   203.000000
      1169    25.000000    12.000000    11.000000   217.000000
      1170    27.000000     9.000000    11.000000   207.000000
      1171    24.000000     8.000000    11.000000   192.000000
      1172    26.000000    10.000000    11.000000   208.000000
      1173    27.000000    10.000000    11.000000   191.000000
      1174    24.000000    10.000000    11.000000   199.000000
      1175    26.000000    10.000000    11.000000   205.000000
      1176    26.000000     9.000000    11.000000   205.000000
      1177    25.000000     9.000000    11.000000   199.000000
      1178    27.000000     9.000000    11.000000   197.000000
      1179    27.000000     9.000000     9.000000   207.000000
      1180    26.000000     9.000000     8.000000   206.000000
      1181    27.000000     9.000000    10.000000   197.000000
      1182    24.000000     9.000000    10.000000   198.000000
      1183    26.000000     9.000000    11.000000   207.000000
      1184    26.000000     8.000000    11.000000   200.000000
      1185    26.000000     8.000000    12.000000   191.000000
      1186    25.000000     9.000000    12.000000   193.000000
      1187    23.000000     9.000000    12.000000   181.000000
      1188    20.000000     8.000000    11.000000   195.000000
      1189    22.000000     8.000000    11.000000   182.000000
      1190    19.000000     8.000000    11.000000   173.000000
      1191    22.000000     8.000000    11.000000   178.000000
      1192    19.000000     8.000000    11.000000   170.000000
      1193    22.000000     8.000000    11.000000   165.000000
      1194    20.000000     8.000000    10.000000   152.000000
      1195    19.000000     8.000000    10.000000   163.000000
      1196    19.000000     8.000000    12.000000   167.000000
      1197    20.000000     8.000000    12.000000   169.000000
      1198    27.000000     8.000000    10.000000   184.000000
      1199    27.000000     8.000000    10.000000   169.000000
      1200    29.000000     8.000000    10.000000   185.000000
      1201    28.000000     9.000000    11.000000   178.000000
      1202    26.000000     8.000000    10.000000   182.000000
      1203    27.000000    10.000000    10.000000   182.000000
      1204    27.000000    10.000000    10.000000   174.000000
      1205    27.000000    11.000000    10.000000   178.000000
      1206    23.000000    11.000000    10.000000   182.000000
      1207    23.000000     8.000000    10.000000   166.000000
      1208    23.000000     9.000000    10.000000   159.000000
      1209    23.000000     8.000000    10.000000   158.000000
      1210    25.000000     9.000000    10.000000   177.000000
      1211    25.000000     8.000000    10.000000   170.000000
      1212    25.000000     8.000000    10.000000   189.000000
      1213    27.000000     8.000000    10.000000   199.000000
      1214    26.000000     9.000000    10.000000   188.000000
      1215    25.000000     9.000000    10.000000   187.000000
      1216    24.000000     9.000000    10.000000   186.000000
      1217    25.000000     9.000000    11.000000   183.000000
      1218    25.000000     8.000000    12.000000   185.000000
      1219    25.000000     8.000000    11.000000   187.000000
      1220    28.000000    10.000000    11.000000   196.000000
      1221    25.000000    10.000000    11.000000   185.000000
      1222    25.000000    10.000000    11.000000   184.000000
      1223    24.000000    10.000000    11.000000   196.000000
      1224    24.000000     8.000000    11.000000   173.000000
      1225    23.000000     8.000000    11.000000   185.000000
      1226    24.000000     7.000000    12.000000   191.000000
      1227    22.000000     7.000000    11.000000   194.000000
      1228    24.000000     7.000000    13.000000   213.000000
      1229    23.000000     7.000000    13.000000   221.000000
      1230    24.000000     8.000000    12.000000   210.000000
      1231    25.000000     9.000000    10.000000   211.000000
      1232    22.000000     8.000000    10.000000   200.000000
      1233    23.000000     8.000000    10.000000   206.000000
      1234    24.000000     8.000000    10.000000   195.000000
      1235    23.000000     8.000000    10.000000   198.000000
      1236    28.000000     9.000000    10.000000   188.000000
      1237    25.000000     9.000000    10.000000   180.000000
      1238    25.000000     9.000000    10.000000   180.000000
      1239    24.000000     9.000000    10.000000   178.000000
      1240    24.000000     9.000000    10.000000   191.000000
      1241    24.000000     9.000000    11.000000   201.000000
      1242    22.000000     9.000000    10.000000   181.000000
      1243    23.000000     9.000000     9.000000   189.000000
      1244    25.000000     9.000000     9.000000   187.000000
      1245    24.000000     9.000000     9.000000   186.000000
      1246    23.000000     9.000000     9.000000   176.000000
      1247    21.000000     8.000000     9.000000   189.000000
      1248    22.000000    11.000000     9.000000   191.000000
      1249    23.000000    11.000000     9.000000   205.000000
      1250    23.000000    12.000000    11.000000   201.000000
      1251    23.000000    12.000000    11.000000   192.000000
      1252    28.000000    12.000000    12.000000   219.000000
      1253    26.000000    11.000000    11.000000   195.000000
      1254    28.000000    12.000000    11.000000   198.000000
      1255    24.000000    11.000000    12.000000   197.000000
      1256    25.000000    11.000000    12.000000   195.000000
      1257    24.000000    11.000000    12.000000   194.000000
      1258    25.000000    11.000000    12.000000   185.000000
      1259    23.000000    11.000000    12.000000   191.000000
      1260    24.000000    11.000000    14.000000   195.000000
      1261    26.000000    10.000000    11.000000   205.000000
      1262    23.000000    10.000000    12.000000   195.000000
      1263    23.000000    10.000000    12.000000   190.000000
      1264    23.000000    10.000000    13.000000   204.000000
      1265    22.000000    10.000000     9.000000   192.000000
      1266    24.000000    10.000000     9.000000   192.000000
      1267    20.000000    11.000000     9.000000   186.000000
      1268    20.000000    11.000000     9.000000   189.000000
      1269    22.000000    10.000000    11.000000   194.000000
      1270    22.000000    10.000000     9.000000   195.000000
      1271    19.000000    10.000000     9.000000   202.000000
      1272    16.000000    11.000000     8.000000   194.000000
      1273    17.000000    11.000000     8.000000   176.000000
      1274    18.000000    11.000000     8.000000   180.000000
      1275    20.000000    11.000000    10.000000   181.000000
      1276    19.000000    11.000000    10.000000   182.000000
      1277    18.000000    11.000000     8.000000   190.000000
      1278    18.000000     8.000000     8.000000   189.000000
      1279    18.000000     9.000000     8.000000   190.000000
      1280    18.000000     9.000000     7.000000   183.000000
      1281    20.000000    10.000000     7.000000   190.000000
      1282    20.000000    10.000000     8.000000   187.000000
      1283    18.000000     9.000000     8.000000   190.000000
      1284    17.000000     9.000000     9.000000   192.000000
      1285    20.000000     9.000000    10.000000   203.000000
      1286    21.000000     9.000000     8.000000   202.000000
      1287    22.000000     9.000000    11.000000   208.000000
      1288    22.000000     9.000000     8.000000   191.000000
      1289    20.000000     9.000000     8.000000   200.000000
      1290    20.000000    10.000000     8.000000   189.000000
      1291    19.000000     9.000000     8.000000   202.000000
      1292    20.000000     9.000000     8.000000   200.000000
      1293    20.000000    10.000000     8.000000   181.000000
      1294    22.000000    10.000000     8.000000   191.000000
      1295    20.000000    10.000000     9.000000   179.000000
      1296    18.000000     9.000000     9.000000   183.000000
      1297    20.000000     9.000000    11.000000   189.000000
      1298    23.000000     7.000000    12.000000   192.000000
      1299    24.000000     8.000000    11.000000   185.000000
      1300    22.000000     9.000000    11.000000   194.000000
      1301    22.000000    12.000000    11.000000   189.000000
      1302    25.000000    11.000000    11.000000   192.000000
      1303    22.000000    12.000000    11.000000   188.000000
      1304    23.000000    12.000000    11.000000   188.000000
      1305    23.000000    12.000000    11.000000   186.000000
      1306    23.000000    12.000000    11.000000   192.000000
      1307    22.000000    12.000000    11.000000   184.000000
      1308    15.000000    11.000000    11.000000   182.000000
      1309    19.000000    10.000000    11.000000   177.000000
      1310    23.000000    11.000000    12.000000   184.000000
      1311    24.000000    11.000000     8.000000   179.000000
      1312    22.000000    11.000000     8.000000   181.000000
      1313    20.000000    11.000000    10.000000   198.000000
      1314    19.000000    15.000000     9.000000   196.000000
      1315    21.000000    15.000000     8.000000   197.000000
      1316    21.000000    15.000000     9.000000   198.000000
      1317    20.000000    12.000000     9.000000   187.000000
      1318    18.000000    13.000000     9.000000   188.000000
      1319    19.000000    13.000000    10.000000   185.000000
      1320    19.000000     9.000000     8.000000   171.000000
      1321    21.000000     9.000000     8.000000   168.000000
      1322    17.000000     9.000000     7.000000   173.000000
      1323    21.000000    11.000000     8.000000   199.000000
      1324    22.000000    10.000000     7.000000   190.000000
      1325    27.000000    11.000000     9.000000   190.000000
      1326    25.000000    11.000000     9.000000   182.000000
      1327    25.000000     9.000000     9.000000   177.000000
      1328    25.000000     9.000000    10.000000   190.000000
      1329    26.000000     9.000000    10.000000   196.000000
      1330    26.000000     9.000000    10.000000   202.000000
      1331    26.000000     9.000000    10.000000   197.000000
      1332    28.000000     9.000000    12.000000   195.000000
      1333    31.000000     9.000000    12.000000   195.000000
      1334    24.000000     9.000000    12.000000   179.000000
      1335    22.000000     9.000000    12.000000   175.000000
      1336    24.000000     9.000000    12.000000   174.000000
      1337    21.000000     9.000000    12.000000   195.000000
      1338    25.000000     9.000000    12.000000   182.000000
      1339    22.000000     9.000000    12.000000   177.000000
      1340    22.000000     8.000000    12.000000   178.000000
      1341    22.000000     8.000000    12.000000   187.000000
      1342    23.000000     8.000000    12.000000   198.000000
      1343    25.000000     9.000000    10.000000   193.000000
      1344    24.000000     9.000000    13.000000   200.000000
      1345    21.000000     9.000000    13.000000   210.000000
      1346    18.000000     9.000000    13.000000   201.000000
      1347    18.000000     9.000000    14.000000   210.000000
      1348    22.000000     9.000000    14.000000   207.000000
      1349    24.000000    10.000000    13.000000   205.000000
      1350    23.000000    10.000000    13.000000   203.000000
      1351    19.000000     8.000000    12.000000   191.000000
      1352    21.000000     8.000000    12.000000   191.000000
      1353    19.000000     7.000000    12.000000   182.000000
      1354    20.000000     8.000000    12.000000   185.000000
      1355    22.000000     8.000000    12.000000   184.000000
      1356    22.000000     8.000000    13.000000   190.000000
      1357    22.000000     8.000000    12.000000   191.000000
      1358    24.000000     8.000000    12.000000   211.000000
      1359    24.000000     8.000000    12.000000   232.000000
      1360    24.000000     8.000000    10.000000   224.000000
      1361    24.000000     8.000000    10.000000   218.000000
      1362    20.000000     8.000000    10.000000   217.000000
      1363    18.000000     8.000000     9.000000   191.000000
      1364    19.000000     7.000000     9.000000   188.000000
      1365    27.000000     8.000000    10.000000   221.000000
      1366    26.000000     8.000000    10.000000   217.000000
      1367    31.000000     7.000000    10.000000   220.000000
      1368    26.000000    11.000000    10.000000   215.000000
      1369    26.000000     8.000000     9.000000   205.000000
      1370    27.000000     8.000000     8.000000   198.000000
      1371    23.000000     7.000000     8.000000   193.000000
      1372    24.000000    10.000000     9.000000   195.000000
      1373    23.000000     9.000000     9.000000   196.000000
      1374    28.000000     9.000000     9.000000   211.000000
      1375    23.000000     7.000000     9.000000   207.000000
      1376    28.000000     8.000000     9.000000   211.000000
      1377    23.000000     8.000000    11.000000   219.000000
      1378    26.000000     7.000000    10.000000   216.000000
      1379    27.000000     7.000000    11.000000   222.000000
      1380    24.000000     7.000000    11.000000   213.000000
      1381    26.000000     7.000000     9.000000   199.000000
      1382    26.000000     7.000000     9.000000   205.000000
      1383    24.000000     8.000000    14.000000   206.000000
      1384    20.000000     9.000000    14.000000   219.000000
      1385    23.000000     9.000000    13.000000   229.000000
      1386    23.000000     9.000000    13.000000   217.000000
      1387    28.000000     9.000000    13.000000   219.000000
      1388    26.000000     9.000000    13.000000   216.000000
      1389    27.000000    10.000000    14.000000   210.000000
      1390    23.000000     9.000000    11.000000   204.000000
      1391    24.000000     9.000000    12.000000   222.000000
      1392    22.000000     9.000000    12.000000   205.000000
      1393    27.000000    10.000000    12.000000   216.000000
      1394    27.000000    10.000000    12.000000   214.000000
      1395    24.000000    10.000000    11.000000   215.000000
      1396    26.000000    10.000000    12.000000   227.000000
      1397    28.000000     9.000000    11.000000   233.000000
      1398    26.000000    10.000000    12.000000   216.000000
      1399    24.000000     9.000000    12.000000   215.000000
      1400    25.000000     9.000000    12.000000   218.000000
      1401    27.000000     9.000000    12.000000   221.000000
      1402    27.000000    10.000000    12.000000   214.000000
      1403    25.000000     9.000000    12.000000   211.000000
      1404    25.000000     9.000000    12.000000   218.000000
      1405    31.000000     9.000000    12.000000   254.000000
      1406    26.000000     8.000000    12.000000   246.000000
      1407    29.000000     8.000000    12.000000   247.000000
      1408    30.000000     8.000000    11.000000   238.000000
      1409    27.000000     8.000000    11.000000   241.000000
      1410    33.000000     7.000000    11.000000   231.000000
      1411    38.000000     9.000000    11.000000   231.000000
      1412    34.000000     9.000000    11.000000   233.000000
      1413    34.000000    17.000000    12.000000   237.000000
      1414    32.000000    16.000000    12.000000   234.000000
      1415    34.000000    16.000000    11.000000   225.000000
      1416    34.000000    16.000000    11.000000   225.000000
      1417    26.000000    16.000000    11.000000   204.000000
      1418    24.000000    16.000000    11.000000   194.000000
      1419    26.000000    17.000000    12.000000   205.000000
      1420    22.000000    16.000000    12.000000   197.000000
      1421    23.000000    16.000000    12.000000   198.000000
      1422    22.000000    17.000000     9.000000   195.000000
      1423    24.000000     9.000000    11.000000   207.000000
      1424    27.000000     9.000000    11.000000   225.000000
      1425    28.000000    17.000000    11.000000   222.000000
      1426    23.000000    16.000000    11.000000   194.000000
      1427    22.000000    10.000000    11.000000   189.000000
      1428    24.000000     9.000000    11.000000   189.000000
      1429    23.000000     9.000000    11.000000   200.000000
      1430    23.000000     9.000000    11.000000   178.000000
      1431    22.000000    10.000000    11.000000   190.000000
      1432    26.000000     9.000000    12.000000   209.000000
      1433    22.000000    10.000000    12.000000   188.000000
      1434    23.000000    10.000000    12.000000   187.000000
      1435    21.000000    10.000000    11.000000   192.000000
      1436    21.000000    11.000000    11.000000   201.000000
      1437    23.000000    10.000000    11.000000   203.000000
      1438    20.000000    10.000000    10.000000   189.000000
      1439    21.000000    10.000000    10.000000   197.000000
      1440    20.000000    10.000000    10.000000   180.000000
      1441    22.000000    10.000000    10.000000   200.000000
      1442    23.000000    10.000000    12.000000   207.000000
      1443    25.000000    10.000000    13.000000   215.000000
      1444    21.000000     9.000000    13.000000   224.000000
      1445    23.000000    10.000000    13.000000   206.000000
      1446    19.000000    10.000000    11.000000   195.000000
      1447    20.000000    10.000000    11.000000   198.000000
      1448    19.000000    10.000000    12.000000   193.000000
      1449    23.000000    10.000000    12.000000   191.000000
      1450    23.000000    10.000000    12.000000   194.000000
      1451    25.000000    10.000000    11.000000   185.000000
      1452    25.000000    10.000000    11.000000   201.000000
      1453    21.000000     8.000000    11.000000   192.000000
      1454    20.000000     8.000000    11.000000   182.000000
      1455    17.000000     8.000000    10.000000   186.000000
      1456    19.000000     8.000000    10.000000   191.000000
      1457    20.000000     8.000000    10.000000   205.000000
      1458    19.000000     8.000000    10.000000   189.000000
      1459    21.000000     8.000000    10.000000   195.000000
      1460    21.000000     8.000000    10.000000   197.000000
      1461    20.000000     8.000000    10.000000   172.000000
      1462    21.000000     8.000000    10.000000   179.000000
      1463    22.000000     8.000000     9.000000   204.000000
      1464    23.000000    11.000000     9.000000   203.000000
      1465    21.000000     8.000000     9.000000   210.000000
      1466    19.000000     8.000000     9.000000   208.000000
      1467    18.000000     8.000000     9.000000   204.000000
      1468    26.000000     8.000000    14.000000   220.000000
      1469    26.000000     8.000000    13.000000   202.000000
      1470    22.000000     8.000000    13.000000   196.000000
      1471    20.000000     8.000000     9.000000   188.000000
      1472    20.000000     8.000000     8.000000   174.000000
      1473    19.000000     8.000000     9.000000   171.000000
      1474    20.000000     8.000000     9.000000   172.000000
      1475    19.000000    10.000000     9.000000   191.000000
      1476    17.000000    10.000000     8.000000   197.000000
      1477    17.000000    10.000000     8.000000   178.000000
      1478    17.000000    10.000000     8.000000   178.000000
      1479    22.000000    10.000000     8.000000   194.000000
      1480    24.000000    10.000000     8.000000   192.000000
      1481    21.000000    10.000000     8.000000   192.000000
      1482    22.000000    10.000000     8.000000   196.000000
      1483    22.000000    10.000000     9.000000   194.000000
      1484    22.000000    10.000000     9.000000   199.000000
      1485    25.000000    10.000000     9.000000   198.000000
      1486    24.000000    10.000000     9.000000   186.000000
      1487    22.000000    10.000000     8.000000   194.000000
      1488    23.000000    10.000000     8.000000   187.000000
      1489    24.000000    10.000000     9.000000   186.000000
      1490    22.000000    12.000000     9.000000   182.000000
      1491    23.000000    11.000000     9.000000   186.000000
      1492    26.000000    11.000000    10.000000   197.000000
      1493    27.000000    11.000000    10.000000   195.000000
      1494    29.000000    11.000000    10.000000   201.000000
      1495    29.000000    10.000000    13.000000   203.000000
      1496    25.000000     9.000000    13.000000   189.000000
      1497    30.000000     9.000000    14.000000   211.000000
      1498    28.000000     9.000000    11.000000   203.000000
      1499    33.000000     9.000000    11.000000   207.000000
      1500    32.000000     9.000000    10.000000   201.000000
      1501    31.000000     9.000000    10.000000   195.000000
      1502    34.000000     9.000000    10.000000   190.000000
      1503    36.000000    11.000000    10.000000   184.000000
      1504    35.000000     9.000000    11.000000   185.000000
      1505    34.000000     9.000000    12.000000   186.000000
      1506    33.000000     9.000000    11.000000   186.000000
      1507    32.000000     9.000000    11.000000   189.000000
      1508    31.000000     9.000000    11.000000   181.000000
      1509    31.000000     9.000000    11.000000   188.000000
      1510    31.000000     9.000000    12.000000   182.000000
      1511    31.000000     9.000000    12.000000   193.000000
      1512    32.000000     9.000000    11.000000   190.000000
      1513    33.000000     9.000000    11.000000   198.000000
      1514    34.000000     9.000000    11.000000   212.000000
      1515    34.000000     9.000000    11.000000   195.000000
      1516    31.000000     9.000000    11.000000   179.000000
      1517    30.000000     9.000000    11.000000   194.000000
      1518    31.000000     9.000000    11.000000   203.000000
      1519    26.000000     9.000000    11.000000   197.000000
      1520    29.000000    10.000000    11.000000   190.000000
      1521    25.000000    10.000000    10.000000   182.000000
      1522    28.000000     9.000000    10.000000   173.000000
      1523    28.000000    10.000000    10.000000   186.000000
      1524    22.000000     9.000000    12.000000   180.000000
      1525    24.000000     9.000000    12.000000   171.000000
      1526    27.000000     9.000000     9.000000   155.000000
      1527    26.000000     9.000000    13.000000   180.000000
      1528    25.000000     9.000000    14.000000   192.000000
      1529    21.000000     9.000000     9.000000   178.000000
      1530    24.000000     8.000000    10.000000   189.000000
      1531    24.000000     8.000000    10.000000   182.000000
      1532    26.000000     8.000000    10.000000   195.000000
      1533    27.000000     8.000000    11.000000   203.000000
      1534    29.000000     9.000000    11.000000   190.000000
      1535    30.000000     9.000000    11.000000   202.000000
      1536    29.000000    10.000000    11.000000   193.000000
      1537    25.000000    10.000000    11.000000   185.000000
      1538    27.000000    10.000000    12.000000   196.000000
      1539    28.000000    10.000000    11.000000   176.000000
      1540    29.000000    10.000000    11.000000   168.000000
      1541    29.000000    10.000000    10.000000   183.000000
      1542    28.000000    10.000000    11.000000   189.000000
      1543    24.000000    10.000000    12.000000   190.000000
      1544    29.000000     9.000000    12.000000   189.000000
      1545    28.000000     9.000000    12.000000   202.000000
      1546    26.000000     9.000000    12.000000   203.000000
      1547    25.000000     9.000000    10.000000   200.000000
      1548    26.000000     9.000000    10.000000   197.000000
      1549    27.000000     8.000000    11.000000   196.000000
      1550    27.000000     8.000000    11.000000   193.000000
      1551    24.000000    12.000000    11.000000   206.000000
      1552    25.000000     8.000000    11.000000   201.000000
      1553    24.000000     7.000000    11.000000   203.000000
      1554    22.000000     7.000000    10.000000   204.000000
      1555    24.000000     7.000000    10.000000   206.000000
      1556    24.000000     7.000000    10.000000   206.000000
      1557    28.000000     8.000000    11.000000   190.000000
      1558    29.000000     8.000000    11.000000   181.000000
      1559    30.000000     8.000000    11.000000   191.000000
      1560    30.000000     8.000000    11.000000   199.000000
      1561    27.000000     8.000000    11.000000   191.000000
      1562    26.000000     8.000000    11.000000   197.000000
      1563    25.000000     8.000000    11.000000   194.000000
      1564    23.000000     8.000000    11.000000   191.000000
      1565    25.000000     8.000000    11.000000   191.000000
      1566    24.000000     7.000000    11.000000   186.000000
      1567    25.000000     7.000000    10.000000   202.000000
      1568    22.000000     7.000000    10.000000   205.000000
      1569    23.000000     7.000000    11.000000   196.000000
      1570    25.000000     7.000000    11.000000   196.000000
      1571    25.000000     7.000000    11.000000   193.000000
      1572    23.000000     7.000000    14.000000   197.000000
      1573    25.000000     7.000000    14.000000   201.000000
      1574    25.000000     9.000000    14.000000   208.000000
      1575    25.000000     9.000000    14.000000   212.000000
      1576    23.000000     9.000000    14.000000   200.000000
      1577    22.000000     9.000000    11.000000   206.000000
      1578    21.000000     8.000000    11.000000   195.000000
      1579    25.000000     8.000000    11.000000   203.000000
      1580    26.000000     8.000000    11.000000   186.000000
      1581    24.000000     8.000000    11.000000   182.000000
      1582    22.000000     8.000000    11.000000   182.000000
      1583    22.000000     8.000000    10.000000   181.000000
      1584    23.000000     8.000000    10.000000   165.000000
      1585    22.000000     8.000000    10.000000   166.000000
      1586    23.000000     8.000000    11.000000   172.000000
      1587    21.000000     8.000000    11.000000   164.000000
      1588    21.000000     8.000000    12.000000   165.000000
      1589    26.000000     8.000000    12.000000   181.000000
      1590    22.000000     8.000000    12.000000   169.000000
      1591    23.000000     8.000000    12.000000   177.000000
      1592    22.000000     8.000000    12.000000   165.000000
      1593    22.000000     7.000000    12.000000   168.000000
      1594    22.000000     7.000000    13.000000   185.000000
      1595    21.000000     7.000000    12.000000   176.000000
      1596    25.000000     8.000000    12.000000   187.000000
      1597    21.000000     8.000000    12.000000   199.000000
      1598    20.000000     7.000000    12.000000   190.000000
      1599    19.000000     8.000000    12.000000   191.000000
      1600    23.000000     8.000000    12.000000   207.000000
      1601    25.000000     8.000000    12.000000   209.000000
      1602    25.000000     8.000000    11.000000   199.000000
      1603    21.000000     8.000000    11.000000   198.000000
      1604    20.000000     8.000000    11.000000   200.000000
      1605    23.000000     8.000000    11.000000   207.000000
      1606    24.000000     9.000000    11.000000   206.000000
      1607    22.000000     8.000000    11.000000   206.000000
      1608    24.000000     9.000000    11.000000   212.000000
      1609    19.000000     8.000000    12.000000   193.000000
      1610    25.000000     8.000000    12.000000   205.000000
      1611    26.000000     8.000000    12.000000   198.000000
      1612    29.000000     8.000000    12.000000   212.000000
      1613    30.000000     8.000000    14.000000   210.000000
      1614    29.000000     8.000000    14.000000   220.000000
      1615    25.000000     8.000000    14.000000   206.000000
      1616    26.000000     8.000000    14.000000   212.000000
      1617    27.000000     8.000000    14.000000   215.000000
      1618    25.000000     8.000000    14.000000   197.000000
      1619    27.000000     8.000000    14.000000   219.000000
      1620    29.000000     7.000000    14.000000   225.000000
      1621    30.000000     8.000000    14.000000   218.000000
      1622    30.000000     8.000000    14.000000   212.000000
      1623    26.000000     9.000000    14.000000   190.000000
      1624    27.000000     9.000000    14.000000   196.000000
      1625    28.000000     9.000000    12.000000   209.000000
      1626    29.000000     9.000000    12.000000   203.000000
      1627    31.000000     9.000000    12.000000   205.000000
      1628    29.000000    10.000000    12.000000   197.000000
      1629    28.000000    10.000000    13.000000   196.000000
      1630    30.000000    10.000000    14.000000   207.000000
      1631    27.000000    10.000000    13.000000   187.000000
      1632    28.000000    10.000000    13.000000   197.000000
      1633    29.000000    10.000000    13.000000   191.000000
      1634    28.000000    10.000000    14.000000   204.000000
      1635    28.000000    10.000000    14.000000   198.000000
      1636    29.000000    11.000000    12.000000   191.000000
      1637    29.000000    10.000000    12.000000   182.000000
      1638    27.000000    10.000000    13.000000   186.000000
      1639    27.000000    11.000000    13.000000   197.000000
      1640    26.000000    10.000000    13.000000   190.000000
      1641    25.000000    10.000000    13.000000   188.000000
      1642    24.000000    10.000000    11.000000   194.000000
      1643    26.000000     9.000000    11.000000   204.000000
      1644    23.000000     9.000000    11.000000   203.000000
      1645    23.000000     9.000000     9.000000   201.000000
      1646    25.000000    10.000000     9.000000   203.000000
      1647    19.000000    10.000000     9.000000   177.000000
      1648    20.000000    10.000000     9.000000   178.000000
      1649    17.000000    10.000000    11.000000   179.000000
      1650    18.000000    10.000000     9.000000   191.000000
      1651    18.000000    10.000000    12.000000   188.000000
      1652    19.000000    10.000000    13.000000   189.000000
      1653    20.000000    10.000000    11.000000   194.000000
      1654    17.000000     9.000000    12.000000   192.000000
      1655    20.000000     8.000000    13.000000   181.000000
      1656    21.000000     9.000000    13.000000   195.000000
      1657    22.000000     9.000000    13.000000   180.000000
      1658    20.000000     9.000000    13.000000   176.000000
      1659    23.000000     9.000000    12.000000   179.000000
      1660    20.000000     9.000000    12.000000   180.000000
      1661    19.000000     9.000000    13.000000   179.000000
      1662    21.000000     9.000000    13.000000   190.000000
      1663    22.000000     9.000000    14.000000   182.000000
      1664    23.000000     8.000000    11.000000   191.000000
      1665    18.000000     8.000000    11.000000   192.000000
      1666    20.000000     8.000000    11.000000   203.000000
      1667    20.000000     8.000000    11.000000   203.000000
      1668    20.000000     9.000000    11.000000   196.000000
      1669    20.000000     8.000000    10.000000   195.000000
      1670    19.000000     8.000000    10.000000   184.000000
      1671    21.000000     8.000000    10.000000   177.000000
      1672    22.000000     8.000000    10.000000   173.000000
      1673    24.000000     8.000000    10.000000   171.000000
      1674    25.000000     8.000000    11.000000   184.000000
      1675    24.000000     8.000000    10.000000   202.000000
      1676    27.000000     8.000000    11.000000   193.000000
      1677    25.000000     8.000000    10.000000   186.000000
      1678    24.000000     9.000000    10.000000   183.000000
      1679    22.000000     9.000000    10.000000   187.000000
      1680    21.000000     8.000000    11.000000   185.000000
      1681    25.000000     8.000000    11.000000   189.000000
      1682    25.000000     8.000000    11.000000   190.000000
      1683    25.000000     9.000000    11.000000   194.000000
      1684    23.000000     9.000000    11.000000   194.000000
      1685    22.000000     9.000000    11.000000   181.000000
      1686    22.000000     9.000000    11.000000   196.000000
      1687    21.000000     9.000000    11.000000   192.000000
      1688    20.000000     9.000000    11.000000   184.000000
      1689    21.000000     9.000000    11.000000   182.000000
      1690    23.000000     9.000000    11.000000   192.000000
      1691    21.000000     9.000000    11.000000   180.000000
      1692    22.000000     9.000000    12.000000   164.000000
      1693    26.000000     8.000000    12.000000   165.000000
      1694    27.000000     9.000000    12.000000   175.000000
      1695    27.000000     9.000000    13.000000   162.000000
      1696    26.000000     9.000000    13.000000   167.000000
      1697    25.000000     9.000000    12.000000   167.000000
      1698    27.000000    10.000000    11.000000   170.000000
      1699    25.000000    10.000000    11.000000   170.000000
      1700    24.000000    10.000000    11.000000   177.000000
      1701    26.000000    10.000000    10.000000   178.000000
      1702    25.000000    10.000000    10.000000   184.000000
      1703    23.000000    10.000000    10.000000   182.000000
      1704    23.000000    10.000000    10.000000   185.000000
      1705    25.000000    10.000000    10.000000   185.000000
      1706    27.000000    10.000000    10.000000   191.000000
      1707    26.000000    10.000000    10.000000   181.000000
      1708    27.000000    10.000000    10.000000   175.000000
      1709    27.000000    10.000000    10.000000   166.000000
      1710    32.000000    10.000000    14.000000   181.000000
      1711    28.000000     9.000000    14.000000   182.000000
      1712    26.000000     8.000000    14.000000   183.000000
      1713    20.000000     8.000000    14.000000   176.000000
      1714    21.000000     8.000000    14.000000   176.000000
      1715    24.000000     8.000000    14.000000   169.000000
      1716    21.000000     8.000000    13.000000   176.000000
      1717    22.000000     8.000000    14.000000   186.000000
      1718    25.000000     8.000000     8.000000   184.000000
      1719    26.000000     8.000000    13.000000   195.000000
      1720    25.000000     8.000000     8.000000   175.000000
      1721    28.000000     9.000000     9.000000   179.000000
      1722    27.000000     9.000000    10.000000   177.000000
      1723    25.000000     9.000000     9.000000   165.000000
      1724    26.000000     9.000000    14.000000   155.000000
      1725    26.000000     9.000000    14.000000   175.000000
      1726    24.000000    10.000000    14.000000   181.000000
      1727    28.000000    10.000000    14.000000   190.000000
      1728    27.000000    10.000000    13.000000   177.000000
      1729    30.000000    12.000000    12.000000   196.000000
      1730    28.000000    11.000000    13.000000   190.000000
      1731    28.000000     9.000000    13.000000   180.000000
      1732    33.000000     9.000000    13.000000   183.000000
      1733    28.000000     9.000000    11.000000   170.000000
      1734    29.000000     9.000000    11.000000   170.000000
      1735    28.000000     9.000000    11.000000   165.000000
      1736    25.000000    11.000000    11.000000   156.000000
      1737    25.000000    10.000000    11.000000   165.000000
      1738    23.000000     9.000000    12.000000   165.000000
      1739    25.000000     9.000000    12.000000   177.000000
      1740    24.000000     9.000000     9.000000   175.000000
      1741    26.000000    10.000000    12.000000   172.000000
      1742    26.000000    10.000000    12.000000   168.000000
      1743    25.000000    10.000000    12.000000   170.000000
      1744    27.000000    10.000000    12.000000   182.000000
      1745    25.000000    10.000000    11.000000   197.000000
      1746    26.000000    10.000000    12.000000   192.000000
      1747    30.000000    10.000000    12.000000   195.000000
      1748    31.000000    10.000000    12.000000   190.000000
      1749    32.000000    10.000000    12.000000   197.000000
      1750    29.000000    10.000000    12.000000   182.000000
      1751    27.000000    10.000000    12.000000   195.000000
      1752    29.000000    10.000000    12.000000   201.000000
      1753    29.000000    10.000000    12.000000   204.000000
      1754    26.000000    10.000000    13.000000   191.000000
      1755    26.000000    10.000000    13.000000   193.000000
      1756    28.000000    10.000000    12.000000   194.000000
      1757    32.000000     9.000000    12.000000   198.000000
      1758    28.000000     9.000000    11.000000   176.000000
      1759    23.000000     9.000000    13.000000   169.000000
      1760    25.000000     9.000000    13.000000   172.000000
      1761    25.000000     9.000000    13.000000   180.000000
      1762    23.000000     9.000000    13.000000   161.000000
      1763    21.000000     9.000000    13.000000   167.000000
      1764    23.000000     9.000000    14.000000   157.000000
      1765    26.000000    10.000000    14.000000   168.000000
      1766    26.000000    10.000000    14.000000   166.000000
      1767    27.000000     9.000000    14.000000   172.000000
      1768    24.000000     9.000000    12.000000   176.000000
      1769    24.000000     9.000000    12.000000   172.000000
      1770    30.000000     9.000000    11.000000   171.000000
      1771    25.000000     9.000000    11.000000   181.000000
      1772    23.000000     9.000000    11.000000   180.000000
      1773    24.000000     9.000000    12.000000   187.000000
      1774    24.000000     9.000000    12.000000   179.000000
      1775    27.000000     9.000000    13.000000   184.000000
      1776    28.000000     9.000000    14.000000   206.000000
      1777    28.000000     9.000000    14.000000   191.000000
      1778    26.000000     9.000000    14.000000   193.000000
      1779    24.000000     8.000000    14.000000   188.000000
      1780    25.000000    10.000000    14.000000   182.000000
      1781    25.000000     8.000000    14.000000   179.000000
      1782    26.000000     8.000000    14.000000   184.000000
      1783    27.000000     8.000000    14.000000   186.000000
      1784    27.000000     8.000000    14.000000   190.000000
      1785    28.000000     8.000000    13.000000   196.000000
      1786    26.000000     8.000000    13.000000   182.000000
      1787    29.000000    10.000000    13.000000   186.000000
      1788    29.000000    10.000000    13.000000   187.000000
      1789    32.000000    11.000000    13.000000   202.000000
      1790    34.000000    11.000000     9.000000   212.000000
      1791    34.000000    11.000000     9.000000   200.000000
      1792    38.000000    11.000000    10.000000   219.000000
      1793    35.000000    11.000000    10.000000   198.000000
      1794    37.000000    11.000000    12.000000   200.000000
      1795    32.000000    11.000000    12.000000   199.000000
      1796    32.000000    11.000000    12.000000   199.000000
      1797    33.000000    11.000000    12.000000   204.000000
      1798    36.000000    11.000000    12.000000   209.000000
      1799    36.000000    11.000000    10.000000   217.000000
      1800    36.000000    11.000000     9.000000   214.000000
      1801    33.000000    11.000000    11.000000   202.000000
      1802    35.000000    11.000000    10.000000   197.000000
      1803    35.000000     9.000000    11.000000   195.000000
      1804    34.000000    10.000000    12.000000   197.000000
      1805    32.000000     8.000000    13.000000   193.000000
      1806    32.000000     8.000000    12.000000   198.000000
      1807    29.000000     8.000000    13.000000   177.000000
      1808    30.000000     8.000000    13.000000   186.000000
      1809    28.000000     8.000000    12.000000   187.000000
      1810    28.000000     9.000000    12.000000   186.000000
      1811    31.000000     9.000000    12.000000   175.000000
      1812    31.000000     9.000000    12.000000   177.000000
      1813    31.000000    10.000000    12.000000   188.000000
      1814    30.000000    10.000000    12.000000   209.000000
      1815    29.000000    10.000000    13.000000   195.000000
      1816    31.000000    10.000000    13.000000   195.000000
      1817    33.000000    10.000000    13.000000   193.000000
      1818    33.000000    10.000000    13.000000   191.000000
      1819    35.000000    10.000000    13.000000   212.000000
      1820    35.000000    10.000000    13.000000   207.000000
      1821    36.000000    10.000000    12.000000   195.000000
      1822    37.000000    10.000000    12.000000   194.000000
      1823    35.000000    10.000000    12.000000   214.000000
      1824    32.000000    10.000000    12.000000   215.000000
      1825    36.000000    10.000000    12.000000   210.000000
      1826    36.000000    10.000000    12.000000   219.000000
      1827    33.000000    10.000000    12.000000   210.000000
      1828    35.000000    13.000000    12.000000   212.000000
      1829    33.000000    11.000000    13.000000   193.000000
      1830    34.000000    11.000000    13.000000   193.000000
      1831    32.000000    11.000000    13.000000   184.000000
      1832    31.000000    10.000000    13.000000   172.000000
      1833    29.000000    10.000000    13.000000   176.000000
      1834    31.000000    10.000000    13.000000   184.000000
      1835    33.000000    11.000000    13.000000   183.000000
      1836    36.000000    11.000000    13.000000   196.000000
      1837    32.000000    12.000000    13.000000   186.000000
      1838    32.000000    12.000000    12.000000   183.000000
      1839    31.000000    12.000000    12.000000   179.000000
      1840    28.000000    11.000000    12.000000   177.000000
      1841    27.000000    11.000000    12.000000   191.000000
      1842    32.000000    12.000000    12.000000   192.000000
      1843    33.000000    12.000000    12.000000   199.000000
      1844    33.000000    12.000000    12.000000   182.000000
      1845    28.000000    10.000000    12.000000   182.000000
      1846    30.000000    11.000000     9.000000   179.000000
      1847    27.000000    11.000000    12.000000   196.000000
      1848    32.000000    12.000000    12.000000   203.000000
      1849    35.000000    12.000000    12.000000   212.000000
      1850    36.000000    12.000000    12.000000   209.000000
      1851    31.000000    13.000000    13.000000   213.000000
      1852    27.000000    12.000000    13.000000   203.000000
      1853    25.000000    12.000000    13.000000   202.000000
      1854    31.000000    12.000000    13.000000   201.000000
      1855    33.000000    12.000000    13.000000   230.000000
      1856    30.000000    12.000000    14.000000   231.000000
      1857    30.000000    13.000000    14.000000   229.000000
      1858    32.000000    12.000000    14.000000   219.000000
      1859    29.000000    12.000000    14.000000   225.000000
      1860    29.000000    12.000000    14.000000   218.000000
      1861    26.000000    10.000000    14.000000   204.000000
      1862    27.000000     9.000000    14.000000   201.000000
      1863    28.000000     9.000000    13.000000   220.000000
      1864    27.000000    10.000000    13.000000   210.000000
      1865    27.000000    10.000000    13.000000   206.000000
      1866    33.000000    11.000000    13.000000   208.000000
      1867    33.000000    11.000000    13.000000   227.000000
      1868    30.000000    11.000000    13.000000   219.000000
      1869    31.000000    11.000000    13.000000   217.000000
      1870    33.000000    11.000000    12.000000   219.000000
      1871    33.000000    11.000000    12.000000   210.000000
      1872    29.000000    11.000000    12.000000   198.000000
      1873    31.000000    11.000000    13.000000   210.000000
      1874    29.000000    11.000000    13.000000   209.000000
      1875    33.000000    11.000000    13.000000   237.000000
      1876    32.000000    11.000000    13.000000   229.000000
      1877    35.000000    11.000000    12.000000   237.000000
      1878    34.000000    11.000000     9.000000   227.000000
      1879    35.000000    11.000000    11.000000   235.000000
      1880    35.000000    11.000000    12.000000   227.000000
      1881    34.000000    12.000000    12.000000   217.000000
      1882    36.000000    13.000000    12.000000   224.000000
      1883    38.000000    13.000000    12.000000   231.000000
      1884    37.000000    13.000000    12.000000   227.000000
      1885    38.000000    13.000000    12.000000   217.000000
      1886    36.000000    13.000000    12.000000   215.000000
      1887    40.000000    13.000000    12.000000   215.000000
      1888    39.000000    13.000000    12.000000   212.000000
      1889    39.000000    13.000000    10.000000   215.000000
      1890    44.000000    13.000000    10.000000   205.000000
      1891    40.000000    13.000000    10.000000   206.000000
      1892    40.000000    13.000000    10.000000   225.000000
      1893    39.000000    13.000000    11.000000   216.000000
      1894    39.000000    13.000000    14.000000   221.000000
      1895    40.000000    13.000000    14.000000   221.000000
      1896    42.000000    13.000000    14.000000   217.000000
      1897    45.000000    13.000000    14.000000   241.000000
      1898    42.000000    13.000000    12.000000   236.000000
      1899    47.000000    13.000000    11.000000   252.000000
      1900    44.000000    13.000000    11.000000   247.000000
      1901    46.000000    13.000000    10.000000   248.000000
      1902    45.000000    13.000000    10.000000   261.000000
      1903    44.000000    13.000000    10.000000   261.000000
      1904    45.000000    13.000000    10.000000   253.000000
      1905    41.000000    12.000000    11.000000   242.000000
      1906    41.000000    13.000000    11.000000   247.000000
      1907    38.000000    12.000000    11.000000   210.000000
      1908    38.000000    12.000000    11.000000   214.000000
      1909    39.000000    12.000000    11.000000   214.000000
      1910    36.000000    13.000000    11.000000   227.000000
      1911    37.000000    13.000000    11.000000   229.000000
      1912    38.000000    14.000000    11.000000   226.000000
      1913    39.000000    14.000000    10.000000   224.000000
      1914    35.000000    13.000000     9.000000   209.000000
      1915    34.000000    13.000000     9.000000   211.000000
      1916    36.000000    13.000000     9.000000   212.000000
      1917    37.000000    13.000000     9.000000   204.000000
      1918    38.000000    12.000000     8.000000   208.000000
      1919    37.000000    12.000000    10.000000   210.000000
      1920    37.000000    12.000000    10.000000   210.000000
      1921    34.000000    12.000000    10.000000   205.000000
      1922    33.000000    12.000000    10.000000   211.000000
      1923    32.000000    12.000000    10.000000   207.000000
      1924    33.000000    13.000000    10.000000   200.000000
      1925    32.000000    13.000000    10.000000   200.000000
      1926    29.000000    13.000000    10.000000   207.000000
      1927    28.000000    13.000000    10.000000   197.000000
      1928    31.000000    13.000000    10.000000   200.000000
      1929    33.000000    13.000000    10.000000   207.000000
      1930    31.000000    13.000000    10.000000   210.000000
      1931    30.000000    12.000000    10.000000   216.000000
      1932    29.000000    12.000000    10.000000   199.000000
      1933    30.000000    12.000000    10.000000   199.000000
      1934    27.000000    12.000000    10.000000   186.000000
      1935    31.000000    12.000000    10.000000   209.000000
      1936    32.000000    12.000000    10.000000   210.000000
      1937    32.000000    12.000000    10.000000   196.000000
      1938    28.000000     9.000000    11.000000   191.000000
      1939    26.000000     9.000000    11.000000   186.000000
      1940    31.000000     9.000000    10.000000   197.000000
      1941    28.000000     9.000000    10.000000   201.000000
      1942    24.000000     9.000000    10.000000   199.000000
      1943    23.000000     9.000000    10.000000   211.000000
      1944    28.000000     9.000000    10.000000   207.000000
      1945    28.000000     9.000000     8.000000   201.000000
      1946    29.000000     9.000000     8.000000   207.000000
      1947    28.000000     9.000000     8.000000   193.000000
      1948    29.000000     9.000000     8.000000   184.000000
      1949    27.000000     9.000000     8.000000   180.000000
      1950    28.000000     9.000000    12.000000   191.000000
      1951    28.000000     9.000000    12.000000   202.000000
      1952    27.000000     9.000000    12.000000   200.000000
      1953    32.000000     9.000000    12.000000   192.000000
      1954    28.000000     9.000000    12.000000   197.000000
      1955    35.000000     9.000000    14.000000   200.000000
      1956    33.000000     9.000000    14.000000   194.000000
      1957    34.000000     9.000000    15.000000   208.000000
      1958    37.000000     9.000000    14.000000   210.000000
      1959    34.000000     9.000000    14.000000   195.000000
      1960    38.000000    10.000000    14.000000   203.000000
      1961    37.000000    10.000000    13.000000   214.000000
      1962    38.000000    10.000000    13.000000   226.000000
      1963    39.000000    10.000000    13.000000   211.000000
      1964    38.000000    10.000000    13.000000   204.000000
      1965    36.000000    11.000000    13.000000   205.000000
      1966    41.000000    11.000000    12.000000   220.000000
      1967    42.000000    11.000000    13.000000   227.000000
      1968    39.000000    11.000000    14.000000   234.000000
      1969    36.000000    11.000000    11.000000   219.000000
      1970    37.000000    11.000000    13.000000   210.000000
      1971    37.000000    11.000000    12.000000   203.000000
      1972    39.000000    11.000000    12.000000   200.000000
      1973    38.000000    11.000000    12.000000   205.000000
      1974    40.000000    11.000000    12.000000   226.000000
      1975    42.000000    11.000000    12.000000   226.000000
      1976    42.000000    11.000000    12.000000   237.000000
      1977    44.000000    11.000000    14.000000   234.000000
      1978    36.000000    10.000000    12.000000   225.000000
      1979    33.000000    10.000000    12.000000   215.000000
      1980    34.000000    11.000000    13.000000   202.000000
      1981    37.000000    11.000000    14.000000   222.000000
      1982    35.000000    11.000000    14.000000   218.000000
      1983    33.000000    11.000000    14.000000   196.000000
      1984    36.000000    11.000000    14.000000   209.000000
      1985    37.000000    11.000000    14.000000   209.000000
      1986    39.000000    11.000000    14.000000   209.000000
      1987    34.000000    11.000000    14.000000   207.000000
      1988    33.000000    11.000000    14.000000   204.000000
      1989    34.000000    11.000000    14.000000   223.000000
      1990    37.000000    11.000000    13.000000   216.000000
      1991    36.000000    11.000000    13.000000   218.000000
      1992    33.000000    10.000000    13.000000   211.000000
      1993    37.000000    11.000000    13.000000   213.000000
      1994    38.000000    11.000000    14.000000   219.000000
      1995    35.000000    11.000000    14.000000   211.000000
      1996    36.000000    12.000000    11.000000   206.000000
      1997    35.000000    12.000000    11.000000   195.000000
      1998    38.000000    12.000000    14.000000   199.000000
      1999    38.000000    12.000000    14.000000   207.000000
      2000    38.000000    12.000000    14.000000   200.000000
      2001    39.000000    12.000000    14.000000   211.000000
      2002    38.000000    12.000000    14.000000   216.000000
      2003    37.000000    12.000000    14.000000   211.000000
      2004    35.000000    12.000000    11.000000   204.000000
      2005    40.000000    12.000000    11.000000   212.000000
      2006    42.000000    12.000000    11.000000   217.000000
      2007    43.000000    12.000000    10.000000   222.000000
      2008    41.000000    12.000000    10.000000   213.000000
      2009    42.000000    12.000000    12.000000   231.000000
      2010    41.000000    12.000000    12.000000   212.000000
      2011    42.000000    12.000000    10.000000   211.000000
      2012    43.000000    12.000000    10.000000   216.000000
      2013    41.000000    12.000000    10.000000   205.000000
      2014    46.000000    12.000000    13.000000   223.000000
      2015    48.000000    12.000000    12.000000   217.000000
      2016    50.000000    12.000000    12.000000   219.000000
      2017    45.000000    12.000000    11.000000   208.000000
      2018    48.000000    13.000000    11.000000   210.000000
      2019    49.000000    12.000000    11.000000   221.000000
      2020    46.000000    12.000000    11.000000   222.000000
      2021    48.000000    12.000000    11.000000   217.000000
      2022    46.000000    12.000000    11.000000   210.000000
      2023    48.000000    12.000000    11.000000   228.000000
      2024    48.000000    12.000000    11.000000   218.000000
      2025    46.000000    12.000000    11.000000   214.000000
      2026    45.000000    12.000000    10.000000   203.000000
      2027    43.000000    11.000000    10.000000   205.000000
      2028    44.000000    11.000000    10.000000   206.000000
      2029    40.000000    10.000000    12.000000   207.000000
      2030    42.000000    10.000000    12.000000   218.000000
      2031    44.000000    12.000000    12.000000   232.000000
      2032    43.000000    10.000000    12.000000   220.000000
      2033    42.000000    12.000000    11.000000   224.000000
      2034    44.000000    12.000000    12.000000   225.000000
      2035    43.000000    11.000000    12.000000   222.000000
      2036    42.000000    12.000000    12.000000   216.000000
      2037    43.000000    12.000000    12.000000   205.000000
      2038    46.000000    12.000000    12.000000   207.000000
      2039    47.000000    12.000000    12.000000   216.000000
      2040    47.000000    12.000000    12.000000   206.000000
      2041    43.000000    10.000000    12.000000   218.000000
      2042    43.000000    10.000000    12.000000   191.000000
      2043    40.000000    10.000000    12.000000   199.000000
      2044    42.000000    11.000000    11.000000   211.000000
      2045    44.000000    11.000000    12.000000   202.000000
      2046    43.000000    11.000000    13.000000   217.000000
      2047    42.000000    11.000000    13.000000   207.000000
      2048    41.000000    12.000000    13.000000   209.000000
      2049    45.000000    12.000000    13.000000   214.000000
      2050    42.000000    13.000000    13.000000   215.000000
      2051    41.000000    11.000000    12.000000   219.000000
      2052    42.000000    11.000000    13.000000   235.000000
      2053    41.000000    11.000000    13.000000   219.000000
      2054    43.000000    11.000000    13.000000   226.000000
      2055    44.000000    11.000000    13.000000   221.000000
      2056    44.000000    12.000000    13.000000   228.000000
      2057    48.000000    12.000000    13.000000   235.000000
      2058    48.000000    12.000000    13.000000   232.000000
      2059    43.000000    12.000000    13.000000   230.000000
      2060    44.000000    14.000000    12.000000   223.000000
      2061    42.000000    14.000000    16.000000   230.000000
      2062    44.000000    14.000000    16.000000   233.000000
      2063    41.000000    13.000000    12.000000   225.000000
      2064    43.000000    13.000000    12.000000   224.000000
      2065    43.000000    14.000000    12.000000   226.000000
      2066    46.000000    14.000000    11.000000   221.000000
      2067    49.000000    13.000000    11.000000   240.000000
      2068    48.000000    14.000000    11.000000   237.000000
      2069    47.000000    13.000000    11.000000   252.000000
      2070    51.000000    12.000000    11.000000   238.000000
      2071    47.000000    12.000000    10.000000   236.000000
      2072    46.000000    12.000000    10.000000   241.000000
      2073    48.000000    14.000000    11.000000   225.000000
      2074    49.000000    12.000000    11.000000   237.000000
      2075    51.000000    12.000000    11.000000   235.000000
      2076    50.000000    12.000000    11.000000   231.000000
      2077    47.000000    12.000000    10.000000   233.000000
      2078    50.000000    13.000000    10.000000   225.000000
      2079    50.000000    13.000000    12.000000   238.000000
      2080    46.000000    13.000000    13.000000   225.000000
      2081    46.000000    13.000000    12.000000   219.000000
      2082    51.000000    15.000000    11.000000   234.000000
      2083    50.000000    15.000000    11.000000   230.000000
      2084    47.000000    13.000000    13.000000   229.000000
      2085    47.000000    13.000000    13.000000   239.000000
      2086    49.000000    12.000000    11.000000   228.000000
      2087    47.000000    12.000000    11.000000   224.000000
      2088    41.000000    12.000000    11.000000   222.000000
      2089    44.000000    12.000000    11.000000   210.000000
      2090    45.000000    11.000000    11.000000   210.000000
      2091    48.000000    14.000000    11.000000   231.000000
      2092    50.000000    14.000000    11.000000   238.000000
      2093    45.000000    12.000000    11.000000   210.000000
      2094    47.000000    12.000000    11.000000   223.000000
      2095    41.000000    12.000000    13.000000   210.000000
      2096    43.000000    12.000000    13.000000   222.000000
      2097    46.000000    12.000000    12.000000   224.000000
      2098    42.000000    13.000000    12.000000   222.000000
      2099    46.000000    13.000000    12.000000   230.000000
      2100    45.000000    13.000000    12.000000   243.000000
      2101    45.000000    13.000000    12.000000   236.000000
      2102    45.000000    13.000000    12.000000   223.000000
      2103    46.000000    13.000000    12.000000   225.000000
      2104    43.000000    12.000000    12.000000   217.000000
      2105    45.000000    13.000000    12.000000   222.000000
      2106    45.000000    13.000000    11.000000   215.000000
      2107    49.000000    12.000000    12.000000   229.000000
      2108    49.000000    13.000000    12.000000   236.000000
      2109    47.000000    13.000000    11.000000   239.000000
      2110    46.000000    11.000000    11.000000   226.000000
      2111    48.000000    11.000000    11.000000   223.000000
      2112    46.000000    12.000000    12.000000   222.000000
      2113    51.000000    12.000000    12.000000   224.000000
      2114    52.000000    12.000000    12.000000   239.000000
      2115    49.000000    12.000000    12.000000   227.000000
      2116    51.000000    12.000000    12.000000   245.000000
      2117    48.000000    12.000000    12.000000   225.000000
      2118    49.000000    12.000000    12.000000   216.000000
      2119    42.000000    12.000000    12.000000   228.000000
      2120    44.000000    12.000000    12.000000   232.000000
      2121    43.000000    12.000000    13.000000   239.000000
      2122    45.000000    12.000000    13.000000   216.000000
      2123    52.000000    12.000000    13.000000   245.000000
      2124    48.000000    12.000000    13.000000   243.000000
      2125    50.000000    12.000000    13.000000   240.000000
      2126    47.000000    12.000000    13.000000   244.000000
      2127    53.000000    12.000000    13.000000   259.000000
      2128    55.000000    11.000000    13.000000   264.000000
      2129    54.000000    12.000000    13.000000   251.000000
      2130    53.000000    12.000000    13.000000   266.000000
      2131    50.000000    12.000000    13.000000   243.000000
      2132    48.000000    12.000000    13.000000   227.000000
      2133    50.000000    12.000000    13.000000   235.000000
      2134    49.000000    12.000000    12.000000   241.000000
      2135    55.000000    12.000000    12.000000   259.000000
      2136    57.000000    12.000000    13.000000   260.000000
      2137    55.000000    12.000000    13.000000   263.000000
      2138    54.000000    12.000000    13.000000   246.000000
      2139    54.000000    12.000000    13.000000   252.000000
      2140    56.000000    12.000000    13.000000   253.000000
      2141    54.000000    12.000000    12.000000   258.000000
      2142    53.000000    12.000000    12.000000   238.000000
      2143    50.000000    12.000000    12.000000   239.000000
      2144    48.000000    12.000000    11.000000   250.000000
      2145    49.000000    11.000000    11.000000   240.000000
      2146    51.000000    12.000000    12.000000   255.000000
      2147    52.000000    12.000000    12.000000   250.000000
      2148    52.000000    12.000000    12.000000   258.000000
      2149    49.000000    12.000000    13.000000   254.000000
      2150    52.000000    13.000000    13.000000   266.000000
      2151    49.000000    13.000000    11.000000   263.000000
      2152    57.000000    13.000000    11.000000   270.000000
      2153    56.000000    14.000000    12.000000   255.000000
      2154    61.000000    14.000000    12.000000   264.000000
      2155    58.000000    13.000000    12.000000   249.000000
      2156    56.000000    12.000000    12.000000   259.000000
      2157    57.000000    12.000000    12.000000   256.000000
      2158    55.000000    13.000000    12.000000   254.000000
      2159    51.000000    13.000000    12.000000   242.000000
      2160    47.000000    12.000000    12.000000   222.000000
      2161    49.000000    12.000000    13.000000   246.000000
      2162    51.000000    12.000000    13.000000   235.000000
      2163    49.000000    12.000000    14.000000   246.000000
      2164    49.000000    12.000000    12.000000   245.000000
      2165    53.000000    12.000000    14.000000   249.000000
      2166    53.000000    12.000000    14.000000   242.000000
      2167    55.000000    13.000000    14.000000   250.000000
      2168    54.000000    12.000000    14.000000   245.000000
      2169    53.000000    11.000000    14.000000   229.000000
      2170    50.000000    11.000000    14.000000   225.000000
      2171    52.000000    11.000000    14.000000   235.000000
      2172    51.000000    11.000000    11.000000   259.000000
      2173    48.000000    11.000000    11.000000   250.000000
      2174    49.000000    11.000000    11.000000   240.000000
      2175    48.000000    11.000000    11.000000   233.000000
      2176    47.000000    11.000000    10.000000   237.000000
      2177    46.000000    11.000000    10.000000   231.000000
      2178    40.000000    11.000000    15.000000   224.000000
      2179    43.000000    11.000000    14.000000   222.000000
      2180    40.000000    10.000000    14.000000   226.000000
      2181    37.000000     9.000000    13.000000   217.000000
      2182    38.000000    10.000000    14.000000   210.000000
      2183    39.000000     9.000000    14.000000   204.000000
      2184    40.000000     9.000000    13.000000   205.000000
      2185    43.000000     9.000000    14.000000   195.000000
      2186    46.000000    11.000000    11.000000   205.000000
      2187    46.000000    11.000000    14.000000   223.000000
      2188    49.000000    11.000000    14.000000   215.000000
      2189    43.000000    11.000000    14.000000   202.000000
      2190    43.000000    11.000000    14.000000   205.000000
      2191    44.000000    11.000000    14.000000   213.000000
      2192    44.000000    11.000000    14.000000   221.000000
      2193    47.000000    12.000000    14.000000   225.000000
      2194    49.000000    12.000000    14.000000   224.000000
      2195    49.000000    11.000000    14.000000   223.000000
      2196    51.000000    11.000000    14.000000   225.000000
      2197    53.000000    10.000000    14.000000   231.000000
      2198    52.000000    10.000000    14.000000   217.000000
      2199    53.000000    14.000000    14.000000   234.000000
      2200    52.000000    14.000000    14.000000   233.000000
      2201    52.000000    14.000000    14.000000   230.000000
      2202    51.000000    14.000000    14.000000   225.000000
      2203    54.000000    14.000000    13.000000   232.000000
      2204    52.000000    14.000000    13.000000   246.000000
      2205    51.000000    14.000000    13.000000   248.000000
      2206    52.000000    14.000000    13.000000   241.000000
      2207    53.000000    14.000000    13.000000   226.000000
      2208    54.000000    14.000000    13.000000   240.000000
      2209    57.000000    14.000000    13.000000   236.000000
      2210    52.000000    14.000000    11.000000   229.000000
      2211    52.000000    14.000000    10.000000   238.000000
      2212    51.000000    14.000000    11.000000   233.000000
      2213    50.000000    14.000000    11.000000   246.000000
      2214    50.000000    14.000000    11.000000   244.000000
      2215    54.000000    13.000000    12.000000   260.000000
      2216    53.000000    13.000000    12.000000   246.000000
      2217    51.000000    13.000000    13.000000   252.000000
      2218    48.000000    13.000000    11.000000   252.000000
      2219    45.000000    13.000000    11.000000   230.000000
      2220    50.000000    13.000000    11.000000   243.000000
      2221    53.000000    13.000000    13.000000   256.000000
      2222    49.000000    13.000000    13.000000   245.000000
      2223    52.000000    13.000000    12.000000   255.000000
      2224    53.000000    13.000000    12.000000   253.000000
      2225    56.000000    13.000000    11.000000   239.000000
      2226    56.000000    13.000000    11.000000   233.000000
      2227    56.000000    13.000000    12.000000   251.000000
      2228    53.000000    14.000000    11.000000   232.000000
      2229    49.000000    14.000000    12.000000   226.000000
      2230    52.000000    14.000000    12.000000   247.000000
      2231    50.000000    14.000000    12.000000   249.000000
      2232    49.000000    14.000000    12.000000   243.000000
      2233    48.000000    13.000000    11.000000   236.000000
      2234    50.000000    13.000000    11.000000   225.000000
      2235    53.000000    14.000000    12.000000   233.000000
      2236    55.000000    15.000000    12.000000   256.000000
      2237    52.000000    14.000000    12.000000   257.000000
      2238    52.000000    14.000000    13.000000   246.000000
      2239    52.000000    12.000000    13.000000   249.000000
      2240    52.000000    15.000000    12.000000   239.000000
      2241    51.000000    14.000000    12.000000   243.000000
      2242    52.000000    15.000000    12.000000   248.000000
      2243    50.000000    12.000000    12.000000   245.000000
      2244    52.000000    12.000000    12.000000   242.000000
      2245    51.000000    12.000000    12.000000   249.000000
      2246    51.000000    13.000000    12.000000   231.000000
      2247    54.000000    15.000000    12.000000   239.000000
      2248    54.000000    15.000000    12.000000   254.000000
      2249    51.000000    15.000000    12.000000   227.000000
      2250    54.000000    14.000000    12.000000   241.000000
      2251    57.000000    14.000000    12.000000   249.000000
      2252    57.000000    15.000000    12.000000   260.000000
      2253    61.000000    15.000000    13.000000   278.000000
      2254    57.000000    15.000000    13.000000   265.000000
      2255    55.000000    15.000000    12.000000   268.000000
      2256    57.000000    15.000000    12.000000   267.000000
      2257    54.000000    13.000000    12.000000   257.000000
      2258    55.000000    13.000000    13.000000   263.000000
      2259    56.000000    13.000000    13.000000   265.000000
      2260    58.000000    12.000000    13.000000   252.000000
      2261    54.000000    12.000000    13.000000   239.000000
      2262    52.000000    12.000000    14.000000   227.000000
      2263    55.000000    12.000000    14.000000   246.000000
      2264    57.000000    12.000000    14.000000   238.000000
      2265    57.000000    12.000000    13.000000   239.000000
      2266    59.000000    12.000000    13.000000   253.000000
      2267    58.000000    12.000000    13.000000   253.000000
      2268    56.000000    12.000000    13.000000   248.000000
      2269    57.000000    12.000000    13.000000   267.000000
      2270    61.000000    12.000000    14.000000   260.000000
      2271    59.000000    12.000000    13.000000   271.000000
      2272    65.000000    13.000000    13.000000   276.000000
      2273    66.000000    13.000000    14.000000   288.000000
      2274    67.000000    13.000000    14.000000   282.000000
      2275    67.000000    14.000000    12.000000   269.000000
      2276    66.000000    14.000000    14.000000   269.000000
      2277    69.000000    14.000000    14.000000   275.000000
      2278    64.000000    14.000000    14.000000   262.000000
      2279    66.000000    13.000000    14.000000   267.000000
      2280    67.000000    13.000000    14.000000   275.000000
      2281    71.000000    14.000000    15.000000   283.000000
      2282    71.000000    14.000000    15.000000   270.000000
      2283    70.000000    14.000000    15.000000   282.000000
      2284    69.000000    14.000000    15.000000   289.000000
      2285    71.000000    14.000000    13.000000   295.000000
      2286    71.000000    14.000000    13.000000   303.000000
      2287    73.000000    15.000000    13.000000   298.000000
      2288    74.000000    15.000000    13.000000   279.000000
      2289    74.000000    15.000000    13.000000   284.000000
      2290    75.000000    14.000000    13.000000   297.000000
      2291    73.000000    14.000000    13.000000   282.000000
      2292    73.000000    14.000000    11.000000   284.000000
      2293    73.000000    14.000000    11.000000   279.000000
      2294    71.000000    14.000000    11.000000   263.000000
      2295    71.000000    14.000000    11.000000   260.000000
      2296    71.000000    14.000000    11.000000   258.000000
      2297    71.000000    14.000000    12.000000   258.000000
      2298    71.000000    14.000000    11.000000   260.000000
      2299    70.000000    15.000000    11.000000   260.000000
      2300    68.000000    14.000000    11.000000   247.000000
      2301    71.000000    14.000000    11.000000   251.000000
      2302    70.000000    14.000000    13.000000   267.000000
      2303    68.000000    14.000000    13.000000   251.000000
      2304    70.000000    19.000000    13.000000   265.000000
      2305    73.000000    19.000000    13.000000   267.000000
      2306    78.000000    19.000000    14.000000   284.000000
      2307    74.000000    19.000000    14.000000   278.000000
      2308    76.000000    19.000000    16.000000   283.000000
      2309    79.000000    19.000000    13.000000   285.000000
      2310    77.000000    19.000000    13.000000   288.000000
      2311    75.000000    19.000000    13.000000   287.000000
      2312    73.000000    18.000000    11.000000   291.000000
      2313    71.000000    18.000000    11.000000   269.000000
      2314    73.000000    18.000000    12.000000   285.000000
      2315    75.000000    18.000000    13.000000   294.000000
      2316    73.000000    18.000000    11.000000   308.000000
      2317    72.000000    18.000000    11.000000   299.000000
      2318    73.000000    18.000000    11.000000   289.000000
      2319    69.000000    19.000000    11.000000   310.000000
      2320    66.000000    19.000000    14.000000   299.000000
      2321    66.000000    19.000000    14.000000   282.000000
      2322    68.000000    19.000000    14.000000   280.000000
      2323    70.000000    19.000000    14.000000   291.000000
      2324    70.000000    19.000000    14.000000   299.000000
      2325    70.000000    19.000000    14.000000   298.000000
      2326    68.000000    19.000000    14.000000   298.000000
      2327    69.000000    19.000000    12.000000   291.000000
      2328    67.000000    15.000000    12.000000   280.000000
      2329    70.000000    16.000000    13.000000   279.000000
      2330    66.000000    16.000000    13.000000   270.000000
      2331    67.000000    16.000000    13.000000   296.000000
      2332    69.000000    16.000000    13.000000   303.000000
      2333    67.000000    16.000000    12.000000   288.000000
      2334    69.000000    14.000000    12.000000   291.000000
      2335    67.000000    14.000000    12.000000   303.000000
      2336    68.000000    16.000000    11.000000   288.000000
      2337    70.000000    14.000000    11.000000   289.000000
      2338    71.000000    14.000000    11.000000   285.000000
      2339    72.000000    15.000000    11.000000   296.000000
      2340    67.000000    15.000000    12.000000   288.000000
      2341    68.000000    15.000000    12.000000   280.000000
      2342    67.000000    16.000000    12.000000   281.000000
      2343    67.000000    16.000000    11.000000   278.000000
      2344    70.000000    16.000000    11.000000   285.000000
      2345    68.000000    16.000000    11.000000   281.000000
      2346    68.000000    17.000000    11.000000   286.000000
      2347    66.000000    17.000000    11.000000   269.000000
      2348    65.000000    17.000000    11.000000   274.000000
      2349    66.000000    16.000000    12.000000   279.000000
      2350    66.000000    16.000000    12.000000   273.000000
      2351    64.000000    16.000000    12.000000   284.000000
      2352    67.000000    16.000000    12.000000   279.000000
      2353    68.000000    14.000000    12.000000   275.000000
      2354    69.000000    15.000000    12.000000   277.000000
      2355    70.000000    14.000000    12.000000   285.000000
      2356    70.000000    14.000000    12.000000   295.000000
      2357    75.000000    14.000000    13.000000   310.000000
      2358    74.000000    14.000000    13.000000   298.000000
      2359    73.000000    14.000000    13.000000   296.000000
      2360    76.000000    15.000000    13.000000   296.000000
      2361    79.000000    14.000000    13.000000   300.000000
      2362    78.000000    14.000000    13.000000   289.000000
      2363    74.000000    14.000000    13.000000   297.000000
      2364    74.000000    14.000000    13.000000   274.000000
      2365    72.000000    14.000000    13.000000   275.000000
      2366    73.000000    14.000000    13.000000   290.000000
      2367    70.000000    14.000000    12.000000   307.000000
      2368    68.000000    14.000000    12.000000   303.000000
      2369    67.000000    14.000000    12.000000   301.000000
      2370    70.000000    14.000000    12.000000   293.000000
      2371    70.000000    15.000000    13.000000   279.000000
      2372    67.000000    15.000000    12.000000   283.000000
      2373    66.000000    15.000000    12.000000   272.000000
      2374    68.000000    15.000000    12.000000   273.000000
      2375    68.000000    16.000000    12.000000   267.000000
      2376    71.000000    16.000000    12.000000   271.000000
      2377    69.000000    16.000000    12.000000   251.000000
      2378    74.000000    16.000000    12.000000   257.000000
      2379    73.000000    16.000000    12.000000   263.000000
      2380    70.000000    16.000000    13.000000   273.000000
      2381    69.000000    16.000000    13.000000   258.000000
      2382    69.000000    16.000000    12.000000   247.000000
      2383    69.000000    16.000000    12.000000   245.000000
      2384    75.000000    16.000000    12.000000   263.000000
      2385    76.000000    16.000000    12.000000   275.000000
      2386    69.000000    15.000000    12.000000   272.000000
      2387    69.000000    15.000000    12.000000   288.000000
      2388    70.000000    16.000000    12.000000   290.000000
      2389    69.000000    16.000000    12.000000   297.000000
      2390    68.000000    16.000000    13.000000   296.000000
      2391    67.000000    16.000000    13.000000   294.000000
      2392    67.000000    16.000000    13.000000   268.000000
      2393    64.000000    16.000000    12.000000   258.000000
      2394    68.000000    17.000000    12.000000   261.000000
      2395    67.000000    16.000000    12.000000   253.000000
      2396    65.000000    16.000000    12.000000   245.000000
      2397    62.000000    16.000000    12.000000   254.000000
      2398    64.000000    14.000000    12.000000   253.000000
      2399    63.000000    16.000000    11.000000   258.000000
      2400    67.000000    14.000000    12.000000   261.000000
      2401    67.000000    14.000000    12.000000   269.000000
      2402    69.000000    14.000000    12.000000   265.000000
      2403    65.000000    14.000000    11.000000   263.000000
      2404    66.000000    13.000000    11.000000   268.000000
      2405    68.000000    13.000000    11.000000   256.000000
      2406    67.000000    14.000000    11.000000   261.000000
      2407    70.000000    14.000000    11.000000   273.000000
      2408    68.000000    14.000000    11.000000   280.000000
      2409    72.000000    14.000000    11.000000   281.000000
      2410    71.000000    14.000000    11.000000   268.000000
      2411    71.000000    14.000000    11.000000   272.000000
      2412    70.000000    14.000000    11.000000   263.000000
      2413    68.000000    14.000000    11.000000   277.000000
      2414    70.000000    14.000000    11.000000   280.000000
      2415    70.000000    14.000000    11.000000   275.000000
      2416    71.000000    13.000000    12.000000   285.000000
      2417    70.000000    13.000000    12.000000   276.000000
      2418    70.000000    13.000000    12.000000   281.000000
      2419    76.000000    13.000000    14.000000   302.000000
      2420    74.000000    13.000000    14.000000   289.000000
      2421    76.000000    14.000000    14.000000   300.000000
      2422    77.000000    14.000000    14.000000   302.000000
      2423    75.000000    14.000000    14.000000   307.000000
      2424    75.000000    14.000000    12.000000   296.000000
      2425    80.000000    14.000000    12.000000   313.000000
      2426    84.000000    14.000000    12.000000   308.000000
      2427    83.000000    14.000000    12.000000   307.000000
      2428    84.000000    14.000000    12.000000   301.000000
      2429    87.000000    14.000000    12.000000   316.000000
      2430    89.000000    14.000000    12.000000   327.000000
      2431    89.000000    14.000000    12.000000   325.000000
      2432    89.000000    15.000000    12.000000   329.000000
      2433    88.000000    17.000000    12.000000   308.000000
      2434    88.000000    17.000000    13.000000   306.000000
      2435    82.000000    17.000000    14.000000   314.000000
      2436    82.000000    17.000000    14.000000   308.000000
      2437    84.000000    17.000000    14.000000   316.000000
      2438    85.000000    17.000000    13.000000   309.000000
      2439    83.000000    14.000000    13.000000   319.000000
      2440    82.000000    14.000000    13.000000   310.000000
      2441    83.000000    14.000000    13.000000   311.000000
      2442    81.000000    14.000000    14.000000   304.000000
      2443    83.000000    16.000000    14.000000   310.000000
      2444    81.000000    16.000000    13.000000   300.000000
      2445    87.000000    16.000000    13.000000   315.000000
      2446    84.000000    16.000000    14.000000   302.000000
      2447    87.000000    13.000000    13.000000   302.000000
      2448    92.000000    14.000000    14.000000   318.000000
      2449    93.000000    14.000000    14.000000   327.000000
      2450    95.000000    14.000000    14.000000   328.000000
      2451    97.000000    14.000000    14.000000   330.000000
      2452    97.000000    14.000000    14.000000   318.000000
      2453    95.000000    14.000000    14.000000   324.000000
      2454    98.000000    14.000000    14.000000   329.000000
      2455    99.000000    17.000000    15.000000   327.000000
      2456    96.000000    17.000000    15.000000   336.000000
      2457    96.000000    17.000000    15.000000   330.000000
      2458    97.000000    18.000000    14.000000   336.000000
      2459    96.000000    18.000000    14.000000   334.000000
      2460    92.000000    18.000000    14.000000   329.000000
      2461    92.000000    17.000000    14.000000   342.000000
      2462    96.000000    15.000000    14.000000   344.000000
      2463    97.000000    16.000000    14.000000   344.000000
      2464    97.000000    15.000000    13.000000   341.000000
      2465   101.000000    16.000000    14.000000   340.000000


==> Figures/1-hole/1-OP_vs_dt/5-LR.txt <==
# Cycle: 14, status: ACC, move: ('cs', 11, 8, 1911)
#     Time       Orderp
         0     5.000000     6.000000     6.000000   150.000000
         1     7.000000     6.000000     6.000000   156.000000
         2    11.000000     6.000000     6.000000   154.000000
         3     7.000000     6.000000     6.000000   148.000000
         4     7.000000     6.000000     7.000000   159.000000
         5     7.000000     6.000000     7.000000   148.000000
         6     9.000000     6.000000     6.000000   150.000000
         7    10.000000     6.000000     6.000000   135.000000
         8     7.000000     6.000000     6.000000   126.000000
         9    10.000000     6.000000     6.000000   130.000000
        10    12.000000     6.000000     6.000000   144.000000
        11     9.000000     6.000000     7.000000   153.000000
        12    10.000000     6.000000     7.000000   155.000000
        13    10.000000     6.000000     7.000000   157.000000
        14    12.000000     6.000000     7.000000   152.000000
        15    11.000000     6.000000     6.000000   162.000000
        16    12.000000     6.000000     9.000000   170.000000
        17    14.000000     6.000000     9.000000   172.000000
        18    15.000000     6.000000     9.000000   162.000000
        19    12.000000     6.000000     9.000000   162.000000
        20    11.000000     6.000000     9.000000   165.000000
        21    11.000000     8.000000     9.000000   169.000000
        22     9.000000     8.000000     9.000000   173.000000
        23    12.000000     7.000000     7.000000   163.000000
        24    10.000000     7.000000     8.000000   159.000000
        25    14.000000     7.000000     8.000000   166.000000
        26    11.000000     7.000000     7.000000   172.000000
        27    10.000000     7.000000     7.000000   160.000000
        28    12.000000     6.000000     7.000000   148.000000
        29    13.000000     6.000000     7.000000   155.000000
        30    12.000000     6.000000     7.000000   155.000000
        31    12.000000     6.000000     7.000000   168.000000
        32    12.000000     6.000000     7.000000   160.000000
        33    12.000000     7.000000     7.000000   162.000000
        34    11.000000     6.000000     7.000000   165.000000
        35    14.000000     6.000000     8.000000   178.000000
        36    12.000000     6.000000     8.000000   172.000000
        37    11.000000     5.000000     7.000000   169.000000
        38    12.000000     5.000000     8.000000   168.000000
        39    12.000000     5.000000     8.000000   162.000000
        40     9.000000     5.000000     9.000000   168.000000
        41     9.000000     5.000000     9.000000   169.000000
        42    14.000000     6.000000     9.000000   172.000000
        43    10.000000     6.000000     9.000000   154.000000
        44     9.000000     5.000000     9.000000   149.000000
        45     7.000000     5.000000     9.000000   142.000000
        46     9.000000     5.000000     9.000000   149.000000
        47     9.000000     5.000000     9.000000   151.000000
        48     9.000000     5.000000     9.000000   145.000000
        49     7.000000     5.000000     9.000000   142.000000
        50     9.000000     6.000000     9.000000   161.000000
        51    10.000000     7.000000     8.000000   162.000000
        52     7.000000     5.000000     7.000000   157.000000
        53    11.000000     5.000000     6.000000   179.000000
        54    10.000000     5.000000     9.000000   167.000000
        55    12.000000     6.000000     9.000000   166.000000
        56    12.000000     5.000000     7.000000   171.000000
        57    10.000000     5.000000     6.000000   162.000000
        58    15.000000     5.000000     6.000000   152.000000
        59    10.000000     5.000000     6.000000   165.000000
        60     8.000000     6.000000     6.000000   160.000000
        61     8.000000     6.000000     6.000000   155.000000
        62    11.000000     7.000000     6.000000   162.000000
        63    11.000000     6.000000     6.000000   167.000000
        64    14.000000     6.000000     6.000000   177.000000
        65    14.000000     6.000000     6.000000   175.000000
        66    12.000000     6.000000     8.000000   174.000000
        67    11.000000     6.000000     8.000000   170.000000
        68     9.000000     6.000000     8.000000   169.000000
        69    11.000000     8.000000     8.000000   182.000000
        70    10.000000     9.000000     8.000000   186.000000
        71    10.000000     8.000000     8.000000   170.000000
        72    12.000000     7.000000     7.000000   174.000000
        73    12.000000     7.000000     9.000000   169.000000
        74    12.000000     7.000000     8.000000   160.000000
        75    13.000000     7.000000     8.000000   163.000000
        76    14.000000     7.000000     8.000000   164.000000
        77    16.000000     7.000000     8.000000   168.000000
        78    15.000000     7.000000     8.000000   177.000000
        79    14.000000     9.000000     8.000000   157.000000
        80    16.000000     9.000000     8.000000   177.000000
        81    14.000000     9.000000     6.000000   165.000000
        82    13.000000     9.000000     6.000000   173.000000
        83    14.000000     9.000000     7.000000   171.000000
        84    19.000000     7.000000     7.000000   177.000000
        85    19.000000     7.000000     7.000000   167.000000
        86    20.000000     7.000000     7.000000   167.000000
        87    18.000000     7.000000     7.000000   170.000000
        88    21.000000    10.000000     7.000000   155.000000
        89    20.000000     8.000000     7.000000   157.000000
        90    17.000000     8.000000     7.000000   170.000000
        91    17.000000     8.000000     7.000000   184.000000
        92    15.000000     8.000000     7.000000   176.000000
        93    16.000000     8.000000     7.000000   181.000000
        94    15.000000     9.000000     7.000000   196.000000
        95    13.000000     9.000000     7.000000   186.000000
        96    14.000000     9.000000     6.000000   162.000000
        97    12.000000     9.000000     7.000000   170.000000
        98    17.000000     9.000000     6.000000   173.000000
        99    17.000000     8.000000     6.000000   157.000000
       100    19.000000     8.000000     6.000000   152.000000
       101    19.000000     8.000000     6.000000   150.000000
       102    15.000000     8.000000     6.000000   157.000000
       103    12.000000     8.000000     8.000000   161.000000
       104    12.000000     8.000000     7.000000   171.000000
       105    12.000000    10.000000     7.000000   178.000000
       106    11.000000     7.000000     7.000000   171.000000
       107    11.000000     8.000000     7.000000   175.000000
       108    10.000000     8.000000     7.000000   158.000000
       109    11.000000     8.000000     7.000000   159.000000
       110    13.000000     8.000000     6.000000   162.000000
       111    12.000000     8.000000     7.000000   166.000000
       112    12.000000     9.000000     7.000000   187.000000
       113    11.000000     9.000000     7.000000   184.000000
       114    11.000000     9.000000     7.000000   156.000000
       115    12.000000     6.000000     7.000000   158.000000
       116    13.000000     6.000000     7.000000   160.000000
       117    10.000000     6.000000     6.000000   136.000000
       118    12.000000     9.000000     6.000000   136.000000
       119    10.000000     8.000000     6.000000   128.000000
       120    14.000000     8.000000     6.000000   148.000000
       121    15.000000    10.000000     6.000000   134.000000
       122    13.000000     8.000000     7.000000   137.000000
       123    13.000000     8.000000     7.000000   128.000000
       124    14.000000     8.000000     7.000000   147.000000
       125    13.000000     9.000000     7.000000   144.000000
       126    13.000000     8.000000     7.000000   148.000000
       127    11.000000     8.000000     7.000000   154.000000
       128    12.000000     8.000000     7.000000   164.000000
       129    10.000000     8.000000     7.000000   152.000000
       130    12.000000     8.000000     7.000000   169.000000
       131    16.000000     7.000000     7.000000   159.000000
       132    12.000000     6.000000     7.000000   163.000000
       133    10.000000     6.000000     8.000000   161.000000
       134    14.000000     6.000000     8.000000   153.000000
       135    12.000000     7.000000     7.000000   159.000000
       136    12.000000     7.000000     8.000000   161.000000
       137    12.000000     9.000000     8.000000   168.000000
       138    17.000000     9.000000     8.000000   176.000000
       139    15.000000     9.000000     8.000000   181.000000
       140    13.000000     8.000000     7.000000   165.000000
       141    11.000000     8.000000     6.000000   156.000000
       142    13.000000     8.000000     8.000000   162.000000
       143    11.000000     8.000000     8.000000   167.000000
       144    13.000000     8.000000     8.000000   171.000000
       145    15.000000     7.000000     8.000000   159.000000
       146    15.000000     7.000000     8.000000   160.000000
       147    15.000000     7.000000     8.000000   172.000000
       148    15.000000     7.000000     8.000000   169.000000
       149    11.000000     7.000000     8.000000   165.000000
       150    12.000000     7.000000     8.000000   171.000000
       151    12.000000     7.000000     8.000000   161.000000
       152    12.000000     6.000000     8.000000   161.000000
       153    12.000000     6.000000     8.000000   171.000000
       154     9.000000     6.000000     6.000000   165.000000
       155     9.000000     6.000000     6.000000   160.000000
       156    13.000000     6.000000     7.000000   161.000000
       157    10.000000     6.000000     7.000000   156.000000
       158    11.000000     6.000000     6.000000   170.000000
       159    16.000000     7.000000     6.000000   161.000000
       160    14.000000     7.000000     7.000000   167.000000
       161    13.000000     7.000000     7.000000   173.000000
       162    13.000000     8.000000     7.000000   178.000000
       163    12.000000     8.000000     7.000000   178.000000
       164    14.000000     7.000000     6.000000   177.000000
       165    17.000000     8.000000     7.000000   178.000000
       166    13.000000     7.000000     8.000000   174.000000
       167    12.000000     7.000000     6.000000   179.000000
       168    14.000000     7.000000     6.000000   185.000000
       169    12.000000     7.000000     7.000000   181.000000
       170    15.000000     7.000000     7.000000   178.000000
       171    14.000000     7.000000     7.000000   171.000000
       172    16.000000     8.000000     7.000000   158.000000
       173    17.000000     8.000000     8.000000   167.000000
       174    15.000000     8.000000     8.000000   164.000000
       175    15.000000     8.000000     8.000000   163.000000
       176    14.000000     6.000000     8.000000   180.000000
       177    12.000000     6.000000     8.000000   164.000000
       178    13.000000     6.000000     8.000000   161.000000
       179    11.000000     6.000000     8.000000   163.000000
       180    11.000000     6.000000     8.000000   169.000000
       181    13.000000     6.000000     8.000000   157.000000
       182    12.000000     6.000000     8.000000   149.000000
       183    11.000000     6.000000     8.000000   144.000000
       184    12.000000     6.000000     7.000000   150.000000
       185    13.000000     7.000000     8.000000   157.000000
       186    18.000000     7.000000     9.000000   172.000000
       187    16.000000     8.000000     8.000000   167.000000
       188    13.000000     6.000000     8.000000   164.000000
       189    16.000000     6.000000     9.000000   171.000000
       190    18.000000     6.000000     8.000000   175.000000
       191    16.000000     6.000000     8.000000   191.000000
       192    15.000000     6.000000     8.000000   175.000000
       193    13.000000     6.000000     8.000000   166.000000
       194    14.000000     7.000000     8.000000   180.000000
       195    13.000000     7.000000     8.000000   168.000000
       196    11.000000     6.000000     8.000000   170.000000
       197    13.000000     6.000000     8.000000   156.000000
       198    13.000000     7.000000     9.000000   176.000000
       199    15.000000     6.000000     7.000000   173.000000
       200    21.000000     7.000000     6.000000   165.000000
       201    17.000000     6.000000     6.000000   170.000000
       202    17.000000     6.000000     9.000000   176.000000
       203    16.000000     6.000000     6.000000   162.000000
       204    13.000000     6.000000     8.000000   150.000000
       205    17.000000     7.000000     8.000000   165.000000
       206    14.000000     6.000000     8.000000   146.000000
       207    15.000000     7.000000     8.000000   154.000000
       208    16.000000     6.000000     8.000000   155.000000
       209    16.000000     8.000000     9.000000   159.000000
       210    18.000000     8.000000     9.000000   180.000000
       211    15.000000     8.000000     9.000000   159.000000
       212    16.000000     9.000000     9.000000   161.000000
       213    18.000000     9.000000     9.000000   170.000000
       214    18.000000     8.000000     9.000000   178.000000
       215    16.000000     8.000000     9.000000   176.000000
       216    16.000000     8.000000    10.000000   163.000000
       217    16.000000     8.000000     9.000000   169.000000
       218    15.000000     9.000000     9.000000   169.000000
       219    18.000000     9.000000     9.000000   182.000000
       220    16.000000     9.000000     9.000000   170.000000
       221    20.000000     9.000000     9.000000   163.000000
       222    21.000000     9.000000    10.000000   168.000000
       223    22.000000     9.000000     9.000000   165.000000
       224    25.000000     9.000000     9.000000   159.000000
       225    24.000000     9.000000     8.000000   181.000000
       226    23.000000     8.000000     8.000000   176.000000
       227    23.000000     8.000000     8.000000   177.000000
       228    25.000000     8.000000     9.000000   196.000000
       229    21.000000     8.000000     8.000000   172.000000
       230    20.000000     9.000000     9.000000   176.000000
       231    23.000000     9.000000     9.000000   189.000000
       232    20.000000     9.000000     9.000000   168.000000
       233    20.000000     9.000000     9.000000   162.000000
       234    23.000000     9.000000     9.000000   181.000000
       235    22.000000     9.000000     9.000000   188.000000
       236    23.000000     9.000000     9.000000   201.000000
       237    24.000000     8.000000    10.000000   197.000000
       238    19.000000     9.000000    10.000000   193.000000
       239    21.000000     8.000000    10.000000   207.000000
       240    21.000000     8.000000    10.000000   207.000000
       241    22.000000     8.000000    10.000000   203.000000
       242    22.000000     9.000000    10.000000   188.000000
       243    24.000000     8.000000    10.000000   187.000000
       244    23.000000     9.000000    10.000000   192.000000
       245    22.000000     9.000000    10.000000   181.000000
       246    23.000000     9.000000    10.000000   200.000000
       247    22.000000     9.000000    10.000000   204.000000
       248    23.000000     9.000000    10.000000   193.000000
       249    26.000000     9.000000     9.000000   198.000000
       250    26.000000     9.000000    12.000000   204.000000
       251    27.000000     9.000000    12.000000   191.000000
       252    25.000000     9.000000    12.000000   188.000000
       253    23.000000     9.000000    12.000000   178.000000
       254    21.000000     9.000000    12.000000   179.000000
       255    24.000000     8.000000    12.000000   200.000000
       256    25.000000     9.000000    11.000000   192.000000
       257    24.000000     9.000000    11.000000   190.000000
       258    25.000000    10.000000    11.000000   181.000000
       259    24.000000     9.000000    12.000000   173.000000
       260    23.000000     9.000000    12.000000   182.000000
       261    23.000000     9.000000    11.000000   159.000000
       262    23.000000    10.000000    11.000000   171.000000
       263    22.000000     9.000000     9.000000   187.000000
       264    20.000000     9.000000    10.000000   167.000000
       265    24.000000     9.000000    10.000000   184.000000
       266    23.000000     9.000000    10.000000   177.000000
       267    27.000000    10.000000    10.000000   187.000000
       268    26.000000    10.000000    10.000000   195.000000
       269    27.000000    10.000000     7.000000   195.000000
       270    24.000000    10.000000    10.000000   191.000000
       271    22.000000    10.000000    10.000000   195.000000
       272    23.000000     9.000000    10.000000   179.000000
       273    23.000000     9.000000    11.000000   170.000000
       274    22.000000    10.000000    10.000000   172.000000
       275    21.000000     9.000000    11.000000   162.000000
       276    21.000000     9.000000    11.000000   160.000000
       277    20.000000     9.000000    10.000000   146.000000
       278    18.000000     9.000000     8.000000   142.000000
       279    22.000000     8.000000     9.000000   155.000000
       280    23.000000     8.000000     8.000000   165.000000
       281    25.000000     9.000000     8.000000   175.000000
       282    25.000000     9.000000     8.000000   180.000000
       283    25.000000    10.000000     8.000000   179.000000
       284    26.000000     8.000000     8.000000   172.000000
       285    24.000000     7.000000     8.000000   175.000000
       286    24.000000     8.000000     8.000000   180.000000
       287    23.000000     8.000000     8.000000   175.000000
       288    21.000000     7.000000     8.000000   179.000000
       289    25.000000     7.000000     8.000000   198.000000
       290    22.000000     7.000000     8.000000   181.000000
       291    20.000000     7.000000     8.000000   173.000000
       292    19.000000     7.000000     8.000000   185.000000
       293    20.000000     7.000000     8.000000   194.000000
       294    21.000000     7.000000     8.000000   183.000000
       295    20.000000     7.000000     8.000000   188.000000
       296    20.000000     7.000000     8.000000   190.000000
       297    20.000000     8.000000     9.000000   204.000000
       298    22.000000     9.000000     9.000000   206.000000
       299    21.000000     9.000000     9.000000   209.000000
       300    19.000000     9.000000     9.000000   212.000000
       301    20.000000     8.000000     9.000000   212.000000
       302    20.000000     8.000000     9.000000   199.000000
       303    18.000000     8.000000    10.000000   203.000000
       304    17.000000     8.000000    10.000000   197.000000
       305    22.000000     8.000000     9.000000   203.000000
       306    20.000000     8.000000     9.000000   180.000000
       307    18.000000    10.000000     9.000000   175.000000
       308    21.000000    10.000000     9.000000   180.000000
       309    21.000000     9.000000     9.000000   182.000000
       310    21.000000     9.000000     9.000000   172.000000
       311    21.000000     9.000000     8.000000   169.000000
       312    24.000000     9.000000     8.000000   171.000000
       313    26.000000     9.000000     8.000000   183.000000
       314    25.000000     9.000000     9.000000   172.000000
       315    30.000000    10.000000     9.000000   197.000000
       316    25.000000    10.000000     8.000000   172.000000
       317    23.000000    10.000000     7.000000   169.000000
       318    24.000000    10.000000     7.000000   172.000000
       319    23.000000    10.000000     8.000000   178.000000
       320    24.000000    10.000000     8.000000   180.000000
       321    25.000000    10.000000     8.000000   190.000000
       322    24.000000    10.000000     9.000000   184.000000
       323    26.000000     9.000000     9.000000   171.000000
       324    31.000000     9.000000     9.000000   180.000000
       325    28.000000     9.000000     9.000000   180.000000
       326    28.000000     9.000000     9.000000   191.000000
       327    24.000000     9.000000     9.000000   207.000000
       328    25.000000     9.000000     8.000000   191.000000
       329    22.000000     9.000000     9.000000   197.000000
       330    19.000000     9.000000     9.000000   192.000000
       331    20.000000     9.000000     9.000000   177.000000
       332    20.000000     9.000000     9.000000   192.000000
       333    15.000000     8.000000     9.000000   167.000000
       334    18.000000     8.000000     8.000000   184.000000
       335    14.000000     8.000000     8.000000   187.000000
       336    17.000000     9.000000     8.000000   189.000000
       337    16.000000     8.000000     8.000000   192.000000
       338    14.000000     8.000000     7.000000   179.000000
       339    16.000000     8.000000     7.000000   172.000000
       340    19.000000     8.000000     8.000000   176.000000
       341    17.000000     8.000000     8.000000   163.000000
       342    16.000000     8.000000     8.000000   162.000000
       343    17.000000     8.000000     8.000000   167.000000
       344    16.000000     8.000000     8.000000   162.000000
       345    18.000000     9.000000     8.000000   164.000000
       346    18.000000     9.000000     8.000000   169.000000
       347    18.000000     8.000000     8.000000   165.000000
       348    17.000000    10.000000     8.000000   158.000000
       349    17.000000    10.000000     8.000000   158.000000
       350    16.000000    11.000000     7.000000   166.000000
       351    16.000000    11.000000     7.000000   157.000000
       352    17.000000    11.000000     8.000000   162.000000
       353    19.000000    11.000000     8.000000   161.000000
       354    20.000000    11.000000     8.000000   165.000000
       355    19.000000    11.000000     8.000000   175.000000
       356    22.000000    11.000000     8.000000   175.000000
       357    17.000000    11.000000     8.000000   171.000000
       358    17.000000    10.000000     7.000000   174.000000
       359    18.000000    10.000000     7.000000   177.000000
       360    16.000000    10.000000     8.000000   184.000000
       361    16.000000    10.000000     8.000000   187.000000
       362    17.000000    10.000000     7.000000   195.000000
       363    16.000000    10.000000     8.000000   200.000000
       364    13.000000     8.000000     8.000000   189.000000
       365    18.000000     8.000000     8.000000   175.000000
       366    17.000000     8.000000     8.000000   183.000000
       367    17.000000     8.000000     8.000000   173.000000
       368    20.000000     8.000000     8.000000   174.000000
       369    24.000000     9.000000     7.000000   167.000000
       370    19.000000     9.000000     7.000000   166.000000
       371    18.000000     9.000000     8.000000   169.000000
       372    17.000000    10.000000     8.000000   176.000000
       373    20.000000     9.000000     8.000000   185.000000
       374    18.000000     9.000000     7.000000   171.000000
       375    17.000000     9.000000     7.000000   168.000000
       376    17.000000     9.000000     7.000000   172.000000
       377    16.000000     8.000000     8.000000   164.000000
       378    15.000000    10.000000     8.000000   175.000000
       379    18.000000    10.000000     8.000000   173.000000
       380    17.000000     9.000000     7.000000   193.000000
       381    18.000000     9.000000     7.000000   192.000000
       382    19.000000     8.000000     6.000000   181.000000
       383    15.000000     8.000000     6.000000   181.000000
       384    17.000000     8.000000     7.000000   176.000000
       385    13.000000     8.000000     7.000000   168.000000
       386    17.000000     8.000000     7.000000   173.000000
       387    17.000000     8.000000     8.000000   165.000000
       388    16.000000     9.000000     7.000000   181.000000
       389    12.000000     6.000000     8.000000   169.000000
       390    14.000000     7.000000     8.000000   184.000000
       391    13.000000     7.000000     8.000000   184.000000
       392    13.000000     7.000000     8.000000   190.000000
       393    16.000000     7.000000     7.000000   175.000000
       394    19.000000     7.000000     7.000000   183.000000
       395    16.000000     8.000000     8.000000   181.000000
       396    15.000000    11.000000     7.000000   180.000000
       397    17.000000    11.000000     7.000000   181.000000
       398    19.000000     9.000000     7.000000   192.000000
       399    16.000000     9.000000     7.000000   179.000000
       400    14.000000    10.000000     7.000000   179.000000
       401    15.000000     7.000000     9.000000   178.000000
       402    21.000000     7.000000     9.000000   188.000000
       403    21.000000     7.000000     9.000000   175.000000
       404    18.000000     7.000000     9.000000   188.000000
       405    22.000000     7.000000     7.000000   186.000000
       406    17.000000     7.000000     7.000000   181.000000
       407    19.000000     9.000000     8.000000   191.000000
       408    17.000000     9.000000     7.000000   186.000000
       409    15.000000     9.000000     7.000000   200.000000
       410    15.000000    10.000000     7.000000   204.000000
       411    18.000000    11.000000     7.000000   186.000000
       412    15.000000    10.000000     8.000000   172.000000
       413    15.000000    10.000000     8.000000   180.000000
       414    12.000000    10.000000     7.000000   187.000000
       415    10.000000    10.000000     8.000000   183.000000
       416     9.000000    11.000000     9.000000   162.000000
       417    12.000000    11.000000     8.000000   174.000000
       418    14.000000    11.000000     9.000000   181.000000
       419    15.000000    11.000000     9.000000   169.000000
       420    12.000000     8.000000     9.000000   155.000000
       421    14.000000     8.000000     7.000000   165.000000
       422    14.000000     9.000000     7.000000   160.000000
       423    12.000000     9.000000     7.000000   160.000000
       424    10.000000     9.000000     7.000000   177.000000
       425    11.000000     9.000000     7.000000   179.000000
       426    10.000000     6.000000     7.000000   175.000000
       427    11.000000     6.000000     7.000000   163.000000
       428    15.000000     6.000000     7.000000   161.000000
       429    18.000000     6.000000     9.000000   165.000000
       430    19.000000     7.000000     9.000000   165.000000
       431    19.000000     7.000000     7.000000   171.000000
       432    18.000000     7.000000     8.000000   176.000000
       433    16.000000     7.000000     8.000000   174.000000
       434    17.000000     7.000000     8.000000   165.000000
       435    14.000000     7.000000     7.000000   188.000000
       436    18.000000     6.000000     7.000000   176.000000
       437    18.000000     7.000000     8.000000   181.000000
       438    19.000000     6.000000     8.000000   173.000000
       439    18.000000     6.000000     8.000000   165.000000
       440    18.000000     7.000000     7.000000   175.000000
       441    17.000000     8.000000     7.000000   175.000000
       442    17.000000     8.000000     7.000000   164.000000
       443    16.000000     8.000000     7.000000   167.000000
       444    14.000000     7.000000     6.000000   163.000000
       445    17.000000     7.000000     6.000000   189.000000
       446    17.000000     7.000000     6.000000   186.000000
       447    16.000000     6.000000     7.000000   184.000000
       448    15.000000     6.000000     7.000000   169.000000
       449    16.000000     6.000000     7.000000   154.000000
       450    19.000000     6.000000     8.000000   165.000000
       451    15.000000     6.000000     7.000000   155.000000
       452    16.000000     6.000000     7.000000   175.000000
       453    17.000000     6.000000     7.000000   185.000000
       454    15.000000     6.000000     7.000000   172.000000
       455    16.000000     6.000000     7.000000   173.000000
       456    16.000000     6.000000     8.000000   177.000000
       457    13.000000     6.000000     7.000000   178.000000
       458    14.000000     6.000000     7.000000   173.000000
       459    19.000000     6.000000     7.000000   184.000000
       460    17.000000     6.000000     8.000000   192.000000
       461    22.000000     8.000000     8.000000   200.000000
       462    22.000000     8.000000     8.000000   199.000000
       463    16.000000     8.000000     8.000000   194.000000
       464    20.000000     8.000000     8.000000   207.000000
       465    20.000000     8.000000     9.000000   213.000000
       466    21.000000     8.000000     9.000000   221.000000
       467    22.000000     6.000000     9.000000   196.000000
       468    23.000000     6.000000     9.000000   209.000000
       469    22.000000     8.000000     9.000000   209.000000
       470    20.000000     8.000000     9.000000   199.000000
       471    25.000000     8.000000    10.000000   204.000000
       472    25.000000    11.000000    10.000000   194.000000
       473    23.000000    11.000000     9.000000   190.000000
       474    22.000000     9.000000     9.000000   189.000000
       475    23.000000     9.000000     8.000000   210.000000
       476    22.000000     9.000000     8.000000   208.000000
       477    21.000000     9.000000     8.000000   214.000000
       478    22.000000     9.000000     8.000000   198.000000
       479    20.000000    13.000000     7.000000   204.000000
       480    19.000000    13.000000     7.000000   195.000000
       481    22.000000    13.000000     7.000000   185.000000
       482    20.000000    13.000000     7.000000   185.000000
       483    20.000000    13.000000     7.000000   189.000000
       484    20.000000    13.000000     7.000000   180.000000
       485    21.000000    13.000000     7.000000   194.000000
       486    22.000000    13.000000     8.000000   190.000000
       487    20.000000    13.000000     8.000000   176.000000
       488    19.000000    13.000000     8.000000   179.000000
       489    19.000000    12.000000     8.000000   184.000000
       490    21.000000    12.000000     8.000000   187.000000
       491    20.000000    12.000000     8.000000   195.000000
       492    18.000000    12.000000     7.000000   194.000000
       493    20.000000    12.000000     7.000000   182.000000
       494    20.000000    12.000000     8.000000   191.000000
       495    20.000000    12.000000     8.000000   171.000000
       496    21.000000    12.000000     8.000000   184.000000
       497    20.000000     8.000000     8.000000   194.000000
       498    21.000000     8.000000     8.000000   204.000000
       499    23.000000    11.000000     8.000000   201.000000
       500    25.000000    12.000000     8.000000   205.000000
       501    27.000000    12.000000     8.000000   186.000000
       502    25.000000    12.000000     8.000000   201.000000
       503    24.000000    12.000000     7.000000   195.000000
       504    24.000000    12.000000     7.000000   194.000000
       505    24.000000    12.000000     7.000000   194.000000
       506    22.000000    12.000000     7.000000   185.000000
       507    28.000000    13.000000     8.000000   217.000000
       508    24.000000    13.000000     8.000000   205.000000
       509    27.000000    13.000000     8.000000   205.000000
       510    23.000000    13.000000     8.000000   189.000000
       511    22.000000    13.000000     8.000000   206.000000
       512    22.000000    12.000000     8.000000   193.000000
       513    21.000000    12.000000     7.000000   192.000000
       514    23.000000    12.000000     7.000000   207.000000
       515    23.000000    13.000000     7.000000   193.000000
       516    24.000000    12.000000     7.000000   202.000000
       517    21.000000    12.000000     7.000000   189.000000
       518    23.000000     7.000000     7.000000   198.000000
       519    22.000000     7.000000     7.000000   186.000000
       520    25.000000     7.000000     7.000000   190.000000
       521    21.000000     7.000000     7.000000   191.000000
       522    21.000000     7.000000     7.000000   186.000000
       523    21.000000     7.000000     7.000000   182.000000
       524    22.000000     7.000000     7.000000   190.000000
       525    26.000000     7.000000     8.000000   188.000000
       526    28.000000     7.000000     8.000000   196.000000
       527    28.000000     6.000000     8.000000   193.000000
       528    27.000000     8.000000     8.000000   187.000000
       529    29.000000     8.000000     9.000000   190.000000
       530    31.000000    10.000000     8.000000   191.000000
       531    30.000000    10.000000     9.000000   190.000000
       532    31.000000     9.000000     9.000000   205.000000
       533    31.000000     9.000000     9.000000   213.000000
       534    31.000000     9.000000     9.000000   207.000000
       535    29.000000     9.000000     9.000000   209.000000
       536    26.000000     8.000000     8.000000   205.000000
       537    25.000000     9.000000     8.000000   208.000000
       538    23.000000    11.000000     8.000000   215.000000
       539    23.000000    11.000000     9.000000   212.000000
       540    27.000000    11.000000     7.000000   212.000000
       541    25.000000    13.000000     7.000000   199.000000
       542    29.000000    11.000000     7.000000   188.000000
       543    31.000000    11.000000     7.000000   180.000000
       544    32.000000    11.000000     8.000000   218.000000
       545    31.000000     8.000000     8.000000   204.000000
       546    28.000000     9.000000     7.000000   197.000000
       547    25.000000    10.000000     7.000000   191.000000
       548    29.000000    10.000000     8.000000   195.000000
       549    26.000000     8.000000     8.000000   188.000000
       550    26.000000     9.000000     8.000000   195.000000
       551    28.000000    10.000000     8.000000   200.000000
       552    25.000000     9.000000     8.000000   199.000000
       553    25.000000     9.000000     8.000000   197.000000
       554    26.000000     8.000000     8.000000   187.000000
       555    27.000000     8.000000     8.000000   205.000000
       556    25.000000     8.000000     8.000000   207.000000
       557    27.000000     8.000000     9.000000   217.000000
       558    27.000000     9.000000     8.000000   223.000000
       559    22.000000     8.000000     8.000000   215.000000
       560    25.000000    11.000000     9.000000   218.000000
       561    26.000000     9.000000     9.000000   214.000000
       562    26.000000     9.000000     9.000000   212.000000
       563    26.000000     9.000000    10.000000   204.000000
       564    31.000000     9.000000    10.000000   204.000000
       565    28.000000     9.000000    10.000000   196.000000
       566    28.000000     8.000000    10.000000   204.000000
       567    27.000000     9.000000    10.000000   194.000000
       568    27.000000     9.000000     9.000000   202.000000
       569    24.000000     8.000000    10.000000   192.000000
       570    27.000000     8.000000     9.000000   200.000000
       571    25.000000     8.000000    11.000000   198.000000
       572    24.000000     8.000000    11.000000   200.000000
       573    26.000000     8.000000    12.000000   214.000000
       574    26.000000     8.000000    12.000000   216.000000
       575    27.000000     8.000000     9.000000   209.000000
       576    27.000000     8.000000     9.000000   202.000000
       577    26.000000     8.000000    11.000000   214.000000
       578    25.000000     8.000000    10.000000   210.000000
       579    22.000000     8.000000     9.000000   217.000000
       580    22.000000     8.000000     9.000000   207.000000
       581    26.000000     8.000000    10.000000   212.000000
       582    28.000000     8.000000    10.000000   216.000000
       583    29.000000     7.000000     9.000000   218.000000
       584    24.000000     7.000000     9.000000   219.000000
       585    23.000000     7.000000     8.000000   205.000000
       586    20.000000     8.000000     9.000000   193.000000
       587    23.000000     7.000000     8.000000   200.000000
       588    24.000000     8.000000     8.000000   195.000000
       589    27.000000     8.000000     9.000000   204.000000
       590    28.000000     7.000000    10.000000   205.000000
       591    25.000000     7.000000    10.000000   198.000000
       592    22.000000     7.000000     9.000000   193.000000
       593    23.000000     7.000000    10.000000   195.000000
       594    23.000000     7.000000    10.000000   187.000000
       595    25.000000     7.000000    10.000000   183.000000
       596    28.000000     7.000000    10.000000   182.000000
       597    20.000000     7.000000    10.000000   175.000000
       598    20.000000     7.000000    10.000000   169.000000
       599    17.000000     9.000000    10.000000   165.000000
       600    16.000000     9.000000    11.000000   159.000000
       601    17.000000     9.000000     8.000000   153.000000
       602    19.000000     7.000000     8.000000   180.000000
       603    19.000000     8.000000     7.000000   186.000000
       604    20.000000     7.000000     8.000000   176.000000
       605    21.000000     7.000000     8.000000   177.000000
       606    20.000000     7.000000     8.000000   158.000000
       607    18.000000     8.000000    11.000000   163.000000
       608    19.000000     8.000000    11.000000   167.000000
       609    16.000000     8.000000     8.000000   156.000000
       610    16.000000     8.000000     8.000000   159.000000
       611    18.000000     8.000000     7.000000   156.000000
       612    20.000000     8.000000     7.000000   165.000000
       613    21.000000     8.000000    10.000000   162.000000
       614    19.000000     8.000000    10.000000   159.000000
       615    21.000000     8.000000    13.000000   171.000000
       616    23.000000     8.000000    13.000000   182.000000
       617    26.000000     9.000000    11.000000   187.000000
       618    24.000000     9.000000    11.000000   205.000000
       619    23.000000     9.000000    10.000000   195.000000
       620    24.000000     9.000000    10.000000   169.000000
       621    23.000000     9.000000    10.000000   173.000000
       622    21.000000     8.000000    10.000000   175.000000
       623    21.000000     8.000000     9.000000   169.000000
       624    19.000000     7.000000     8.000000   170.000000
       625    18.000000     7.000000     8.000000   166.000000
       626    19.000000     8.000000     8.000000   153.000000
       627    21.000000     8.000000     8.000000   159.000000
       628    19.000000     8.000000     8.000000   155.000000
       629    21.000000     7.000000     8.000000   163.000000
       630    21.000000     7.000000     9.000000   164.000000
       631    25.000000     7.000000     9.000000   174.000000
       632    22.000000     7.000000     8.000000   173.000000
       633    21.000000     7.000000     8.000000   176.000000
       634    21.000000     7.000000     7.000000   193.000000
       635    22.000000     7.000000     7.000000   187.000000
       636    21.000000     7.000000     7.000000   191.000000
       637    21.000000    10.000000     7.000000   196.000000
       638    19.000000    10.000000     7.000000   189.000000
       639    20.000000     7.000000     7.000000   183.000000
       640    18.000000     7.000000     7.000000   171.000000
       641    25.000000     7.000000     7.000000   174.000000
       642    23.000000     7.000000     7.000000   180.000000
       643    20.000000     8.000000     7.000000   168.000000
       644    21.000000     8.000000     7.000000   182.000000
       645    22.000000     8.000000     7.000000   194.000000
       646    25.000000     8.000000     7.000000   202.000000
       647    27.000000     8.000000     8.000000   210.000000
       648    29.000000     8.000000    10.000000   204.000000
       649    27.000000     8.000000    10.000000   170.000000
       650    26.000000     8.000000    11.000000   194.000000
       651    25.000000     8.000000    11.000000   186.000000
       652    26.000000     8.000000    12.000000   192.000000
       653    22.000000     8.000000    12.000000   196.000000
       654    21.000000     8.000000    10.000000   188.000000
       655    20.000000     9.000000    10.000000   186.000000
       656    24.000000     9.000000    10.000000   176.000000
       657    20.000000     8.000000    12.000000   189.000000
       658    18.000000     7.000000    11.000000   184.000000
       659    20.000000     7.000000    11.000000   183.000000
       660    21.000000     8.000000    11.000000   191.000000
       661    20.000000     9.000000     8.000000   181.000000
       662    21.000000     8.000000     8.000000   193.000000
       663    22.000000     9.000000     8.000000   192.000000
       664    23.000000     9.000000     8.000000   206.000000
       665    21.000000     7.000000     8.000000   189.000000
       666    20.000000     7.000000     8.000000   194.000000
       667    22.000000     7.000000     8.000000   193.000000
       668    24.000000     7.000000     9.000000   194.000000
       669    22.000000     7.000000     8.000000   173.000000
       670    21.000000     7.000000     8.000000   177.000000
       671    21.000000     7.000000     8.000000   186.000000
       672    25.000000     7.000000     8.000000   204.000000
       673    23.000000     7.000000     8.000000   193.000000
       674    25.000000     8.000000     8.000000   188.000000
       675    27.000000     8.000000     8.000000   195.000000
       676    28.000000     7.000000     8.000000   198.000000
       677    26.000000     7.000000     9.000000   195.000000
       678    25.000000     7.000000     9.000000   197.000000
       679    28.000000     7.000000    10.000000   207.000000
       680    28.000000     7.000000    10.000000   193.000000
       681    28.000000     7.000000    10.000000   184.000000
       682    26.000000     7.000000     8.000000   188.000000
       683    26.000000     7.000000     8.000000   196.000000
       684    29.000000     7.000000     8.000000   207.000000
       685    23.000000     7.000000     8.000000   183.000000
       686    22.000000     7.000000     8.000000   169.000000
       687    22.000000     7.000000     7.000000   184.000000
       688    23.000000     7.000000     7.000000   188.000000
       689    24.000000     6.000000     8.000000   183.000000
       690    20.000000     6.000000     8.000000   169.000000
       691    20.000000     6.000000     8.000000   176.000000
       692    24.000000     6.000000     8.000000   188.000000
       693    25.000000     7.000000     8.000000   186.000000
       694    18.000000     7.000000     7.000000   181.000000
       695    17.000000     7.000000     7.000000   182.000000
       696    19.000000     7.000000     7.000000   180.000000
       697    16.000000     8.000000     7.000000   178.000000
       698    18.000000     8.000000     7.000000   190.000000
       699    17.000000     7.000000     7.000000   190.000000
       700    14.000000     7.000000     8.000000   192.000000
       701    16.000000     9.000000     8.000000   186.000000
       702    18.000000     9.000000     9.000000   171.000000
       703    21.000000     7.000000     8.000000   194.000000
       704    19.000000     7.000000     8.000000   186.000000
       705    20.000000     7.000000     8.000000   192.000000
       706    17.000000     7.000000     8.000000   187.000000
       707    17.000000     7.000000     8.000000   186.000000
       708    18.000000     8.000000     8.000000   178.000000
       709    23.000000     8.000000     8.000000   187.000000
       710    27.000000     7.000000    11.000000   189.000000
       711    22.000000     8.000000    11.000000   196.000000
       712    20.000000     8.000000    13.000000   184.000000
       713    18.000000     8.000000    10.000000   173.000000
       714    19.000000     8.000000    10.000000   171.000000
       715    20.000000     8.000000    10.000000   174.000000
       716    18.000000     8.000000    10.000000   166.000000
       717    18.000000     8.000000    10.000000   171.000000
       718    19.000000     8.000000    10.000000   171.000000
       719    19.000000     8.000000    10.000000   173.000000
       720    18.000000     8.000000    10.000000   173.000000
       721    20.000000     9.000000    11.000000   183.000000
       722    20.000000     8.000000    10.000000   182.000000
       723    22.000000     8.000000    10.000000   198.000000
       724    25.000000     8.000000    10.000000   191.000000
       725    22.000000     8.000000    10.000000   183.000000
       726    26.000000     8.000000    10.000000   192.000000
       727    25.000000     8.000000    10.000000   182.000000
       728    23.000000     8.000000    10.000000   187.000000
       729    22.000000     9.000000    11.000000   181.000000
       730    22.000000     9.000000    11.000000   187.000000
       731    27.000000     9.000000     9.000000   178.000000
       732    26.000000     9.000000    11.000000   172.000000
       733    27.000000     8.000000    11.000000   169.000000
       734    28.000000     8.000000    11.000000   165.000000
       735    27.000000     9.000000    11.000000   166.000000
       736    26.000000     9.000000    11.000000   162.000000
       737    24.000000     9.000000    10.000000   171.000000
       738    25.000000     9.000000    10.000000   174.000000
       739    26.000000     9.000000    10.000000   186.000000
       740    25.000000     9.000000    10.000000   177.000000
       741    26.000000     9.000000    10.000000   195.000000
       742    28.000000     9.000000     9.000000   200.000000
       743    28.000000     9.000000    10.000000   199.000000
       744    30.000000     9.000000     9.000000   208.000000
       745    31.000000     9.000000     9.000000   204.000000
       746    29.000000     9.000000     9.000000   204.000000
       747    26.000000     9.000000     9.000000   193.000000
       748    26.000000     9.000000     8.000000   186.000000
       749    27.000000     9.000000     8.000000   184.000000
       750    26.000000     7.000000    11.000000   189.000000
       751    26.000000     7.000000     9.000000   200.000000
       752    28.000000     7.000000     9.000000   203.000000
       753    25.000000     7.000000     9.000000   193.000000
       754    28.000000     8.000000     9.000000   183.000000
       755    25.000000     8.000000    11.000000   189.000000
       756    26.000000     8.000000    11.000000   204.000000
       757    26.000000     8.000000    11.000000   182.000000
       758    25.000000     8.000000    10.000000   176.000000
       759    23.000000     7.000000    10.000000   182.000000
       760    19.000000     7.000000    10.000000   157.000000
       761    21.000000     7.000000    10.000000   166.000000
       762    23.000000     7.000000     9.000000   161.000000
       763    24.000000     7.000000     9.000000   159.000000
       764    20.000000     7.000000     9.000000   163.000000
       765    22.000000     7.000000     8.000000   165.000000
       766    23.000000     8.000000     8.000000   171.000000
       767    21.000000     8.000000     9.000000   180.000000
       768    22.000000     8.000000    10.000000   184.000000
       769    24.000000     8.000000    10.000000   179.000000
       770    26.000000     8.000000    10.000000   182.000000
       771    27.000000     8.000000    10.000000   196.000000
       772    25.000000     8.000000     9.000000   191.000000
       773    25.000000     8.000000     9.000000   176.000000
       774    26.000000     9.000000     9.000000   164.000000
       775    26.000000     9.000000     9.000000   157.000000
       776    26.000000     9.000000     9.000000   155.000000
       777    23.000000     9.000000     9.000000   153.000000
       778    22.000000     9.000000    10.000000   161.000000
       779    20.000000     9.000000    10.000000   157.000000
       780    23.000000     9.000000     9.000000   182.000000
       781    26.000000     9.000000     9.000000   173.000000
       782    25.000000     9.000000     9.000000   180.000000
       783    24.000000     8.000000     9.000000   177.000000
       784    23.000000     8.000000     9.000000   178.000000
       785    26.000000     9.000000     9.000000   171.000000
       786    25.000000     9.000000     9.000000   168.000000
       787    26.000000     7.000000     9.000000   174.000000
       788    23.000000     8.000000     8.000000   169.000000
       789    25.000000     8.000000    11.000000   179.000000
       790    22.000000     8.000000     8.000000   167.000000
       791    24.000000     9.000000     8.000000   183.000000
       792    25.000000     7.000000     9.000000   178.000000
       793    23.000000     7.000000     9.000000   177.000000
       794    24.000000     7.000000     9.000000   180.000000
       795    26.000000     7.000000     8.000000   175.000000
       796    24.000000     7.000000     8.000000   191.000000
       797    26.000000     7.000000     8.000000   200.000000
       798    27.000000     7.000000     8.000000   187.000000
       799    27.000000     7.000000     8.000000   170.000000
       800    27.000000     7.000000     8.000000   173.000000
       801    21.000000     6.000000     8.000000   163.000000
       802    22.000000     7.000000     8.000000   164.000000
       803    23.000000     7.000000     8.000000   179.000000
       804    18.000000     8.000000     8.000000   172.000000
       805    19.000000     8.000000     8.000000   166.000000
       806    19.000000     8.000000     8.000000   158.000000
       807    19.000000     7.000000     8.000000   151.000000
       808    19.000000     7.000000     8.000000   148.000000
       809    18.000000     7.000000     8.000000   156.000000
       810    19.000000     7.000000     8.000000   153.000000
       811    22.000000     7.000000     8.000000   159.000000
       812    22.000000     7.000000     8.000000   166.000000
       813    21.000000     7.000000     8.000000   162.000000
       814    22.000000     8.000000     9.000000   173.000000
       815    24.000000     8.000000     9.000000   184.000000
       816    18.000000     8.000000     9.000000   164.000000
       817    19.000000     8.000000     9.000000   169.000000
       818    19.000000     8.000000     9.000000   174.000000
       819    23.000000     8.000000     9.000000   176.000000
       820    22.000000     8.000000    10.000000   176.000000
       821    22.000000     8.000000    10.000000   182.000000
       822    23.000000     8.000000    11.000000   182.000000
       823    27.000000     8.000000    12.000000   189.000000
       824    24.000000     8.000000    12.000000   175.000000
       825    26.000000     8.000000    12.000000   187.000000
       826    26.000000     9.000000    12.000000   202.000000
       827    25.000000     9.000000    12.000000   188.000000
       828    25.000000     9.000000    12.000000   190.000000
       829    24.000000     9.000000    11.000000   186.000000
       830    24.000000     9.000000    11.000000   180.000000
       831    25.000000     9.000000    12.000000   183.000000
       832    26.000000     9.000000    12.000000   189.000000
       833    28.000000     9.000000    11.000000   191.000000
       834    29.000000     9.000000    11.000000   210.000000
       835    26.000000     9.000000    10.000000   204.000000
       836    24.000000     9.000000    11.000000   200.000000
       837    26.000000     9.000000    10.000000   200.000000
       838    27.000000     9.000000    11.000000   189.000000
       839    25.000000     9.000000    11.000000   189.000000
       840    25.000000     9.000000    11.000000   180.000000
       841    27.000000     9.000000    11.000000   199.000000
       842    27.000000     9.000000    12.000000   206.000000
       843    24.000000     8.000000    12.000000   203.000000
       844    24.000000     8.000000    11.000000   192.000000
       845    26.000000     8.000000    12.000000   195.000000
       846    24.000000     8.000000    12.000000   193.000000
       847    28.000000     8.000000    12.000000   202.000000
       848    26.000000     8.000000    12.000000   201.000000
       849    27.000000     8.000000    11.000000   200.000000
       850    27.000000     8.000000    11.000000   192.000000
       851    28.000000     8.000000    11.000000   189.000000
       852    26.000000     8.000000    10.000000   193.000000
       853    26.000000     8.000000    10.000000   189.000000
       854    24.000000     8.000000    10.000000   181.000000
       855    24.000000     9.000000    11.000000   160.000000
       856    23.000000     9.000000    10.000000   167.000000
       857    24.000000     8.000000    10.000000   166.000000
       858    26.000000     8.000000    10.000000   159.000000
       859    23.000000     7.000000    10.000000   162.000000
       860    21.000000     7.000000    10.000000   157.000000
       861    19.000000     7.000000    10.000000   155.000000
       862    23.000000     7.000000    10.000000   169.000000
       863    23.000000     7.000000    11.000000   158.000000
       864    24.000000     7.000000    11.000000   160.000000
       865    25.000000     7.000000    11.000000   158.000000
       866    24.000000     7.000000    11.000000   164.000000
       867    22.000000     7.000000    11.000000   156.000000
       868    23.000000     7.000000    11.000000   163.000000
       869    25.000000     7.000000    11.000000   176.000000
       870    23.000000     7.000000    11.000000   181.000000
       871    25.000000     7.000000    11.000000   194.000000
       872    25.000000     7.000000    10.000000   192.000000
       873    28.000000     7.000000    12.000000   208.000000
       874    28.000000     7.000000    11.000000   195.000000
       875    27.000000     7.000000    12.000000   197.000000
       876    27.000000     7.000000    11.000000   196.000000
       877    29.000000     8.000000    10.000000   196.000000
       878    29.000000     8.000000    10.000000   184.000000
       879    27.000000     8.000000    10.000000   191.000000
       880    29.000000     8.000000    10.000000   193.000000
       881    25.000000     8.000000    11.000000   181.000000
       882    27.000000     8.000000    11.000000   195.000000
       883    24.000000     8.000000    11.000000   193.000000
       884    22.000000     8.000000    12.000000   200.000000
       885    22.000000     7.000000    11.000000   197.000000
       886    25.000000     8.000000    11.000000   209.000000
       887    28.000000     7.000000    11.000000   195.000000
       888    30.000000     7.000000    10.000000   187.000000
       889    28.000000     7.000000    10.000000   190.000000
       890    28.000000     7.000000    10.000000   184.000000
       891    28.000000     7.000000    10.000000   170.000000
       892    27.000000     7.000000    10.000000   187.000000
       893    28.000000     8.000000    10.000000   187.000000
       894    25.000000     7.000000    10.000000   182.000000
       895    25.000000     7.000000     9.000000   176.000000
       896    24.000000     7.000000    10.000000   170.000000
       897    32.000000     7.000000    10.000000   200.000000
       898    30.000000     8.000000    10.000000   195.000000
       899    29.000000     8.000000    10.000000   188.000000
       900    30.000000     8.000000    10.000000   179.000000
       901    32.000000     8.000000    11.000000   188.000000
       902    29.000000     8.000000    10.000000   178.000000
       903    30.000000     8.000000    10.000000   201.000000
       904    30.000000     8.000000     9.000000   185.000000
       905    31.000000     8.000000     9.000000   188.000000
       906    30.000000     8.000000     9.000000   190.000000
       907    32.000000     8.000000    10.000000   189.000000
       908    31.000000     8.000000     9.000000   185.000000
       909    31.000000     8.000000    10.000000   203.000000
       910    31.000000     8.000000    10.000000   189.000000
       911    31.000000     8.000000    10.000000   192.000000
       912    32.000000     8.000000    10.000000   195.000000
       913    35.000000     9.000000    10.000000   204.000000
       914    34.000000     9.000000    11.000000   211.000000
       915    37.000000     9.000000    11.000000   205.000000
       916    32.000000     9.000000    10.000000   213.000000
       917    31.000000     9.000000    10.000000   218.000000
       918    31.000000     9.000000    10.000000   219.000000
       919    32.000000     9.000000    12.000000   203.000000
       920    30.000000     9.000000    12.000000   206.000000
       921    30.000000     9.000000    10.000000   210.000000
       922    30.000000     8.000000    13.000000   195.000000
       923    32.000000     8.000000    12.000000   200.000000
       924    32.000000     8.000000    12.000000   209.000000
       925    35.000000     8.000000    12.000000   218.000000
       926    38.000000     8.000000    12.000000   233.000000
       927    37.000000     8.000000    12.000000   218.000000
       928    36.000000     7.000000    12.000000   212.000000
       929    31.000000     7.000000    10.000000   205.000000
       930    31.000000    10.000000    12.000000   215.000000
       931    29.000000     7.000000    12.000000   233.000000
       932    32.000000     8.000000    12.000000   230.000000
       933    30.000000     8.000000    12.000000   221.000000
       934    30.000000     8.000000    12.000000   228.000000
       935    32.000000     9.000000    12.000000   214.000000
       936    34.000000     8.000000    12.000000   213.000000
       937    35.000000     9.000000    12.000000   211.000000
       938    33.000000    10.000000    12.000000   213.000000
       939    32.000000    10.000000    12.000000   189.000000
       940    27.000000     9.000000    12.000000   191.000000
       941    37.000000    10.000000    12.000000   199.000000
       942    37.000000    10.000000    12.000000   199.000000
       943    40.000000    11.000000    12.000000   221.000000
       944    42.000000    11.000000    11.000000   222.000000
       945    39.000000    10.000000    11.000000   224.000000
       946    41.000000    10.000000    11.000000   234.000000
       947    38.000000    10.000000    11.000000   211.000000
       948    36.000000     9.000000    11.000000   213.000000
       949    38.000000     9.000000    11.000000   213.000000
       950    39.000000     9.000000    11.000000   212.000000
       951    39.000000     9.000000    11.000000   217.000000
       952    40.000000    10.000000    11.000000   225.000000
       953    35.000000    10.000000    10.000000   214.000000
       954    37.000000    10.000000    10.000000   200.000000
       955    36.000000     9.000000    10.000000   193.000000
       956    35.000000     9.000000    10.000000   184.000000
       957    37.000000     9.000000    10.000000   198.000000
       958    38.000000     9.000000    11.000000   200.000000
       959    38.000000     9.000000    11.000000   196.000000
       960    38.000000    10.000000    11.000000   206.000000
       961    43.000000    10.000000    11.000000   213.000000
       962    39.000000    10.000000    12.000000   216.000000
       963    39.000000    10.000000    14.000000   223.000000
       964    40.000000    10.000000    13.000000   216.000000
       965    40.000000    10.000000    13.000000   207.000000
       966    37.000000    10.000000    13.000000   212.000000
       967    35.000000    10.000000    14.000000   207.000000
       968    35.000000    10.000000    13.000000   212.000000
       969    35.000000    10.000000    12.000000   214.000000
       970    35.000000    10.000000    13.000000   205.000000
       971    34.000000    10.000000    13.000000   214.000000
       972    39.000000    11.000000    13.000000   218.000000
       973    35.000000    11.000000    12.000000   211.000000
       974    38.000000    11.000000    12.000000   213.000000
       975    37.000000    10.000000    12.000000   212.000000
       976    38.000000    10.000000    12.000000   215.000000
       977    40.000000    10.000000    12.000000   221.000000
       978    41.000000    10.000000    12.000000   224.000000
       979    43.000000    12.000000    12.000000   235.000000
       980    43.000000    10.000000    12.000000   239.000000
       981    39.000000    11.000000    12.000000   231.000000
       982    39.000000    11.000000    12.000000   245.000000
       983    41.000000    11.000000    11.000000   248.000000
       984    41.000000     9.000000    10.000000   245.000000
       985    36.000000     9.000000    10.000000   227.000000
       986    35.000000    11.000000    10.000000   222.000000
       987    38.000000    10.000000    11.000000   215.000000
       988    37.000000    12.000000    11.000000   212.000000
       989    40.000000    10.000000    11.000000   226.000000
       990    43.000000    12.000000    11.000000   240.000000
       991    42.000000    13.000000    13.000000   238.000000
       992    40.000000    11.000000    13.000000   246.000000
       993    38.000000    11.000000    13.000000   230.000000
       994    36.000000    11.000000    13.000000   219.000000
       995    38.000000    11.000000    11.000000   220.000000
       996    40.000000    11.000000    11.000000   227.000000
       997    42.000000    11.000000    11.000000   218.000000
       998    42.000000    11.000000    11.000000   210.000000
       999    40.000000    11.000000    11.000000   202.000000
      1000    44.000000    11.000000    14.000000   217.000000
      1001    43.000000    11.000000    14.000000   222.000000
      1002    42.000000    11.000000    14.000000   223.000000
      1003    43.000000    11.000000    14.000000   227.000000
      1004    40.000000    10.000000    13.000000   221.000000
      1005    42.000000    10.000000    13.000000   230.000000
      1006    43.000000    10.000000    13.000000   251.000000
      1007    42.000000    10.000000    13.000000   260.000000
      1008    47.000000    11.000000    13.000000   262.000000
      1009    47.000000    11.000000    13.000000   245.000000
      1010    42.000000    10.000000    11.000000   252.000000
      1011    45.000000    11.000000    10.000000   252.000000
      1012    48.000000    11.000000    11.000000   259.000000
      1013    47.000000    10.000000    10.000000   252.000000
      1014    46.000000    10.000000    11.000000   249.000000
      1015    43.000000    10.000000    13.000000   244.000000
      1016    41.000000    10.000000    13.000000   236.000000
      1017    42.000000    11.000000    13.000000   244.000000
      1018    39.000000    11.000000    13.000000   237.000000
      1019    40.000000    11.000000    12.000000   235.000000
      1020    41.000000    11.000000    13.000000   238.000000
      1021    42.000000    12.000000    15.000000   234.000000
      1022    44.000000    12.000000    14.000000   236.000000
      1023    38.000000    12.000000    14.000000   219.000000
      1024    38.000000    12.000000    14.000000   214.000000
      1025    39.000000    12.000000    15.000000   220.000000
      1026    41.000000    12.000000    15.000000   229.000000
      1027    39.000000    12.000000    15.000000   225.000000
      1028    40.000000    12.000000    12.000000   232.000000
      1029    39.000000    12.000000    15.000000   239.000000
      1030    39.000000    12.000000    17.000000   234.000000
      1031    37.000000    12.000000    11.000000   221.000000
      1032    41.000000    12.000000    14.000000   246.000000
      1033    45.000000    12.000000    15.000000   268.000000
      1034    42.000000    12.000000    17.000000   269.000000
      1035    41.000000    12.000000    14.000000   258.000000
      1036    41.000000    12.000000    13.000000   248.000000
      1037    43.000000    12.000000    13.000000   241.000000
      1038    40.000000    12.000000    13.000000   226.000000
      1039    45.000000    12.000000    12.000000   239.000000
      1040    44.000000    12.000000    13.000000   231.000000
      1041    42.000000    12.000000    13.000000   229.000000
      1042    42.000000    12.000000    12.000000   224.000000
      1043    44.000000    12.000000    13.000000   218.000000
      1044    39.000000    12.000000    12.000000   216.000000
      1045    43.000000    12.000000    13.000000   231.000000
      1046    43.000000    12.000000    13.000000   220.000000
      1047    42.000000    12.000000    12.000000   218.000000
      1048    45.000000    12.000000    12.000000   234.000000
      1049    48.000000    12.000000    12.000000   251.000000
      1050    48.000000    11.000000    12.000000   234.000000
      1051    50.000000    12.000000    12.000000   246.000000
      1052    51.000000    12.000000    12.000000   245.000000
      1053    51.000000    12.000000    12.000000   237.000000
      1054    47.000000    13.000000    14.000000   223.000000
      1055    46.000000    13.000000    12.000000   236.000000
      1056    47.000000    13.000000    11.000000   242.000000
      1057    49.000000    12.000000    11.000000   234.000000
      1058    46.000000    12.000000    12.000000   236.000000
      1059    49.000000    12.000000    12.000000   240.000000
      1060    48.000000    10.000000    13.000000   227.000000
      1061    51.000000    12.000000    14.000000   231.000000
      1062    53.000000    12.000000    14.000000   250.000000
      1063    52.000000    12.000000    14.000000   262.000000
      1064    52.000000    12.000000    14.000000   260.000000
      1065    53.000000    12.000000    13.000000   252.000000
      1066    55.000000    12.000000    13.000000   249.000000
      1067    56.000000    11.000000    13.000000   256.000000
      1068    53.000000    11.000000    14.000000   258.000000
      1069    52.000000    11.000000    14.000000   255.000000
      1070    54.000000    11.000000    13.000000   264.000000
      1071    52.000000    11.000000    13.000000   270.000000
      1072    50.000000    11.000000    13.000000   239.000000
      1073    50.000000    10.000000    14.000000   234.000000
      1074    52.000000    10.000000    14.000000   237.000000
      1075    56.000000    11.000000    13.000000   246.000000
      1076    59.000000    11.000000    14.000000   251.000000
      1077    63.000000    11.000000    14.000000   267.000000
      1078    61.000000    10.000000    13.000000   266.000000
      1079    61.000000    11.000000    14.000000   258.000000
      1080    63.000000    11.000000    14.000000   261.000000
      1081    62.000000    11.000000    14.000000   272.000000
      1082    61.000000    11.000000    14.000000   283.000000
      1083    63.000000    11.000000    14.000000   283.000000
      1084    64.000000    11.000000    14.000000   275.000000
      1085    61.000000    11.000000    14.000000   262.000000
      1086    62.000000    11.000000    13.000000   256.000000
      1087    60.000000    11.000000    14.000000   265.000000
      1088    65.000000    12.000000    14.000000   282.000000
      1089    70.000000    12.000000    14.000000   298.000000
      1090    70.000000    14.000000    14.000000   294.000000
      1091    73.000000    14.000000    14.000000   306.000000
      1092    69.000000    14.000000    14.000000   308.000000
      1093    69.000000    14.000000    14.000000   307.000000
      1094    72.000000    14.000000    14.000000   308.000000
      1095    75.000000    14.000000    14.000000   304.000000
      1096    69.000000    14.000000    13.000000   315.000000
      1097    67.000000    14.000000    14.000000   307.000000
      1098    67.000000    14.000000    14.000000   306.000000
      1099    67.000000    14.000000    14.000000   306.000000
      1100    64.000000    13.000000    13.000000   287.000000
      1101    64.000000    13.000000    13.000000   278.000000
      1102    68.000000    13.000000    13.000000   286.000000
      1103    69.000000    11.000000    14.000000   288.000000
      1104    71.000000    11.000000    14.000000   294.000000
      1105    68.000000    11.000000    14.000000   287.000000
      1106    68.000000    11.000000    15.000000   285.000000
      1107    66.000000    11.000000    15.000000   286.000000
      1108    67.000000    11.000000    13.000000   273.000000
      1109    70.000000    11.000000    13.000000   271.000000
      1110    63.000000    11.000000    13.000000   261.000000
      1111    64.000000    11.000000    13.000000   250.000000
      1112    64.000000    11.000000    13.000000   261.000000
      1113    68.000000    11.000000    14.000000   275.000000
      1114    70.000000    11.000000    14.000000   279.000000
      1115    69.000000    11.000000    14.000000   283.000000
      1116    67.000000    11.000000    14.000000   271.000000
      1117    63.000000    11.000000    14.000000   267.000000
      1118    59.000000    14.000000    13.000000   276.000000
      1119    60.000000    14.000000    13.000000   266.000000
      1120    57.000000    14.000000    15.000000   250.000000
      1121    62.000000    14.000000    15.000000   250.000000
      1122    60.000000    14.000000    15.000000   251.000000
      1123    64.000000    14.000000    15.000000   240.000000
      1124    66.000000    14.000000    15.000000   256.000000
      1125    65.000000    14.000000    15.000000   261.000000
      1126    62.000000    14.000000    14.000000   254.000000
      1127    63.000000    14.000000    15.000000   261.000000
      1128    58.000000    14.000000    14.000000   266.000000
      1129    59.000000    14.000000    14.000000   261.000000
      1130    57.000000    14.000000    14.000000   252.000000
      1131    61.000000    14.000000    14.000000   253.000000
      1132    62.000000    14.000000    15.000000   259.000000
      1133    59.000000    14.000000    16.000000   240.000000
      1134    56.000000    14.000000    15.000000   237.000000
      1135    55.000000    14.000000    15.000000   230.000000
      1136    58.000000    14.000000    14.000000   232.000000
      1137    60.000000    14.000000    14.000000   223.000000
      1138    63.000000    14.000000    14.000000   243.000000
      1139    60.000000    12.000000    14.000000   241.000000
      1140    57.000000    12.000000    15.000000   258.000000
      1141    61.000000    12.000000    14.000000   263.000000
      1142    61.000000    13.000000    15.000000   272.000000
      1143    64.000000    12.000000    15.000000   263.000000
      1144    68.000000    12.000000    15.000000   278.000000
      1145    64.000000    12.000000    15.000000   272.000000
      1146    63.000000    12.000000    15.000000   268.000000
      1147    63.000000    12.000000    15.000000   268.000000
      1148    65.000000    12.000000    15.000000   266.000000
      1149    65.000000    11.000000    15.000000   262.000000
      1150    63.000000    12.000000    15.000000   256.000000
      1151    68.000000    12.000000    15.000000   263.000000
      1152    63.000000    12.000000    16.000000   269.000000
      1153    65.000000    12.000000    16.000000   266.000000
      1154    67.000000    12.000000    16.000000   275.000000
      1155    69.000000    12.000000    16.000000   274.000000
      1156    68.000000    12.000000    16.000000   272.000000
      1157    67.000000    12.000000    15.000000   274.000000
      1158    68.000000    12.000000    15.000000   281.000000
      1159    65.000000    11.000000    15.000000   270.000000
      1160    64.000000    11.000000    15.000000   276.000000
      1161    63.000000    11.000000    14.000000   267.000000
      1162    63.000000    11.000000    14.000000   245.000000
      1163    66.000000    11.000000    15.000000   258.000000
      1164    68.000000    11.000000    15.000000   274.000000
      1165    69.000000    11.000000    15.000000   281.000000
      1166    68.000000    11.000000    14.000000   263.000000
      1167    67.000000    11.000000    14.000000   258.000000
      1168    67.000000    11.000000    15.000000   249.000000
      1169    64.000000    13.000000    15.000000   238.000000
      1170    65.000000    13.000000    15.000000   245.000000
      1171    63.000000    13.000000    16.000000   237.000000
      1172    62.000000    11.000000    16.000000   243.000000
      1173    60.000000    11.000000    15.000000   240.000000
      1174    61.000000    12.000000    15.000000   242.000000
      1175    63.000000    11.000000    15.000000   249.000000
      1176    66.000000    11.000000    15.000000   254.000000
      1177    65.000000    11.000000    15.000000   257.000000
      1178    62.000000    11.000000    15.000000   250.000000
      1179    64.000000    11.000000    15.000000   255.000000
      1180    63.000000    11.000000    15.000000   248.000000
      1181    64.000000    12.000000    15.000000   251.000000
      1182    65.000000    12.000000    15.000000   270.000000
      1183    66.000000    13.000000    16.000000   280.000000
      1184    70.000000    13.000000    14.000000   282.000000
      1185    69.000000    13.000000    14.000000   287.000000
      1186    69.000000    14.000000    15.000000   298.000000
      1187    69.000000    13.000000    15.000000   279.000000
      1188    68.000000    13.000000    15.000000   273.000000
      1189    62.000000    13.000000    15.000000   266.000000
      1190    62.000000    13.000000    14.000000   275.000000
      1191    59.000000    13.000000    12.000000   277.000000
      1192    61.000000    13.000000    14.000000   270.000000
      1193    60.000000    12.000000    14.000000   284.000000
      1194    62.000000    12.000000    14.000000   288.000000
      1195    65.000000    13.000000    14.000000   289.000000
      1196    62.000000    13.000000    13.000000   267.000000
      1197    63.000000    13.000000    13.000000   261.000000
      1198    58.000000    13.000000    12.000000   264.000000
      1199    60.000000    13.000000    12.000000   265.000000
      1200    62.000000    13.000000    12.000000   275.000000
      1201    62.000000    12.000000    13.000000   265.000000
      1202    62.000000    12.000000    13.000000   264.000000
      1203    63.000000    12.000000    13.000000   256.000000
      1204    62.000000    12.000000    13.000000   240.000000
      1205    63.000000    12.000000    12.000000   248.000000
      1206    62.000000    13.000000    12.000000   254.000000
      1207    62.000000    13.000000    12.000000   251.000000
      1208    62.000000    12.000000    14.000000   246.000000
      1209    60.000000    13.000000    14.000000   250.000000
      1210    61.000000    13.000000    14.000000   255.000000
      1211    57.000000    13.000000    14.000000   242.000000
      1212    59.000000    13.000000    14.000000   245.000000
      1213    58.000000    13.000000    14.000000   257.000000
      1214    56.000000    13.000000    14.000000   239.000000
      1215    54.000000    13.000000    14.000000   242.000000
      1216    54.000000    12.000000    14.000000   233.000000
      1217    52.000000    13.000000    14.000000   217.000000
      1218    51.000000    13.000000    14.000000   232.000000
      1219    56.000000    13.000000    14.000000   234.000000
      1220    56.000000    13.000000    14.000000   231.000000
      1221    59.000000    13.000000    14.000000   234.000000
      1222    58.000000    13.000000    14.000000   234.000000
      1223    59.000000    13.000000    12.000000   232.000000
      1224    55.000000    13.000000    12.000000   237.000000
      1225    55.000000    13.000000    12.000000   235.000000
      1226    53.000000    13.000000    12.000000   236.000000
      1227    60.000000    13.000000    13.000000   251.000000
      1228    56.000000    13.000000    13.000000   256.000000
      1229    54.000000    13.000000    13.000000   242.000000
      1230    53.000000    13.000000    13.000000   228.000000
      1231    60.000000    13.000000    13.000000   236.000000
      1232    59.000000    13.000000    13.000000   238.000000
      1233    55.000000    13.000000    13.000000   232.000000
      1234    60.000000    13.000000    13.000000   235.000000
      1235    59.000000    13.000000    13.000000   251.000000
      1236    60.000000    13.000000    12.000000   252.000000
      1237    58.000000    14.000000    12.000000   256.000000
      1238    64.000000    14.000000    13.000000   262.000000
      1239    58.000000    14.000000    12.000000   245.000000
      1240    62.000000    14.000000    12.000000   248.000000
      1241    57.000000    13.000000    13.000000   233.000000
      1242    55.000000    14.000000    13.000000   245.000000
      1243    60.000000    13.000000    14.000000   262.000000
      1244    57.000000    12.000000    14.000000   263.000000
      1245    58.000000    12.000000    13.000000   267.000000
      1246    57.000000    12.000000    13.000000   252.000000
      1247    58.000000    12.000000    13.000000   244.000000
      1248    57.000000    12.000000    13.000000   247.000000
      1249    59.000000    12.000000    13.000000   242.000000
      1250    60.000000    11.000000    15.000000   243.000000
      1251    59.000000    11.000000    15.000000   254.000000
      1252    62.000000    12.000000    14.000000   271.000000
      1253    67.000000    12.000000    14.000000   285.000000
      1254    71.000000    15.000000    14.000000   274.000000
      1255    69.000000    15.000000    14.000000   280.000000
      1256    68.000000    15.000000    15.000000   275.000000
      1257    69.000000    12.000000    15.000000   285.000000
      1258    69.000000    12.000000    15.000000   274.000000
      1259    68.000000    12.000000    15.000000   264.000000
      1260    66.000000    12.000000    14.000000   253.000000
      1261    67.000000    13.000000    14.000000   262.000000
      1262    69.000000    12.000000    14.000000   270.000000
      1263    66.000000    12.000000    14.000000   270.000000
      1264    66.000000    12.000000    14.000000   258.000000
      1265    64.000000    15.000000    14.000000   268.000000
      1266    65.000000    14.000000    14.000000   263.000000
      1267    63.000000    14.000000    13.000000   263.000000
      1268    60.000000    15.000000    14.000000   257.000000
      1269    61.000000    15.000000    14.000000   254.000000
      1270    57.000000    14.000000    14.000000   256.000000
      1271    60.000000    14.000000    14.000000   242.000000
      1272    55.000000    14.000000    14.000000   240.000000
      1273    56.000000    14.000000    13.000000   243.000000
      1274    56.000000    14.000000    13.000000   242.000000
      1275    52.000000    14.000000    13.000000   239.000000
      1276    54.000000    14.000000    14.000000   261.000000
      1277    55.000000    14.000000    14.000000   260.000000
      1278    54.000000    14.000000    14.000000   255.000000
      1279    52.000000    14.000000    14.000000   263.000000
      1280    57.000000    14.000000    14.000000   273.000000
      1281    56.000000    10.000000    14.000000   264.000000
      1282    56.000000    10.000000    13.000000   239.000000
      1283    55.000000    10.000000    13.000000   242.000000
      1284    55.000000    10.000000    13.000000   244.000000
      1285    56.000000    10.000000    13.000000   246.000000
      1286    58.000000    10.000000    13.000000   251.000000
      1287    56.000000    10.000000    14.000000   248.000000
      1288    55.000000    10.000000    13.000000   231.000000
      1289    53.000000    10.000000    13.000000   233.000000
      1290    51.000000    10.000000    14.000000   213.000000
      1291    57.000000    10.000000    14.000000   239.000000
      1292    58.000000    11.000000    14.000000   237.000000
      1293    55.000000    11.000000    13.000000   224.000000
      1294    56.000000    11.000000    13.000000   229.000000
      1295    57.000000    11.000000    14.000000   234.000000
      1296    54.000000    11.000000    14.000000   255.000000
      1297    53.000000    11.000000    14.000000   267.000000
      1298    54.000000    11.000000    14.000000   264.000000
      1299    57.000000    11.000000    14.000000   254.000000
      1300    55.000000    15.000000    14.000000   253.000000
      1301    57.000000    15.000000    14.000000   252.000000
      1302    61.000000    12.000000    14.000000   244.000000
      1303    63.000000    12.000000    14.000000   255.000000
      1304    67.000000    12.000000    14.000000   249.000000
      1305    63.000000    12.000000    14.000000   251.000000
      1306    64.000000    12.000000    14.000000   242.000000
      1307    62.000000    10.000000    14.000000   244.000000
      1308    59.000000    10.000000    14.000000   238.000000
      1309    61.000000    10.000000    14.000000   241.000000
      1310    64.000000    12.000000    14.000000   242.000000
      1311    62.000000    12.000000    14.000000   254.000000
      1312    60.000000    12.000000    14.000000   261.000000
      1313    56.000000    12.000000    14.000000   258.000000
      1314    59.000000    12.000000    14.000000   263.000000
      1315    61.000000    12.000000    14.000000   264.000000
      1316    58.000000    12.000000    14.000000   258.000000
      1317    57.000000    11.000000    14.000000   251.000000
      1318    59.000000    11.000000    14.000000   245.000000
      1319    57.000000    10.000000    14.000000   242.000000
      1320    61.000000    11.000000    14.000000   263.000000
      1321    62.000000    11.000000    15.000000   256.000000
      1322    58.000000    11.000000    15.000000   258.000000
      1323    58.000000    10.000000    14.000000   247.000000
      1324    60.000000    11.000000    14.000000   256.000000
      1325    62.000000    11.000000    14.000000   254.000000
      1326    65.000000    11.000000    14.000000   255.000000
      1327    64.000000    11.000000    14.000000   248.000000
      1328    66.000000    11.000000    14.000000   250.000000
      1329    67.000000    11.000000    14.000000   264.000000
      1330    66.000000    11.000000    14.000000   263.000000
      1331    66.000000    11.000000    14.000000   274.000000
      1332    68.000000    11.000000    14.000000   277.000000
      1333    68.000000    11.000000    15.000000   288.000000
      1334    70.000000    11.000000    15.000000   274.000000
      1335    70.000000    11.000000    13.000000   269.000000
      1336    70.000000    11.000000    15.000000   270.000000
      1337    69.000000    11.000000    15.000000   268.000000
      1338    69.000000    11.000000    15.000000   261.000000
      1339    66.000000    11.000000    15.000000   267.000000
      1340    69.000000    12.000000    15.000000   261.000000
      1341    69.000000    12.000000    15.000000   272.000000
      1342    67.000000    12.000000    16.000000   287.000000
      1343    69.000000    12.000000    16.000000   283.000000
      1344    68.000000    13.000000    16.000000   270.000000
      1345    67.000000    13.000000    16.000000   268.000000
      1346    71.000000    13.000000    16.000000   269.000000
      1347    69.000000    14.000000    16.000000   275.000000
      1348    70.000000    13.000000    16.000000   272.000000
      1349    71.000000    13.000000    15.000000   273.000000
      1350    67.000000    13.000000    15.000000   263.000000
      1351    71.000000    13.000000    15.000000   265.000000
      1352    69.000000    12.000000    15.000000   264.000000
      1353    67.000000    12.000000    15.000000   266.000000
      1354    69.000000    14.000000    14.000000   279.000000
      1355    69.000000    14.000000    13.000000   274.000000
      1356    65.000000    14.000000    15.000000   268.000000
      1357    62.000000    14.000000    14.000000   253.000000
      1358    62.000000    13.000000    14.000000   254.000000
      1359    62.000000    13.000000    14.000000   263.000000
      1360    64.000000    13.000000    14.000000   272.000000
      1361    66.000000    13.000000    14.000000   280.000000
      1362    64.000000    13.000000    14.000000   277.000000
      1363    61.000000    13.000000    14.000000   265.000000
      1364    65.000000    13.000000    14.000000   266.000000
      1365    63.000000    13.000000    14.000000   262.000000
      1366    68.000000    14.000000    14.000000   275.000000
      1367    73.000000    14.000000    13.000000   284.000000
      1368    72.000000    14.000000    13.000000   274.000000
      1369    67.000000    14.000000    13.000000   267.000000
      1370    67.000000    14.000000    13.000000   283.000000
      1371    72.000000    14.000000    12.000000   297.000000
      1372    72.000000    14.000000    12.000000   290.000000
      1373    69.000000    14.000000    12.000000   279.000000
      1374    69.000000    14.000000    12.000000   294.000000
      1375    65.000000    14.000000    12.000000   281.000000
      1376    68.000000    14.000000    13.000000   286.000000
      1377    69.000000    14.000000    12.000000   288.000000
      1378    68.000000    14.000000    13.000000   279.000000
      1379    68.000000    14.000000    13.000000   279.000000
      1380    68.000000    14.000000    13.000000   271.000000
      1381    71.000000    14.000000    14.000000   272.000000
      1382    63.000000    14.000000    13.000000   271.000000
      1383    57.000000    14.000000    12.000000   260.000000
      1384    64.000000    14.000000    12.000000   267.000000
      1385    62.000000    14.000000    13.000000   256.000000
      1386    61.000000    14.000000    13.000000   273.000000
      1387    64.000000    14.000000    14.000000   276.000000
      1388    65.000000    14.000000    13.000000   271.000000
      1389    58.000000    11.000000    13.000000   257.000000
      1390    61.000000    11.000000    13.000000   247.000000
      1391    63.000000    11.000000    13.000000   261.000000
      1392    62.000000    12.000000    12.000000   257.000000
      1393    61.000000    12.000000    12.000000   261.000000
      1394    59.000000    12.000000    12.000000   263.000000
      1395    60.000000    12.000000    12.000000   270.000000
      1396    59.000000    12.000000    12.000000   270.000000
      1397    61.000000    14.000000    12.000000   266.000000
      1398    61.000000    12.000000    12.000000   263.000000
      1399    59.000000    12.000000    12.000000   266.000000
      1400    63.000000    13.000000    12.000000   271.000000
      1401    61.000000    12.000000    14.000000   276.000000
      1402    62.000000    12.000000    14.000000   270.000000
      1403    62.000000    13.000000    12.000000   268.000000
      1404    62.000000    12.000000    13.000000   268.000000
      1405    61.000000    11.000000    13.000000   277.000000
      1406    60.000000    11.000000    13.000000   282.000000
      1407    63.000000    11.000000    13.000000   287.000000
      1408    62.000000    11.000000    13.000000   278.000000
      1409    63.000000    11.000000    14.000000   285.000000
      1410    61.000000    11.000000    13.000000   280.000000
      1411    61.000000    11.000000    13.000000   266.000000
      1412    59.000000    11.000000    13.000000   251.000000
      1413    61.000000    12.000000    13.000000   252.000000
      1414    63.000000    13.000000    13.000000   255.000000
      1415    63.000000    12.000000    14.000000   261.000000
      1416    64.000000    13.000000    14.000000   270.000000
      1417    66.000000    12.000000    14.000000   279.000000
      1418    68.000000    14.000000    14.000000   278.000000
      1419    68.000000    14.000000    14.000000   263.000000
      1420    70.000000    15.000000    14.000000   272.000000
      1421    70.000000    15.000000    14.000000   264.000000
      1422    71.000000    14.000000    14.000000   275.000000
      1423    71.000000    14.000000    14.000000   259.000000
      1424    70.000000    15.000000    14.000000   255.000000
      1425    72.000000    15.000000    14.000000   273.000000
      1426    71.000000    15.000000    14.000000   261.000000
      1427    71.000000    15.000000    14.000000   272.000000
      1428    68.000000    14.000000    14.000000   272.000000
      1429    68.000000    14.000000    14.000000   271.000000
      1430    70.000000    14.000000    14.000000   263.000000
      1431    71.000000    15.000000    14.000000   273.000000
      1432    68.000000    15.000000    14.000000   278.000000
      1433    67.000000    15.000000    12.000000   276.000000
      1434    64.000000    13.000000    12.000000   260.000000
      1435    68.000000    15.000000    13.000000   264.000000
      1436    71.000000    15.000000    13.000000   272.000000
      1437    70.000000    12.000000    13.000000   273.000000
      1438    66.000000    12.000000    14.000000   254.000000
      1439    69.000000    12.000000    13.000000   258.000000
      1440    72.000000    12.000000    13.000000   268.000000
      1441    72.000000    12.000000    13.000000   270.000000
      1442    73.000000    12.000000    14.000000   270.000000
      1443    74.000000    12.000000    14.000000   286.000000
      1444    73.000000    13.000000    13.000000   277.000000
      1445    72.000000    13.000000    13.000000   281.000000
      1446    74.000000    13.000000    14.000000   291.000000
      1447    72.000000    15.000000    13.000000   274.000000
      1448    67.000000    14.000000    13.000000   267.000000
      1449    67.000000    14.000000    14.000000   265.000000
      1450    68.000000    14.000000    14.000000   265.000000
      1451    68.000000    15.000000    14.000000   258.000000
      1452    64.000000    15.000000    14.000000   270.000000
      1453    65.000000    15.000000    14.000000   262.000000
      1454    66.000000    12.000000    13.000000   259.000000
      1455    65.000000    12.000000    15.000000   262.000000
      1456    63.000000    12.000000    14.000000   258.000000
      1457    64.000000    12.000000    14.000000   255.000000
      1458    67.000000    12.000000    15.000000   266.000000
      1459    64.000000    12.000000    12.000000   252.000000
      1460    62.000000    12.000000    12.000000   231.000000
      1461    61.000000    12.000000    13.000000   226.000000
      1462    64.000000    12.000000    13.000000   241.000000
      1463    65.000000    12.000000    13.000000   248.000000
      1464    65.000000    12.000000    13.000000   252.000000
      1465    63.000000    12.000000    13.000000   251.000000
      1466    63.000000    12.000000    13.000000   252.000000
      1467    60.000000    12.000000    13.000000   249.000000
      1468    61.000000    12.000000    13.000000   244.000000
      1469    61.000000    12.000000    13.000000   247.000000
      1470    65.000000    12.000000    13.000000   253.000000
      1471    64.000000    12.000000    15.000000   256.000000
      1472    62.000000    12.000000    14.000000   248.000000
      1473    64.000000    12.000000    13.000000   251.000000
      1474    67.000000    12.000000    13.000000   246.000000
      1475    66.000000    12.000000    12.000000   258.000000
      1476    69.000000    14.000000    12.000000   254.000000
      1477    68.000000    14.000000    13.000000   258.000000
      1478    69.000000    13.000000    13.000000   258.000000
      1479    70.000000    14.000000    13.000000   262.000000
      1480    69.000000    14.000000    13.000000   274.000000
      1481    70.000000    13.000000    14.000000   268.000000
      1482    72.000000    13.000000    14.000000   277.000000
      1483    70.000000    13.000000    14.000000   265.000000
      1484    68.000000    13.000000    14.000000   271.000000
      1485    69.000000    13.000000    14.000000   275.000000
      1486    68.000000    13.000000    14.000000   266.000000
      1487    69.000000    13.000000    13.000000   275.000000
      1488    63.000000    13.000000    14.000000   251.000000
      1489    61.000000    13.000000    14.000000   255.000000
      1490    61.000000    12.000000    14.000000   247.000000
      1491    63.000000    13.000000    14.000000   255.000000
      1492    63.000000    13.000000    14.000000   270.000000
      1493    63.000000    13.000000    12.000000   269.000000
      1494    64.000000    13.000000    14.000000   286.000000
      1495    63.000000    13.000000    15.000000   286.000000
      1496    64.000000    13.000000    15.000000   284.000000
      1497    63.000000    13.000000    15.000000   272.000000
      1498    63.000000    13.000000    14.000000   247.000000
      1499    66.000000    13.000000    13.000000   267.000000
      1500    66.000000    13.000000    13.000000   259.000000
      1501    68.000000    13.000000    14.000000   275.000000
      1502    66.000000    13.000000    14.000000   274.000000
      1503    68.000000    13.000000    14.000000   272.000000
      1504    70.000000    13.000000    13.000000   288.000000
      1505    67.000000    15.000000    13.000000   270.000000
      1506    68.000000    15.000000    13.000000   281.000000
      1507    65.000000    15.000000    13.000000   267.000000
      1508    63.000000    15.000000    14.000000   262.000000
      1509    65.000000    15.000000    13.000000   268.000000
      1510    64.000000    11.000000    13.000000   278.000000
      1511    62.000000    12.000000    13.000000   276.000000
      1512    61.000000    11.000000    13.000000   266.000000
      1513    63.000000    12.000000    13.000000   276.000000
      1514    61.000000    11.000000    18.000000   253.000000
      1515    62.000000    11.000000    13.000000   256.000000
      1516    64.000000    11.000000    14.000000   282.000000
      1517    62.000000    12.000000    14.000000   267.000000
      1518    64.000000    11.000000    14.000000   263.000000
      1519    64.000000    11.000000    15.000000   245.000000
      1520    65.000000    12.000000    15.000000   245.000000
      1521    63.000000    12.000000    15.000000   253.000000
      1522    65.000000    12.000000    15.000000   265.000000
      1523    67.000000    12.000000    15.000000   267.000000
      1524    65.000000    12.000000    15.000000   264.000000
      1525    64.000000    14.000000    15.000000   253.000000
      1526    67.000000    16.000000    15.000000   264.000000
      1527    67.000000    16.000000    15.000000   260.000000
      1528    63.000000    14.000000    15.000000   272.000000
      1529    59.000000    12.000000    15.000000   253.000000
      1530    60.000000    13.000000    15.000000   253.000000
      1531    59.000000    13.000000    15.000000   266.000000
      1532    55.000000    12.000000    15.000000   252.000000
      1533    50.000000    12.000000    14.000000   242.000000
      1534    53.000000    12.000000    14.000000   233.000000
      1535    56.000000    12.000000    13.000000   243.000000
      1536    55.000000    12.000000    14.000000   232.000000
      1537    53.000000    12.000000    14.000000   240.000000
      1538    56.000000    13.000000    14.000000   257.000000
      1539    59.000000    13.000000    14.000000   263.000000
      1540    62.000000    13.000000    14.000000   264.000000
      1541    69.000000    14.000000    14.000000   263.000000
      1542    65.000000    14.000000    14.000000   256.000000
      1543    63.000000    13.000000    14.000000   250.000000
      1544    64.000000    14.000000    14.000000   278.000000
      1545    64.000000    14.000000    20.000000   285.000000
      1546    63.000000    13.000000    20.000000   284.000000
      1547    65.000000    12.000000    18.000000   271.000000
      1548    62.000000    13.000000    18.000000   263.000000
      1549    60.000000    13.000000    18.000000   261.000000
      1550    60.000000    13.000000    19.000000   258.000000
      1551    55.000000    13.000000    19.000000   249.000000
      1552    60.000000    13.000000    14.000000   253.000000
      1553    59.000000    13.000000    14.000000   265.000000
      1554    57.000000    16.000000    13.000000   264.000000
      1555    60.000000    16.000000    13.000000   253.000000
      1556    59.000000    15.000000    13.000000   248.000000
      1557    59.000000    15.000000    20.000000   253.000000
      1558    57.000000    15.000000    21.000000   249.000000
      1559    58.000000    15.000000    21.000000   263.000000
      1560    59.000000    15.000000    21.000000   272.000000
      1561    61.000000    15.000000    21.000000   281.000000
      1562    59.000000    14.000000    21.000000   264.000000
      1563    57.000000    14.000000    19.000000   266.000000
      1564    58.000000    12.000000    19.000000   267.000000
      1565    59.000000    14.000000    18.000000   261.000000
      1566    60.000000    15.000000    17.000000   269.000000
      1567    63.000000    15.000000    17.000000   271.000000
      1568    62.000000    15.000000    17.000000   263.000000
      1569    61.000000    15.000000    12.000000   267.000000
      1570    64.000000    15.000000    12.000000   259.000000
      1571    60.000000    16.000000    12.000000   253.000000
      1572    58.000000    15.000000    12.000000   255.000000
      1573    57.000000    16.000000    13.000000   260.000000
      1574    59.000000    15.000000    13.000000   260.000000
      1575    59.000000    16.000000    13.000000   266.000000
      1576    63.000000    16.000000    13.000000   282.000000
      1577    63.000000    16.000000    14.000000   276.000000
      1578    63.000000    16.000000    14.000000   281.000000
      1579    69.000000    15.000000    14.000000   279.000000
      1580    69.000000    15.000000    14.000000   291.000000
      1581    73.000000    15.000000    14.000000   292.000000
      1582    69.000000    15.000000    14.000000   285.000000
      1583    63.000000    16.000000    14.000000   278.000000
      1584    67.000000    16.000000    14.000000   291.000000
      1585    64.000000    16.000000    14.000000   288.000000
      1586    69.000000    16.000000    14.000000   280.000000
      1587    67.000000    16.000000    14.000000   266.000000
      1588    66.000000    15.000000    14.000000   267.000000
      1589    63.000000    15.000000    14.000000   261.000000
      1590    61.000000    15.000000    13.000000   255.000000
      1591    63.000000    16.000000    13.000000   258.000000
      1592    64.000000    15.000000    13.000000   274.000000
      1593    59.000000    14.000000    13.000000   267.000000
      1594    60.000000    15.000000    13.000000   276.000000
      1595    63.000000    15.000000    13.000000   272.000000
      1596    63.000000    15.000000    13.000000   283.000000
      1597    64.000000    15.000000    13.000000   266.000000
      1598    66.000000    15.000000    14.000000   283.000000
      1599    64.000000    15.000000    14.000000   284.000000
      1600    65.000000    15.000000    14.000000   286.000000
      1601    63.000000    15.000000    14.000000   281.000000
      1602    64.000000    16.000000    14.000000   272.000000
      1603    65.000000    16.000000    15.000000   279.000000
      1604    67.000000    15.000000    14.000000   289.000000
      1605    66.000000    16.000000    14.000000   299.000000
      1606    65.000000    15.000000    13.000000   289.000000
      1607    67.000000    15.000000    14.000000   293.000000
      1608    69.000000    16.000000    13.000000   295.000000
      1609    70.000000    16.000000    14.000000   298.000000
      1610    67.000000    15.000000    14.000000   294.000000
      1611    65.000000    16.000000    14.000000   296.000000
      1612    67.000000    15.000000    14.000000   300.000000
      1613    63.000000    15.000000    14.000000   286.000000
      1614    66.000000    15.000000    14.000000   288.000000
      1615    66.000000    15.000000    14.000000   306.000000
      1616    66.000000    15.000000    14.000000   299.000000
      1617    67.000000    16.000000    14.000000   296.000000
      1618    70.000000    17.000000    18.000000   312.000000
      1619    69.000000    17.000000    18.000000   299.000000
      1620    67.000000    15.000000    18.000000   271.000000
      1621    66.000000    15.000000    15.000000   278.000000
      1622    65.000000    16.000000    15.000000   282.000000
      1623    69.000000    16.000000    16.000000   274.000000
      1624    69.000000    15.000000    16.000000   287.000000
      1625    70.000000    15.000000    16.000000   276.000000
      1626    74.000000    15.000000    14.000000   274.000000
      1627    71.000000    16.000000    13.000000   264.000000
      1628    72.000000    16.000000    13.000000   263.000000
      1629    74.000000    16.000000    13.000000   266.000000
      1630    75.000000    16.000000    13.000000   282.000000
      1631    77.000000    16.000000    13.000000   293.000000
      1632    74.000000    17.000000    14.000000   270.000000
      1633    76.000000    17.000000    13.000000   270.000000
      1634    75.000000    17.000000    14.000000   269.000000
      1635    77.000000    17.000000    14.000000   294.000000
      1636    74.000000    15.000000    14.000000   297.000000
      1637    72.000000    15.000000    16.000000   300.000000
      1638    70.000000    15.000000    15.000000   291.000000
      1639    68.000000    15.000000    15.000000   293.000000
      1640    70.000000    15.000000    15.000000   298.000000
      1641    66.000000    15.000000    13.000000   291.000000
      1642    69.000000    15.000000    17.000000   301.000000
      1643    69.000000    15.000000    13.000000   274.000000
      1644    71.000000    15.000000    15.000000   287.000000
      1645    70.000000    15.000000    16.000000   286.000000
      1646    68.000000    15.000000    15.000000   288.000000
      1647    70.000000    15.000000    15.000000   295.000000
      1648    72.000000    15.000000    13.000000   285.000000
      1649    71.000000    15.000000    12.000000   287.000000
      1650    69.000000    15.000000    12.000000   272.000000
      1651    67.000000    15.000000    14.000000   272.000000
      1652    66.000000    17.000000    13.000000   284.000000
      1653    67.000000    18.000000    13.000000   272.000000
      1654    68.000000    18.000000    12.000000   278.000000
      1655    67.000000    18.000000    12.000000   279.000000
      1656    68.000000    17.000000    14.000000   281.000000
      1657    68.000000    17.000000    14.000000   286.000000
      1658    70.000000    17.000000    14.000000   285.000000
      1659    71.000000    17.000000    14.000000   284.000000
      1660    69.000000    17.000000    14.000000   279.000000
      1661    73.000000    17.000000    14.000000   285.000000
      1662    71.000000    17.000000    14.000000   273.000000
      1663    71.000000    17.000000    14.000000   269.000000
      1664    67.000000    17.000000    13.000000   264.000000
      1665    69.000000    17.000000    14.000000   290.000000
      1666    66.000000    17.000000    12.000000   281.000000
      1667    66.000000    17.000000    15.000000   277.000000
      1668    68.000000    17.000000    13.000000   288.000000
      1669    69.000000    17.000000    14.000000   286.000000
      1670    71.000000    17.000000    13.000000   277.000000
      1671    72.000000    17.000000    14.000000   270.000000
      1672    75.000000    17.000000    13.000000   278.000000
      1673    70.000000    17.000000    13.000000   268.000000
      1674    71.000000    17.000000    14.000000   275.000000
      1675    72.000000    17.000000    14.000000   281.000000
      1676    64.000000    16.000000    14.000000   277.000000
      1677    62.000000    16.000000    14.000000   264.000000
      1678    64.000000    16.000000    14.000000   257.000000
      1679    66.000000    16.000000    15.000000   265.000000
      1680    65.000000    16.000000    14.000000   281.000000
      1681    64.000000    16.000000    13.000000   278.000000
      1682    64.000000    16.000000    13.000000   272.000000
      1683    62.000000    16.000000    13.000000   268.000000
      1684    59.000000    16.000000    12.000000   273.000000
      1685    62.000000    16.000000    12.000000   265.000000
      1686    64.000000    16.000000    14.000000   267.000000
      1687    65.000000    16.000000    12.000000   272.000000
      1688    64.000000    16.000000    12.000000   287.000000
      1689    64.000000    16.000000    12.000000   273.000000
      1690    66.000000    16.000000    13.000000   282.000000
      1691    65.000000    16.000000    12.000000   287.000000
      1692    61.000000    16.000000    14.000000   281.000000
      1693    57.000000    15.000000    14.000000   286.000000
      1694    56.000000    15.000000    12.000000   277.000000
      1695    58.000000    15.000000    12.000000   278.000000
      1696    61.000000    15.000000    11.000000   270.000000
      1697    60.000000    15.000000    11.000000   266.000000
      1698    62.000000    15.000000    11.000000   281.000000
      1699    64.000000    16.000000    12.000000   286.000000
      1700    66.000000    17.000000    15.000000   291.000000
      1701    64.000000    17.000000    15.000000   275.000000
      1702    66.000000    17.000000    15.000000   262.000000
      1703    66.000000    17.000000    15.000000   277.000000
      1704    63.000000    16.000000    14.000000   260.000000
      1705    63.000000    16.000000    14.000000   267.000000
      1706    66.000000    16.000000    14.000000   278.000000
      1707    69.000000    16.000000    13.000000   283.000000
      1708    69.000000    16.000000    14.000000   284.000000
      1709    69.000000    16.000000    14.000000   270.000000
      1710    70.000000    16.000000    16.000000   278.000000
      1711    65.000000    16.000000    16.000000   276.000000
      1712    66.000000    16.000000    16.000000   276.000000
      1713    67.000000    16.000000    16.000000   268.000000
      1714    69.000000    15.000000    16.000000   269.000000
      1715    66.000000    15.000000    14.000000   255.000000
      1716    63.000000    15.000000    14.000000   260.000000
      1717    64.000000    16.000000    14.000000   275.000000
      1718    64.000000    17.000000    15.000000   275.000000
      1719    65.000000    16.000000    15.000000   273.000000
      1720    66.000000    16.000000    15.000000   266.000000
      1721    67.000000    17.000000    15.000000   279.000000
      1722    66.000000    17.000000    15.000000   267.000000
      1723    65.000000    16.000000    15.000000   263.000000
      1724    65.000000    14.000000    16.000000   253.000000
      1725    67.000000    14.000000    13.000000   270.000000
      1726    66.000000    19.000000    13.000000   275.000000
      1727    66.000000    19.000000    13.000000   288.000000
      1728    65.000000    18.000000    14.000000   286.000000
      1729    68.000000    17.000000    14.000000   286.000000
      1730    70.000000    17.000000    14.000000   285.000000
      1731    69.000000    17.000000    14.000000   278.000000
      1732    70.000000    15.000000    12.000000   284.000000
      1733    71.000000    15.000000    12.000000   283.000000
      1734    75.000000    15.000000    14.000000   279.000000
      1735    73.000000    15.000000    14.000000   292.000000
      1736    73.000000    15.000000    14.000000   282.000000
      1737    71.000000    15.000000    14.000000   284.000000
      1738    73.000000    15.000000    14.000000   286.000000
      1739    76.000000    17.000000    14.000000   293.000000
      1740    74.000000    17.000000    13.000000   285.000000
      1741    76.000000    17.000000    13.000000   304.000000
      1742    76.000000    16.000000    14.000000   310.000000
      1743    71.000000    16.000000    14.000000   290.000000
      1744    73.000000    16.000000    14.000000   289.000000
      1745    72.000000    16.000000    14.000000   297.000000
      1746    71.000000    16.000000    14.000000   296.000000
      1747    70.000000    16.000000    15.000000   285.000000
      1748    77.000000    16.000000    18.000000   296.000000
      1749    80.000000    16.000000    18.000000   280.000000
      1750    81.000000    18.000000    17.000000   284.000000
      1751    81.000000    16.000000    17.000000   293.000000
      1752    83.000000    16.000000    17.000000   304.000000
      1753    81.000000    16.000000    17.000000   294.000000
      1754    76.000000    15.000000    15.000000   285.000000
      1755    73.000000    15.000000    15.000000   290.000000
      1756    75.000000    15.000000    15.000000   284.000000
      1757    71.000000    15.000000    12.000000   273.000000
      1758    74.000000    15.000000    13.000000   269.000000
      1759    75.000000    15.000000    14.000000   282.000000
      1760    76.000000    15.000000    13.000000   267.000000
      1761    76.000000    13.000000    15.000000   278.000000
      1762    77.000000    13.000000    14.000000   297.000000
      1763    79.000000    14.000000    16.000000   296.000000
      1764    78.000000    14.000000    16.000000   304.000000
      1765    72.000000    15.000000    16.000000   287.000000
      1766    75.000000    15.000000    16.000000   286.000000
      1767    73.000000    14.000000    16.000000   282.000000
      1768    73.000000    14.000000    16.000000   287.000000
      1769    73.000000    18.000000    15.000000   295.000000
      1770    78.000000    16.000000    15.000000   316.000000
      1771    80.000000    14.000000    15.000000   327.000000
      1772    83.000000    16.000000    17.000000   328.000000
      1773    82.000000    14.000000    14.000000   312.000000
      1774    82.000000    16.000000    14.000000   302.000000
      1775    82.000000    14.000000    14.000000   308.000000
      1776    79.000000    15.000000    15.000000   299.000000
      1777    80.000000    16.000000    15.000000   310.000000
      1778    79.000000    16.000000    15.000000   293.000000
      1779    80.000000    16.000000    14.000000   288.000000
      1780    81.000000    16.000000    14.000000   290.000000
      1781    80.000000    16.000000    14.000000   274.000000
      1782    86.000000    16.000000    15.000000   289.000000
      1783    85.000000    17.000000    16.000000   294.000000
      1784    84.000000    17.000000    16.000000   292.000000
      1785    84.000000    17.000000    16.000000   308.000000
      1786    85.000000    16.000000    15.000000   302.000000
      1787    82.000000    16.000000    14.000000   306.000000
      1788    82.000000    16.000000    14.000000   297.000000
      1789    83.000000    16.000000    15.000000   291.000000
      1790    84.000000    16.000000    13.000000   278.000000
      1791    81.000000    16.000000    13.000000   263.000000
      1792    80.000000    15.000000    13.000000   260.000000
      1793    81.000000    15.000000    13.000000   278.000000
      1794    79.000000    15.000000    12.000000   274.000000
      1795    80.000000    15.000000    12.000000   280.000000
      1796    78.000000    15.000000    13.000000   283.000000
      1797    77.000000    17.000000    12.000000   279.000000
      1798    83.000000    17.000000    13.000000   297.000000
      1799    82.000000    15.000000    14.000000   283.000000
      1800    84.000000    16.000000    13.000000   311.000000
      1801    86.000000    16.000000    13.000000   295.000000
      1802    90.000000    16.000000    14.000000   302.000000
      1803    87.000000    16.000000    14.000000   320.000000
      1804    83.000000    14.000000    14.000000   291.000000
      1805    84.000000    14.000000    14.000000   293.000000
      1806    84.000000    14.000000    14.000000   283.000000
      1807    82.000000    14.000000    14.000000   287.000000
      1808    78.000000    14.000000    13.000000   290.000000
      1809    80.000000    14.000000    14.000000   294.000000
      1810    78.000000    14.000000    14.000000   287.000000
      1811    84.000000    15.000000    14.000000   294.000000
      1812    83.000000    15.000000    14.000000   304.000000
      1813    80.000000    15.000000    15.000000   301.000000
      1814    77.000000    15.000000    15.000000   297.000000
      1815    79.000000    15.000000    15.000000   285.000000
      1816    81.000000    15.000000    15.000000   291.000000
      1817    86.000000    14.000000    15.000000   300.000000
      1818    84.000000    14.000000    15.000000   297.000000
      1819    81.000000    13.000000    16.000000   287.000000
      1820    82.000000    15.000000    16.000000   295.000000
      1821    78.000000    15.000000    16.000000   291.000000
      1822    78.000000    13.000000    16.000000   290.000000
      1823    76.000000    14.000000    16.000000   277.000000
      1824    77.000000    14.000000    16.000000   280.000000
      1825    77.000000    14.000000    16.000000   296.000000
      1826    79.000000    15.000000    15.000000   300.000000
      1827    82.000000    15.000000    15.000000   293.000000
      1828    79.000000    16.000000    14.000000   300.000000
      1829    77.000000    16.000000    14.000000   290.000000
      1830    78.000000    16.000000    15.000000   287.000000
      1831    78.000000    16.000000    15.000000   286.000000
      1832    77.000000    16.000000    15.000000   286.000000
      1833    77.000000    15.000000    15.000000   292.000000
      1834    78.000000    16.000000    15.000000   289.000000
      1835    78.000000    16.000000    16.000000   291.000000
      1836    80.000000    16.000000    16.000000   303.000000
      1837    77.000000    16.000000    15.000000   288.000000
      1838    74.000000    15.000000    16.000000   274.000000
      1839    75.000000    16.000000    15.000000   283.000000
      1840    77.000000    15.000000    15.000000   285.000000
      1841    78.000000    15.000000    15.000000   291.000000
      1842    84.000000    15.000000    15.000000   289.000000
      1843    80.000000    15.000000    15.000000   284.000000
      1844    83.000000    15.000000    15.000000   291.000000
      1845    82.000000    15.000000    15.000000   300.000000
      1846    83.000000    15.000000    15.000000   305.000000
      1847    83.000000    15.000000    15.000000   299.000000
      1848    85.000000    15.000000    14.000000   294.000000
      1849    85.000000    16.000000    14.000000   295.000000
      1850    88.000000    16.000000    14.000000   294.000000
      1851    86.000000    16.000000    15.000000   294.000000
      1852    88.000000    15.000000    15.000000   314.000000
      1853    88.000000    16.000000    15.000000   304.000000
      1854    87.000000    16.000000    15.000000   302.000000
      1855    85.000000    16.000000    15.000000   288.000000
      1856    86.000000    16.000000    15.000000   301.000000
      1857    89.000000    15.000000    15.000000   318.000000
      1858    88.000000    16.000000    15.000000   307.000000
      1859    88.000000    15.000000    14.000000   302.000000
      1860    90.000000    16.000000    14.000000   305.000000
      1861    87.000000    16.000000    15.000000   313.000000
      1862    87.000000    16.000000    14.000000   323.000000
      1863    87.000000    16.000000    14.000000   315.000000
      1864    87.000000    16.000000    14.000000   325.000000
      1865    86.000000    16.000000    16.000000   318.000000
      1866    87.000000    16.000000    14.000000   327.000000
      1867    83.000000    15.000000    15.000000   326.000000
      1868    81.000000    15.000000    14.000000   311.000000
      1869    81.000000    15.000000    14.000000   312.000000
      1870    84.000000    14.000000    14.000000   308.000000
      1871    78.000000    14.000000    14.000000   289.000000
      1872    80.000000    14.000000    16.000000   294.000000
      1873    81.000000    14.000000    14.000000   301.000000
      1874    84.000000    14.000000    14.000000   314.000000
      1875    83.000000    14.000000    14.000000   299.000000
      1876    80.000000    16.000000    13.000000   292.000000
      1877    82.000000    15.000000    13.000000   297.000000
      1878    83.000000    14.000000    13.000000   299.000000
      1879    87.000000    14.000000    13.000000   307.000000
      1880    88.000000    14.000000    13.000000   318.000000
      1881    87.000000    15.000000    13.000000   320.000000
      1882    84.000000    15.000000    13.000000   295.000000
      1883    84.000000    15.000000    14.000000   299.000000
      1884    89.000000    15.000000    14.000000   306.000000
      1885    89.000000    15.000000    15.000000   317.000000
      1886    88.000000    15.000000    15.000000   302.000000
      1887    91.000000    15.000000    14.000000   312.000000
      1888    92.000000    15.000000    14.000000   303.000000
      1889    89.000000    15.000000    14.000000   294.000000
      1890    88.000000    15.000000    13.000000   303.000000
      1891    90.000000    15.000000    13.000000   301.000000
      1892    92.000000    15.000000    13.000000   311.000000
      1893    91.000000    15.000000    13.000000   312.000000
      1894    95.000000    15.000000    14.000000   313.000000
      1895    90.000000    15.000000    13.000000   300.000000
      1896    88.000000    15.000000    13.000000   292.000000
      1897    88.000000    15.000000    13.000000   281.000000
      1898    90.000000    15.000000    15.000000   296.000000
      1899    90.000000    15.000000    13.000000   306.000000
      1900    87.000000    15.000000    13.000000   308.000000
      1901    88.000000    15.000000    12.000000   291.000000
      1902    87.000000    15.000000    12.000000   294.000000
      1903    89.000000    15.000000    13.000000   298.000000
      1904    92.000000    15.000000    13.000000   296.000000
      1905    90.000000    15.000000    13.000000   297.000000
      1906    94.000000    15.000000    13.000000   306.000000
      1907    98.000000    15.000000    17.000000   311.000000
      1908    99.000000    16.000000    17.000000   303.000000
      1909    97.000000    16.000000    15.000000   303.000000
      1910   101.000000    16.000000    17.000000   300.000000


==> Figures/1-hole/1-OP_vs_dt/54-ll.txt <==
0.0	4
0.2	7
0.4	7
0.6	8
0.8	10
1.0	15
1.2	18
1.4	19
1.6	18
1.8	15
2.0	19
2.2	17
2.4	15
2.6	18
2.8	13
3.0	12
3.2	14
3.4	15
3.6	12
3.8	11
4.0	13
4.2	8
4.4	10
4.6	18
4.8	16
5.0	12
5.2	12
5.4	13
5.6	18
5.8	17
6.0	14
6.2	14
6.4	13
6.6	15
6.8	14
7.0	13
7.2	10
7.4	11
7.6	11
7.8	13
8.0	13
8.2	13
8.4	13
8.6	17
8.8	17
9.0	14
9.2	17
9.4	17
9.6	15
9.8	13
10.0	13
10.2	19
10.4	12
10.6	16
10.8	13
11.0	12
11.2	16
11.4	12
11.6	15
11.8	11
12.0	11
12.2	10
12.4	11
12.6	15
12.8	12
13.0	12
13.2	14
13.4	12
13.6	13
13.8	13
14.0	13
14.2	11
14.4	10
14.6	9
14.8	9
15.0	6
15.2	9
15.4	7
15.6	7
15.8	7
16.0	12
16.2	11
16.4	8
16.6	9
16.8	17
17.0	15
17.2	14
17.4	9
17.6	9
17.8	10
18.0	7
18.2	9
18.4	8
18.6	8
18.8	8
19.0	8
19.2	10
19.4	8
19.6	11
19.8	9
20.0	7
20.2	11
20.4	9
20.6	11
20.8	14
21.0	13
21.2	11
21.4	8
21.6	11
21.8	10
22.0	10
22.2	13
22.4	12
22.6	12
22.8	16
23.0	12
23.2	17
23.4	16
23.6	17
23.8	17
24.0	17
24.2	18
24.4	14
24.6	13
24.8	13
25.0	18
25.2	13
25.4	13
25.6	14
25.8	15
26.0	13
26.2	15
26.4	14
26.6	15
26.8	15
27.0	16
27.2	15
27.4	14
27.6	15
27.8	17
28.0	14
28.2	16
28.4	15
28.6	15
28.8	17
29.0	14
29.2	11
29.4	14
29.6	9
29.8	11
30.0	15
30.2	14
30.4	12
30.6	10
30.8	9
31.0	15
31.2	12
31.4	15
31.6	12
31.8	8
32.0	11
32.2	10
32.4	10
32.6	10
32.8	7
33.0	6
33.2	13
33.4	12
33.6	4

==> Figures/1-hole/1-OP_vs_dt/6-LR.txt <==
# Cycle: 17, status: ACC, move: ('cs', 11, 9, 1242)
#     Time       Orderp
         0     5.000000     7.000000     7.000000   144.000000
         1     7.000000     7.000000     7.000000   142.000000
         2     8.000000     7.000000     7.000000   143.000000
         3     7.000000     6.000000     6.000000   141.000000
         4     9.000000     6.000000     6.000000   133.000000
         5     9.000000     6.000000     6.000000   134.000000
         6     9.000000     6.000000     6.000000   129.000000
         7    11.000000     6.000000     6.000000   138.000000
         8     8.000000     6.000000     6.000000   138.000000
         9    10.000000     7.000000     6.000000   130.000000
        10    12.000000     7.000000     6.000000   119.000000
        11    11.000000     7.000000     6.000000   128.000000
        12    12.000000     7.000000     6.000000   128.000000
        13    10.000000     9.000000     6.000000   121.000000
        14     9.000000     9.000000     6.000000   123.000000
        15     8.000000     9.000000     6.000000   141.000000
        16     6.000000     9.000000     6.000000   141.000000
        17    10.000000     9.000000     6.000000   144.000000
        18     7.000000     9.000000     6.000000   142.000000
        19     9.000000     7.000000     6.000000   153.000000
        20    11.000000     7.000000     6.000000   148.000000
        21     7.000000     7.000000     6.000000   144.000000
        22    10.000000     7.000000     7.000000   149.000000
        23     9.000000     9.000000     8.000000   152.000000
        24    10.000000     9.000000     6.000000   147.000000
        25    10.000000     9.000000     6.000000   142.000000
        26    12.000000     9.000000     6.000000   134.000000
        27    14.000000     9.000000     8.000000   134.000000
        28    15.000000     8.000000     8.000000   146.000000
        29    12.000000     8.000000     8.000000   150.000000
        30    10.000000     8.000000     8.000000   147.000000
        31    13.000000     8.000000     8.000000   146.000000
        32    13.000000     8.000000     8.000000   151.000000
        33    16.000000    10.000000     8.000000   164.000000
        34    14.000000     9.000000     8.000000   165.000000
        35    14.000000    10.000000     8.000000   154.000000
        36    18.000000    10.000000     8.000000   160.000000
        37    16.000000    10.000000     7.000000   167.000000
        38    15.000000    10.000000     8.000000   162.000000
        39    14.000000    10.000000     8.000000   156.000000
        40    13.000000     9.000000     8.000000   135.000000
        41    14.000000     9.000000     8.000000   157.000000
        42    13.000000     9.000000     8.000000   152.000000
        43    14.000000     9.000000     8.000000   147.000000
        44    17.000000     7.000000     8.000000   136.000000
        45    16.000000     8.000000     8.000000   131.000000
        46    16.000000     8.000000     8.000000   143.000000
        47    14.000000     8.000000     8.000000   150.000000
        48    14.000000     8.000000     8.000000   149.000000
        49    18.000000     8.000000     8.000000   155.000000
        50    18.000000     9.000000     8.000000   157.000000
        51    18.000000     9.000000     8.000000   155.000000
        52    19.000000     9.000000     8.000000   161.000000
        53    17.000000     9.000000     9.000000   162.000000
        54    16.000000     9.000000     8.000000   160.000000
        55    18.000000     8.000000     8.000000   169.000000
        56    17.000000     8.000000     8.000000   147.000000
        57    15.000000     8.000000     8.000000   139.000000
        58    15.000000     8.000000     7.000000   155.000000
        59    17.000000     8.000000     6.000000   157.000000
        60    17.000000     9.000000     7.000000   168.000000
        61    16.000000     9.000000     7.000000   159.000000
        62    20.000000     9.000000     7.000000   165.000000
        63    19.000000     9.000000     7.000000   161.000000
        64    20.000000     9.000000     7.000000   154.000000
        65    18.000000     9.000000     7.000000   162.000000
        66    17.000000     7.000000     7.000000   158.000000
        67    13.000000     7.000000     7.000000   160.000000
        68    15.000000     8.000000     7.000000   166.000000
        69    18.000000     8.000000     7.000000   173.000000
        70    19.000000     8.000000     7.000000   161.000000
        71    20.000000     8.000000     7.000000   154.000000
        72    20.000000     8.000000     7.000000   148.000000
        73    23.000000     8.000000     8.000000   156.000000
        74    22.000000     8.000000     8.000000   150.000000
        75    23.000000     8.000000     8.000000   164.000000
        76    19.000000     8.000000     7.000000   148.000000
        77    21.000000     8.000000     7.000000   152.000000
        78    20.000000     8.000000     7.000000   155.000000
        79    20.000000     8.000000     7.000000   149.000000
        80    20.000000     8.000000     6.000000   153.000000
        81    18.000000     8.000000     6.000000   160.000000
        82    19.000000     8.000000     6.000000   171.000000
        83    17.000000     8.000000     6.000000   185.000000
        84    16.000000     7.000000     6.000000   166.000000
        85    16.000000     7.000000     6.000000   160.000000
        86    15.000000     7.000000     6.000000   172.000000
        87    17.000000     7.000000     6.000000   180.000000
        88    17.000000     9.000000     7.000000   169.000000
        89    19.000000     9.000000     7.000000   183.000000
        90    21.000000    11.000000     7.000000   190.000000
        91    20.000000    11.000000     7.000000   187.000000
        92    20.000000    11.000000     7.000000   178.000000
        93    17.000000    11.000000     6.000000   171.000000
        94    17.000000    11.000000     6.000000   175.000000
        95    19.000000    11.000000     7.000000   178.000000
        96    18.000000    11.000000     7.000000   180.000000
        97    18.000000    11.000000     7.000000   180.000000
        98    18.000000    11.000000     7.000000   183.000000
        99    16.000000    10.000000     7.000000   188.000000
       100    16.000000    10.000000     7.000000   171.000000
       101    15.000000    10.000000     6.000000   179.000000
       102    13.000000    10.000000     6.000000   174.000000
       103    17.000000    11.000000     7.000000   187.000000
       104    17.000000    11.000000     6.000000   180.000000
       105    18.000000    12.000000     6.000000   188.000000
       106    18.000000    12.000000     7.000000   183.000000
       107    19.000000    12.000000     7.000000   181.000000
       108    22.000000    12.000000     7.000000   200.000000
       109    20.000000    12.000000     7.000000   181.000000
       110    19.000000    12.000000     7.000000   183.000000
       111    17.000000    11.000000     7.000000   183.000000
       112    20.000000    13.000000     7.000000   214.000000
       113    22.000000    11.000000     7.000000   192.000000
       114    21.000000    12.000000     7.000000   198.000000
       115    20.000000    12.000000     8.000000   193.000000
       116    21.000000    11.000000     8.000000   171.000000
       117    23.000000    12.000000     8.000000   182.000000
       118    23.000000    11.000000     8.000000   186.000000
       119    24.000000    10.000000     7.000000   196.000000
       120    19.000000    11.000000     7.000000   197.000000
       121    18.000000    11.000000     7.000000   172.000000
       122    18.000000    11.000000     7.000000   174.000000
       123    20.000000    10.000000     6.000000   175.000000
       124    19.000000    10.000000     9.000000   153.000000
       125    17.000000     8.000000     7.000000   151.000000
       126    16.000000     8.000000     7.000000   138.000000
       127    17.000000    10.000000     7.000000   162.000000
       128    17.000000     8.000000     7.000000   161.000000
       129    17.000000     9.000000     7.000000   171.000000
       130    16.000000     8.000000     7.000000   167.000000
       131    16.000000     8.000000     8.000000   174.000000
       132    18.000000     8.000000     8.000000   179.000000
       133    13.000000     7.000000     9.000000   163.000000
       134    11.000000    11.000000     8.000000   159.000000
       135    14.000000    11.000000     8.000000   167.000000
       136    14.000000    11.000000     8.000000   164.000000
       137    13.000000    11.000000     6.000000   162.000000
       138    17.000000    11.000000     7.000000   176.000000
       139    16.000000     8.000000     6.000000   173.000000
       140    14.000000     8.000000     6.000000   179.000000
       141    17.000000     8.000000     6.000000   176.000000
       142    15.000000     7.000000     6.000000   159.000000
       143    18.000000     7.000000     6.000000   154.000000
       144    15.000000     7.000000     6.000000   154.000000
       145    15.000000     7.000000     6.000000   170.000000
       146    16.000000     7.000000     8.000000   174.000000
       147    16.000000     8.000000     8.000000   180.000000
       148    14.000000     8.000000     8.000000   173.000000
       149    17.000000     7.000000     8.000000   176.000000
       150    18.000000     8.000000     8.000000   184.000000
       151    19.000000     8.000000     8.000000   193.000000
       152    19.000000     8.000000     6.000000   198.000000
       153    20.000000     8.000000     6.000000   192.000000
       154    19.000000     8.000000     6.000000   173.000000
       155    18.000000     8.000000     7.000000   168.000000
       156    15.000000     8.000000     6.000000   161.000000
       157    15.000000     9.000000     6.000000   158.000000
       158    16.000000     9.000000     5.000000   156.000000
       159    18.000000     9.000000     6.000000   159.000000
       160    19.000000     9.000000     6.000000   161.000000
       161    22.000000     9.000000     8.000000   173.000000
       162    19.000000     9.000000    10.000000   175.000000
       163    17.000000     9.000000     9.000000   162.000000
       164    16.000000     9.000000     9.000000   172.000000
       165    16.000000     9.000000     9.000000   165.000000
       166    13.000000     9.000000     9.000000   176.000000
       167    10.000000    12.000000     8.000000   159.000000
       168    14.000000     8.000000     8.000000   184.000000
       169    14.000000    12.000000     8.000000   187.000000
       170    13.000000    12.000000     7.000000   168.000000
       171    12.000000    12.000000     7.000000   168.000000
       172    15.000000    10.000000     7.000000   164.000000
       173    15.000000    10.000000     7.000000   156.000000
       174    14.000000    10.000000     7.000000   170.000000
       175    14.000000    10.000000     6.000000   158.000000
       176    14.000000    10.000000     6.000000   163.000000
       177    13.000000    10.000000     6.000000   175.000000
       178    16.000000     9.000000     6.000000   175.000000
       179    16.000000     9.000000     7.000000   175.000000
       180    15.000000     9.000000     7.000000   172.000000
       181    14.000000     9.000000     8.000000   175.000000
       182    12.000000    11.000000     8.000000   170.000000
       183    11.000000    11.000000     8.000000   168.000000
       184    12.000000    11.000000     8.000000   174.000000
       185    17.000000    11.000000     9.000000   181.000000
       186    13.000000    11.000000     8.000000   184.000000
       187    11.000000    11.000000     8.000000   184.000000
       188    11.000000    10.000000     7.000000   176.000000
       189    15.000000    10.000000     8.000000   195.000000
       190    16.000000    10.000000     8.000000   180.000000
       191    21.000000    10.000000     8.000000   177.000000
       192    17.000000    10.000000     8.000000   177.000000
       193    17.000000     9.000000     8.000000   171.000000
       194    17.000000     9.000000     8.000000   170.000000
       195    16.000000     6.000000     8.000000   166.000000
       196    13.000000     6.000000     8.000000   148.000000
       197    16.000000     9.000000     8.000000   174.000000
       198    15.000000     9.000000     8.000000   186.000000
       199    14.000000     9.000000     8.000000   178.000000
       200    14.000000     8.000000     9.000000   178.000000
       201    16.000000     8.000000     9.000000   179.000000
       202    16.000000     9.000000     9.000000   181.000000
       203    14.000000     8.000000     8.000000   163.000000
       204    16.000000     7.000000     8.000000   171.000000
       205    14.000000     7.000000     6.000000   165.000000
       206    13.000000     7.000000     6.000000   161.000000
       207    12.000000     7.000000     5.000000   155.000000
       208    12.000000     7.000000     6.000000   147.000000
       209    17.000000     8.000000     7.000000   162.000000
       210    19.000000     8.000000     7.000000   164.000000
       211    20.000000     8.000000     7.000000   170.000000
       212    18.000000     9.000000     7.000000   172.000000
       213    16.000000     9.000000     7.000000   172.000000
       214    19.000000     9.000000     7.000000   179.000000
       215    20.000000     9.000000     7.000000   193.000000
       216    19.000000     8.000000     7.000000   177.000000
       217    19.000000     8.000000     7.000000   185.000000
       218    18.000000     8.000000     7.000000   198.000000
       219    21.000000     8.000000     7.000000   187.000000
       220    23.000000     8.000000     7.000000   183.000000
       221    18.000000     8.000000     7.000000   178.000000
       222    20.000000     8.000000     7.000000   176.000000
       223    18.000000     8.000000     7.000000   179.000000
       224    16.000000     8.000000     7.000000   177.000000
       225    17.000000     8.000000     7.000000   173.000000
       226    15.000000     8.000000     6.000000   154.000000
       227    14.000000     8.000000     6.000000   156.000000
       228    14.000000     8.000000     6.000000   162.000000
       229    15.000000     8.000000     6.000000   169.000000
       230    14.000000     8.000000     6.000000   158.000000
       231    16.000000    11.000000     7.000000   163.000000
       232    16.000000    11.000000     7.000000   168.000000
       233    18.000000    11.000000     7.000000   180.000000
       234    18.000000    10.000000     7.000000   181.000000
       235    16.000000    11.000000     7.000000   162.000000
       236    20.000000    11.000000     7.000000   178.000000
       237    17.000000    11.000000     7.000000   178.000000
       238    17.000000    11.000000     7.000000   186.000000
       239    16.000000    11.000000     7.000000   186.000000
       240    17.000000    11.000000     7.000000   186.000000
       241    15.000000    10.000000     7.000000   188.000000
       242    19.000000    10.000000     7.000000   188.000000
       243    17.000000    10.000000     8.000000   184.000000
       244    17.000000     8.000000     8.000000   177.000000
       245    18.000000    10.000000     8.000000   186.000000
       246    21.000000    10.000000     7.000000   180.000000
       247    17.000000     8.000000     7.000000   165.000000
       248    22.000000     8.000000     7.000000   173.000000
       249    23.000000     8.000000     7.000000   179.000000
       250    24.000000    10.000000     7.000000   185.000000
       251    24.000000     9.000000     7.000000   188.000000
       252    24.000000     9.000000     7.000000   183.000000
       253    24.000000     9.000000     7.000000   185.000000
       254    25.000000     9.000000     7.000000   205.000000
       255    24.000000     9.000000     7.000000   193.000000
       256    23.000000     9.000000     7.000000   195.000000
       257    20.000000     9.000000     7.000000   194.000000
       258    20.000000     8.000000     7.000000   180.000000
       259    19.000000     7.000000     7.000000   190.000000
       260    20.000000     8.000000     7.000000   192.000000
       261    22.000000     8.000000     9.000000   194.000000
       262    20.000000     8.000000     9.000000   199.000000
       263    19.000000     8.000000     9.000000   197.000000
       264    18.000000     8.000000     9.000000   193.000000
       265    17.000000     8.000000     9.000000   186.000000
       266    16.000000     8.000000     8.000000   181.000000
       267    19.000000     8.000000     8.000000   176.000000
       268    21.000000     8.000000     7.000000   173.000000
       269    20.000000     8.000000     8.000000   172.000000
       270    20.000000     8.000000     8.000000   160.000000
       271    19.000000     8.000000     7.000000   161.000000
       272    24.000000     8.000000     7.000000   171.000000
       273    25.000000     8.000000     7.000000   166.000000
       274    26.000000     8.000000     7.000000   167.000000
       275    29.000000     8.000000     7.000000   173.000000
       276    22.000000     8.000000     7.000000   187.000000
       277    20.000000     7.000000     7.000000   175.000000
       278    21.000000     7.000000     7.000000   174.000000
       279    20.000000     7.000000     7.000000   178.000000
       280    18.000000     7.000000     7.000000   179.000000
       281    17.000000     7.000000     7.000000   178.000000
       282    18.000000     6.000000     7.000000   195.000000
       283    23.000000     7.000000     7.000000   199.000000
       284    20.000000     6.000000     7.000000   192.000000
       285    20.000000     7.000000     7.000000   197.000000
       286    22.000000     8.000000     7.000000   198.000000
       287    20.000000     8.000000     7.000000   178.000000
       288    18.000000     8.000000     7.000000   165.000000
       289    19.000000     8.000000     8.000000   182.000000
       290    17.000000     8.000000     8.000000   180.000000
       291    20.000000     8.000000     7.000000   181.000000
       292    20.000000     8.000000     7.000000   186.000000
       293    20.000000     8.000000     7.000000   178.000000
       294    16.000000     9.000000     6.000000   188.000000
       295    18.000000    10.000000     6.000000   191.000000
       296    18.000000     9.000000     7.000000   172.000000
       297    21.000000     8.000000     7.000000   187.000000
       298    19.000000     7.000000     7.000000   184.000000
       299    20.000000    10.000000     7.000000   192.000000
       300    26.000000    10.000000     7.000000   190.000000
       301    26.000000    10.000000     7.000000   188.000000
       302    28.000000    10.000000     8.000000   202.000000
       303    27.000000    10.000000     8.000000   213.000000
       304    27.000000    10.000000     8.000000   210.000000
       305    27.000000    11.000000     8.000000   203.000000
       306    26.000000    11.000000     8.000000   196.000000
       307    24.000000    11.000000     8.000000   196.000000
       308    25.000000    11.000000     8.000000   211.000000
       309    26.000000    10.000000     8.000000   204.000000
       310    26.000000    10.000000     8.000000   196.000000
       311    25.000000    10.000000     8.000000   206.000000
       312    25.000000    10.000000     8.000000   221.000000
       313    24.000000     9.000000     8.000000   219.000000
       314    28.000000    11.000000     8.000000   208.000000
       315    25.000000    11.000000     8.000000   187.000000
       316    25.000000    11.000000     8.000000   196.000000
       317    26.000000    11.000000     8.000000   203.000000
       318    29.000000    11.000000     9.000000   198.000000
       319    28.000000    11.000000     9.000000   194.000000
       320    31.000000    13.000000     9.000000   195.000000
       321    32.000000    13.000000     9.000000   191.000000
       322    28.000000    13.000000     9.000000   185.000000
       323    28.000000    13.000000     8.000000   189.000000
       324    29.000000    11.000000     9.000000   194.000000
       325    27.000000    11.000000     9.000000   201.000000
       326    28.000000    11.000000     9.000000   214.000000
       327    26.000000    11.000000     9.000000   196.000000
       328    25.000000    11.000000     9.000000   213.000000
       329    26.000000     7.000000     9.000000   213.000000
       330    24.000000     7.000000     8.000000   200.000000
       331    22.000000     7.000000     8.000000   193.000000
       332    22.000000     7.000000     8.000000   202.000000
       333    24.000000     9.000000     8.000000   220.000000
       334    25.000000     9.000000     8.000000   220.000000
       335    24.000000     9.000000     8.000000   219.000000
       336    23.000000     9.000000     8.000000   222.000000
       337    23.000000     9.000000     9.000000   214.000000
       338    22.000000     9.000000     8.000000   203.000000
       339    21.000000     9.000000     9.000000   194.000000
       340    19.000000     9.000000     8.000000   184.000000
       341    19.000000     9.000000     8.000000   185.000000
       342    19.000000     9.000000     7.000000   191.000000
       343    21.000000     9.000000     7.000000   190.000000
       344    23.000000     9.000000     7.000000   201.000000
       345    23.000000     9.000000     7.000000   208.000000
       346    26.000000     9.000000     8.000000   210.000000
       347    23.000000     9.000000     8.000000   211.000000
       348    21.000000     9.000000     8.000000   196.000000
       349    20.000000     9.000000     8.000000   188.000000
       350    21.000000    10.000000     7.000000   195.000000
       351    21.000000    10.000000     7.000000   191.000000
       352    21.000000    10.000000     7.000000   189.000000
       353    21.000000    10.000000     8.000000   183.000000
       354    17.000000    10.000000     8.000000   171.000000
       355    20.000000    10.000000     8.000000   182.000000
       356    20.000000    10.000000     8.000000   189.000000
       357    22.000000    10.000000     8.000000   200.000000
       358    22.000000     9.000000     8.000000   191.000000
       359    25.000000     9.000000     8.000000   192.000000
       360    21.000000     9.000000     9.000000   196.000000
       361    22.000000     9.000000    10.000000   202.000000
       362    25.000000    10.000000     7.000000   199.000000
       363    24.000000    10.000000     7.000000   207.000000
       364    22.000000    10.000000     9.000000   195.000000
       365    22.000000    10.000000     9.000000   212.000000
       366    24.000000    13.000000     9.000000   204.000000
       367    25.000000    13.000000     9.000000   209.000000
       368    27.000000    14.000000     9.000000   196.000000
       369    23.000000    14.000000     9.000000   178.000000
       370    24.000000    12.000000     9.000000   176.000000
       371    22.000000    10.000000     9.000000   164.000000
       372    24.000000    10.000000     9.000000   184.000000
       373    26.000000    10.000000    10.000000   200.000000
       374    24.000000     9.000000    10.000000   182.000000
       375    26.000000     9.000000    10.000000   185.000000
       376    29.000000     9.000000    10.000000   186.000000
       377    25.000000     9.000000    10.000000   190.000000
       378    24.000000     9.000000     9.000000   188.000000
       379    23.000000     9.000000     9.000000   192.000000
       380    22.000000     9.000000    10.000000   192.000000
       381    20.000000     9.000000     9.000000   172.000000
       382    19.000000     8.000000     9.000000   165.000000
       383    21.000000     8.000000     9.000000   171.000000
       384    18.000000     8.000000     9.000000   168.000000
       385    18.000000     8.000000     9.000000   159.000000
       386    21.000000     8.000000     9.000000   169.000000
       387    21.000000     8.000000    11.000000   162.000000
       388    24.000000     8.000000    11.000000   159.000000
       389    26.000000     9.000000     8.000000   177.000000
       390    26.000000     9.000000     8.000000   160.000000
       391    25.000000     9.000000     8.000000   172.000000
       392    20.000000     9.000000     9.000000   173.000000
       393    20.000000     9.000000     9.000000   170.000000
       394    17.000000     9.000000     9.000000   166.000000
       395    18.000000     8.000000     9.000000   178.000000
       396    16.000000     8.000000     9.000000   168.000000
       397    15.000000     8.000000     9.000000   158.000000
       398    12.000000     9.000000     9.000000   144.000000
       399    18.000000     9.000000     9.000000   162.000000
       400    17.000000     9.000000     9.000000   151.000000
       401    17.000000    11.000000     9.000000   157.000000
       402    17.000000    11.000000     9.000000   150.000000
       403    18.000000    11.000000     9.000000   144.000000
       404    22.000000    12.000000     9.000000   166.000000
       405    20.000000    12.000000     9.000000   170.000000
       406    20.000000    12.000000     9.000000   168.000000
       407    21.000000    12.000000     9.000000   159.000000
       408    19.000000     9.000000     9.000000   157.000000
       409    19.000000     7.000000     9.000000   149.000000
       410    19.000000     9.000000     8.000000   155.000000
       411    18.000000    10.000000     8.000000   153.000000
       412    18.000000    10.000000     8.000000   155.000000
       413    18.000000    11.000000     8.000000   160.000000
       414    18.000000    10.000000     8.000000   160.000000
       415    18.000000    10.000000     8.000000   158.000000
       416    17.000000     9.000000     8.000000   150.000000
       417    23.000000     9.000000    10.000000   189.000000
       418    18.000000     9.000000    10.000000   180.000000
       419    22.000000     8.000000     9.000000   175.000000
       420    21.000000     8.000000     9.000000   172.000000
       421    25.000000     8.000000    10.000000   188.000000
       422    25.000000     8.000000    10.000000   177.000000
       423    24.000000     8.000000    10.000000   189.000000
       424    24.000000     8.000000    10.000000   189.000000
       425    23.000000     8.000000     9.000000   179.000000
       426    21.000000     8.000000    10.000000   173.000000
       427    22.000000     8.000000     9.000000   168.000000
       428    21.000000     8.000000     9.000000   170.000000
       429    21.000000     8.000000     9.000000   178.000000
       430    22.000000     8.000000     9.000000   168.000000
       431    22.000000     8.000000     9.000000   178.000000
       432    22.000000     8.000000     9.000000   171.000000
       433    23.000000     8.000000     9.000000   163.000000
       434    21.000000     8.000000     8.000000   166.000000
       435    24.000000     8.000000    10.000000   157.000000
       436    25.000000     8.000000     9.000000   164.000000
       437    22.000000     8.000000     9.000000   161.000000
       438    21.000000     8.000000     9.000000   162.000000
       439    20.000000     8.000000     9.000000   174.000000
       440    23.000000     8.000000     8.000000   173.000000
       441    20.000000     8.000000     8.000000   176.000000
       442    20.000000     9.000000     8.000000   171.000000
       443    21.000000     9.000000     8.000000   164.000000
       444    23.000000     9.000000     8.000000   173.000000
       445    21.000000     9.000000     8.000000   161.000000
       446    21.000000     8.000000     8.000000   164.000000
       447    22.000000     8.000000     8.000000   167.000000
       448    21.000000     8.000000     8.000000   168.000000
       449    20.000000     8.000000     8.000000   171.000000
       450    22.000000     8.000000     8.000000   174.000000
       451    20.000000     8.000000     8.000000   174.000000
       452    21.000000     8.000000     8.000000   160.000000
       453    24.000000     8.000000     8.000000   160.000000
       454    23.000000     8.000000     8.000000   161.000000
       455    23.000000     8.000000     8.000000   163.000000
       456    23.000000     8.000000     9.000000   168.000000
       457    23.000000     8.000000     9.000000   166.000000
       458    24.000000     8.000000     9.000000   170.000000
       459    23.000000     8.000000     9.000000   186.000000
       460    23.000000     8.000000     8.000000   194.000000
       461    24.000000     8.000000     8.000000   183.000000
       462    24.000000     8.000000     8.000000   169.000000
       463    22.000000     8.000000     8.000000   162.000000
       464    21.000000     8.000000     8.000000   164.000000
       465    25.000000     9.000000     8.000000   174.000000
       466    26.000000     9.000000     8.000000   193.000000
       467    23.000000     9.000000     8.000000   184.000000
       468    22.000000     9.000000     8.000000   182.000000
       469    23.000000     9.000000     8.000000   180.000000
       470    23.000000     9.000000     8.000000   191.000000
       471    23.000000     9.000000     8.000000   172.000000
       472    24.000000     9.000000     8.000000   167.000000
       473    27.000000     9.000000     8.000000   176.000000
       474    25.000000     9.000000     8.000000   164.000000
       475    26.000000     9.000000     8.000000   184.000000
       476    26.000000    10.000000     8.000000   175.000000
       477    27.000000    10.000000     8.000000   179.000000
       478    26.000000    10.000000     8.000000   181.000000
       479    24.000000    10.000000     7.000000   170.000000
       480    26.000000    10.000000     7.000000   173.000000
       481    24.000000     9.000000     7.000000   167.000000
       482    24.000000    10.000000     7.000000   172.000000
       483    28.000000     9.000000     7.000000   169.000000
       484    28.000000     9.000000     7.000000   174.000000
       485    26.000000     9.000000     7.000000   165.000000
       486    26.000000     9.000000     7.000000   179.000000
       487    23.000000     9.000000     8.000000   190.000000
       488    20.000000     9.000000     6.000000   175.000000
       489    22.000000     9.000000     7.000000   177.000000
       490    24.000000     9.000000     7.000000   191.000000
       491    25.000000     9.000000     7.000000   169.000000
       492    22.000000     9.000000     7.000000   157.000000
       493    21.000000     9.000000     7.000000   161.000000
       494    20.000000     9.000000     7.000000   152.000000
       495    21.000000     9.000000     7.000000   175.000000
       496    21.000000     9.000000     7.000000   185.000000
       497    25.000000     9.000000     7.000000   185.000000
       498    26.000000     9.000000     7.000000   183.000000
       499    23.000000     9.000000     7.000000   188.000000
       500    24.000000    11.000000     7.000000   194.000000
       501    28.000000    11.000000     7.000000   192.000000
       502    27.000000    11.000000     8.000000   185.000000
       503    27.000000    11.000000     8.000000   191.000000
       504    27.000000    11.000000     8.000000   191.000000
       505    24.000000     9.000000     7.000000   176.000000
       506    24.000000     9.000000     8.000000   180.000000
       507    24.000000    10.000000     8.000000   174.000000
       508    23.000000    10.000000     9.000000   170.000000
       509    26.000000    10.000000     8.000000   188.000000
       510    25.000000     9.000000     8.000000   176.000000
       511    23.000000    10.000000     8.000000   180.000000
       512    21.000000    10.000000     9.000000   186.000000
       513    19.000000     9.000000     9.000000   171.000000
       514    18.000000     9.000000     9.000000   172.000000
       515    21.000000     9.000000     9.000000   171.000000
       516    20.000000     9.000000     9.000000   165.000000
       517    22.000000     9.000000     8.000000   172.000000
       518    21.000000     9.000000     7.000000   160.000000
       519    22.000000     9.000000     7.000000   152.000000
       520    17.000000     9.000000     7.000000   148.000000
       521    19.000000     9.000000     7.000000   166.000000
       522    19.000000     8.000000     7.000000   169.000000
       523    20.000000     8.000000     7.000000   156.000000
       524    18.000000     8.000000     7.000000   166.000000
       525    19.000000     8.000000     8.000000   170.000000
       526    17.000000     8.000000     8.000000   175.000000
       527    19.000000     8.000000     8.000000   185.000000
       528    19.000000     8.000000     8.000000   178.000000
       529    17.000000     8.000000     7.000000   164.000000
       530    17.000000     8.000000     7.000000   170.000000
       531    20.000000     9.000000     9.000000   171.000000
       532    18.000000     9.000000     8.000000   168.000000
       533    22.000000     9.000000     8.000000   162.000000
       534    22.000000     9.000000     9.000000   170.000000
       535    24.000000     9.000000     7.000000   178.000000
       536    22.000000     9.000000     8.000000   181.000000
       537    21.000000    10.000000     7.000000   180.000000
       538    21.000000    10.000000     7.000000   180.000000
       539    23.000000    10.000000     7.000000   192.000000
       540    23.000000    10.000000     7.000000   190.000000
       541    24.000000    10.000000     8.000000   187.000000
       542    24.000000    10.000000     8.000000   186.000000
       543    25.000000    10.000000     8.000000   197.000000
       544    28.000000    10.000000     8.000000   202.000000
       545    26.000000    10.000000     8.000000   189.000000
       546    26.000000    10.000000     8.000000   194.000000
       547    26.000000    10.000000     7.000000   187.000000
       548    26.000000    10.000000     7.000000   184.000000
       549    25.000000    10.000000     9.000000   182.000000
       550    24.000000    10.000000     7.000000   191.000000
       551    24.000000     9.000000     8.000000   186.000000
       552    24.000000     9.000000     8.000000   192.000000
       553    21.000000     9.000000     7.000000   177.000000
       554    26.000000     9.000000     7.000000   190.000000
       555    28.000000    10.000000     7.000000   205.000000
       556    25.000000     9.000000     7.000000   198.000000
       557    27.000000     9.000000     7.000000   201.000000
       558    28.000000     9.000000     8.000000   200.000000
       559    27.000000     9.000000     8.000000   187.000000
       560    24.000000     9.000000     8.000000   191.000000
       561    23.000000     9.000000     8.000000   183.000000
       562    25.000000     9.000000     8.000000   179.000000
       563    26.000000     9.000000     9.000000   190.000000
       564    22.000000     9.000000     9.000000   194.000000
       565    23.000000     9.000000     9.000000   183.000000
       566    22.000000     9.000000     9.000000   199.000000
       567    22.000000     9.000000    10.000000   208.000000
       568    25.000000     9.000000     9.000000   209.000000
       569    25.000000     9.000000     8.000000   199.000000
       570    24.000000     9.000000     9.000000   192.000000
       571    25.000000     9.000000     9.000000   185.000000
       572    27.000000     9.000000     9.000000   192.000000
       573    29.000000     9.000000     9.000000   222.000000
       574    29.000000     9.000000    10.000000   213.000000
       575    33.000000     9.000000    10.000000   216.000000
       576    31.000000     9.000000    10.000000   196.000000
       577    30.000000     9.000000    10.000000   195.000000
       578    26.000000     9.000000     9.000000   197.000000
       579    27.000000     9.000000    10.000000   190.000000
       580    26.000000    10.000000    10.000000   190.000000
       581    28.000000    10.000000    10.000000   198.000000
       582    28.000000    10.000000     9.000000   193.000000
       583    29.000000    10.000000    13.000000   202.000000
       584    27.000000    10.000000    13.000000   212.000000
       585    25.000000    10.000000    13.000000   201.000000
       586    24.000000    10.000000     9.000000   196.000000
       587    26.000000    10.000000     9.000000   196.000000
       588    24.000000    10.000000     8.000000   186.000000
       589    26.000000    10.000000     8.000000   190.000000
       590    25.000000    10.000000     9.000000   196.000000
       591    26.000000    10.000000     8.000000   184.000000
       592    26.000000    10.000000     8.000000   170.000000
       593    28.000000    10.000000     8.000000   173.000000
       594    27.000000    10.000000     8.000000   177.000000
       595    27.000000    10.000000     8.000000   187.000000
       596    30.000000    10.000000     8.000000   190.000000
       597    30.000000    10.000000     8.000000   174.000000
       598    28.000000    10.000000     8.000000   178.000000
       599    30.000000    10.000000     9.000000   208.000000
       600    32.000000    10.000000     9.000000   221.000000
       601    30.000000    10.000000     9.000000   213.000000
       602    28.000000    10.000000     9.000000   196.000000
       603    27.000000    10.000000     9.000000   201.000000
       604    26.000000     9.000000     9.000000   197.000000
       605    26.000000     9.000000     8.000000   200.000000
       606    30.000000     9.000000    12.000000   224.000000
       607    29.000000     9.000000     8.000000   209.000000
       608    24.000000     9.000000     9.000000   222.000000
       609    24.000000     9.000000    10.000000   208.000000
       610    22.000000     8.000000    12.000000   194.000000
       611    24.000000     9.000000    12.000000   203.000000
       612    29.000000     9.000000     9.000000   198.000000
       613    27.000000     9.000000     9.000000   203.000000
       614    28.000000     9.000000     9.000000   203.000000
       615    26.000000     9.000000     9.000000   194.000000
       616    26.000000     9.000000     9.000000   189.000000
       617    27.000000     9.000000     8.000000   188.000000
       618    25.000000     9.000000     8.000000   176.000000
       619    26.000000     9.000000     8.000000   184.000000
       620    27.000000     9.000000     9.000000   180.000000
       621    30.000000     9.000000     9.000000   188.000000
       622    25.000000     9.000000     9.000000   178.000000
       623    26.000000     9.000000    12.000000   188.000000
       624    26.000000     9.000000    12.000000   188.000000
       625    30.000000    10.000000    12.000000   195.000000
       626    30.000000    10.000000    12.000000   213.000000
       627    31.000000    10.000000    12.000000   208.000000
       628    33.000000    10.000000    11.000000   202.000000
       629    29.000000    10.000000    11.000000   205.000000
       630    30.000000    10.000000    11.000000   209.000000
       631    30.000000    10.000000    11.000000   213.000000
       632    34.000000    10.000000    12.000000   216.000000
       633    31.000000    10.000000    11.000000   209.000000
       634    33.000000     9.000000    11.000000   213.000000
       635    35.000000     9.000000    11.000000   228.000000
       636    35.000000     9.000000    11.000000   221.000000
       637    35.000000     9.000000    12.000000   230.000000
       638    38.000000     9.000000    12.000000   223.000000
       639    34.000000     9.000000    12.000000   213.000000
       640    37.000000     9.000000    13.000000   221.000000
       641    40.000000     9.000000    13.000000   213.000000
       642    38.000000    10.000000    12.000000   212.000000
       643    37.000000     9.000000    12.000000   201.000000
       644    37.000000    10.000000    11.000000   201.000000
       645    38.000000    10.000000    12.000000   211.000000
       646    38.000000    10.000000    11.000000   224.000000
       647    40.000000    10.000000    11.000000   237.000000
       648    42.000000    10.000000    11.000000   224.000000
       649    41.000000    10.000000    11.000000   216.000000
       650    40.000000    11.000000    11.000000   219.000000
       651    41.000000    11.000000    10.000000   206.000000
       652    37.000000    11.000000    11.000000   196.000000
       653    38.000000    11.000000    11.000000   202.000000
       654    37.000000    10.000000    11.000000   210.000000
       655    39.000000    10.000000    11.000000   196.000000
       656    43.000000    10.000000    10.000000   207.000000
       657    41.000000    10.000000    10.000000   194.000000
       658    39.000000    10.000000    10.000000   199.000000
       659    38.000000    10.000000    10.000000   192.000000
       660    40.000000    10.000000    10.000000   198.000000
       661    38.000000    10.000000    10.000000   199.000000
       662    38.000000    10.000000    10.000000   209.000000
       663    39.000000    10.000000    10.000000   222.000000
       664    40.000000    10.000000    10.000000   213.000000
       665    39.000000    10.000000    10.000000   223.000000
       666    38.000000    10.000000    10.000000   217.000000
       667    34.000000    10.000000    10.000000   206.000000
       668    33.000000    10.000000    10.000000   201.000000
       669    34.000000    10.000000    10.000000   206.000000
       670    35.000000     9.000000    10.000000   201.000000
       671    35.000000    10.000000    10.000000   205.000000
       672    40.000000    10.000000    10.000000   224.000000
       673    39.000000     9.000000    10.000000   210.000000
       674    36.000000     9.000000    10.000000   212.000000
       675    37.000000     9.000000    10.000000   200.000000
       676    38.000000    10.000000    11.000000   200.000000
       677    38.000000    10.000000    11.000000   207.000000
       678    36.000000    10.000000    11.000000   195.000000
       679    35.000000    10.000000    11.000000   192.000000
       680    34.000000    10.000000    10.000000   199.000000
       681    34.000000    10.000000    11.000000   206.000000
       682    33.000000     9.000000    11.000000   210.000000
       683    33.000000    10.000000    10.000000   206.000000
       684    32.000000     9.000000    11.000000   212.000000
       685    34.000000     9.000000    11.000000   206.000000
       686    33.000000     9.000000    11.000000   217.000000
       687    34.000000     9.000000    11.000000   210.000000
       688    35.000000     9.000000    11.000000   198.000000
       689    34.000000    10.000000    11.000000   200.000000
       690    34.000000    10.000000    11.000000   189.000000
       691    35.000000    10.000000    11.000000   187.000000
       692    35.000000     9.000000    11.000000   183.000000
       693    35.000000     9.000000    11.000000   183.000000
       694    35.000000     9.000000    11.000000   173.000000
       695    31.000000     9.000000    11.000000   180.000000
       696    31.000000     9.000000    11.000000   197.000000
       697    32.000000    10.000000    11.000000   186.000000
       698    29.000000     9.000000    11.000000   181.000000
       699    34.000000    10.000000    11.000000   201.000000
       700    32.000000    10.000000    11.000000   197.000000
       701    34.000000     9.000000    11.000000   193.000000
       702    34.000000    10.000000    11.000000   212.000000
       703    28.000000     9.000000    11.000000   203.000000
       704    33.000000    10.000000    12.000000   218.000000
       705    31.000000    10.000000    11.000000   200.000000
       706    32.000000     9.000000    11.000000   203.000000
       707    33.000000     9.000000    11.000000   207.000000
       708    38.000000    10.000000    11.000000   213.000000
       709    40.000000     9.000000    11.000000   233.000000
       710    40.000000     9.000000    11.000000   231.000000
       711    35.000000     9.000000    11.000000   204.000000
       712    33.000000     9.000000    10.000000   191.000000
       713    35.000000     9.000000    10.000000   180.000000
       714    34.000000     9.000000    10.000000   189.000000
       715    35.000000     9.000000    10.000000   183.000000
       716    34.000000     9.000000    10.000000   200.000000
       717    32.000000     9.000000    10.000000   198.000000
       718    36.000000     9.000000    10.000000   207.000000
       719    36.000000     9.000000    10.000000   210.000000
       720    39.000000     9.000000    10.000000   216.000000
       721    39.000000     9.000000    12.000000   214.000000
       722    36.000000     9.000000    12.000000   207.000000
       723    36.000000     9.000000    12.000000   212.000000
       724    35.000000    10.000000    12.000000   195.000000
       725    33.000000     9.000000    12.000000   195.000000
       726    34.000000     9.000000    11.000000   193.000000
       727    36.000000     9.000000    12.000000   193.000000
       728    39.000000     9.000000    12.000000   210.000000
       729    37.000000     9.000000    12.000000   207.000000
       730    36.000000     9.000000    11.000000   203.000000
       731    37.000000     9.000000    11.000000   216.000000
       732    38.000000     9.000000    10.000000   210.000000
       733    39.000000     9.000000    11.000000   201.000000
       734    38.000000     8.000000    11.000000   200.000000
       735    39.000000     9.000000    11.000000   197.000000
       736    40.000000     8.000000    11.000000   213.000000
       737    38.000000     9.000000    11.000000   225.000000
       738    39.000000     9.000000    11.000000   217.000000
       739    39.000000     9.000000    11.000000   209.000000
       740    40.000000     9.000000    12.000000   218.000000
       741    40.000000     9.000000    12.000000   213.000000
       742    41.000000     9.000000    12.000000   213.000000
       743    41.000000     9.000000    12.000000   218.000000
       744    41.000000     9.000000    12.000000   217.000000
       745    40.000000     9.000000    12.000000   217.000000
       746    42.000000     9.000000    12.000000   212.000000
       747    39.000000     9.000000    11.000000   211.000000
       748    42.000000    10.000000    11.000000   230.000000
       749    40.000000     9.000000    11.000000   212.000000
       750    39.000000     9.000000    11.000000   213.000000
       751    38.000000     9.000000    11.000000   208.000000
       752    38.000000     9.000000    11.000000   214.000000
       753    38.000000     9.000000    12.000000   213.000000
       754    38.000000     9.000000    10.000000   208.000000
       755    40.000000     9.000000    13.000000   202.000000
       756    43.000000     9.000000    12.000000   215.000000
       757    42.000000     9.000000    12.000000   214.000000
       758    42.000000     9.000000    12.000000   223.000000
       759    43.000000     9.000000    12.000000   224.000000
       760    40.000000     9.000000    12.000000   233.000000
       761    40.000000     9.000000    12.000000   243.000000
       762    38.000000     9.000000    12.000000   227.000000
       763    41.000000     9.000000    13.000000   219.000000
       764    42.000000     9.000000    13.000000   219.000000
       765    43.000000    11.000000    13.000000   230.000000
       766    45.000000    11.000000    13.000000   229.000000
       767    43.000000    12.000000    13.000000   226.000000
       768    46.000000    11.000000    13.000000   223.000000
       769    45.000000    11.000000    13.000000   226.000000
       770    40.000000    11.000000    13.000000   229.000000
       771    40.000000    11.000000    13.000000   233.000000
       772    42.000000    12.000000    11.000000   249.000000
       773    46.000000    12.000000    11.000000   228.000000
       774    46.000000    12.000000    13.000000   228.000000
       775    46.000000    12.000000    13.000000   223.000000
       776    46.000000    11.000000    13.000000   229.000000
       777    44.000000    10.000000    12.000000   216.000000
       778    44.000000    10.000000    12.000000   218.000000
       779    47.000000    11.000000    12.000000   212.000000
       780    47.000000    10.000000    12.000000   236.000000
       781    44.000000    11.000000    12.000000   218.000000
       782    45.000000    10.000000    12.000000   228.000000
       783    41.000000    10.000000    13.000000   219.000000
       784    43.000000    10.000000    13.000000   211.000000
       785    42.000000    10.000000    13.000000   205.000000
       786    41.000000    10.000000    13.000000   217.000000
       787    42.000000    10.000000    12.000000   202.000000
       788    41.000000    10.000000    12.000000   210.000000
       789    43.000000    10.000000    11.000000   207.000000
       790    47.000000    10.000000    11.000000   219.000000
       791    42.000000    10.000000    11.000000   209.000000
       792    43.000000    10.000000    11.000000   206.000000
       793    45.000000    10.000000    13.000000   215.000000
       794    44.000000    10.000000    13.000000   207.000000
       795    43.000000    10.000000    13.000000   214.000000
       796    45.000000    10.000000    13.000000   226.000000
       797    48.000000    11.000000    13.000000   240.000000
       798    45.000000    11.000000    13.000000   227.000000
       799    45.000000    11.000000    13.000000   239.000000
       800    44.000000    11.000000    13.000000   245.000000
       801    47.000000    11.000000    13.000000   240.000000
       802    50.000000    11.000000    13.000000   238.000000
       803    49.000000    11.000000    13.000000   246.000000
       804    45.000000    11.000000    13.000000   242.000000
       805    45.000000    11.000000    13.000000   237.000000
       806    45.000000    11.000000    13.000000   223.000000
       807    46.000000     9.000000    13.000000   230.000000
       808    47.000000    11.000000    13.000000   245.000000
       809    43.000000    11.000000    13.000000   218.000000
       810    49.000000    11.000000    13.000000   222.000000
       811    48.000000    11.000000    13.000000   232.000000
       812    48.000000    11.000000    13.000000   239.000000
       813    46.000000    12.000000    13.000000   245.000000
       814    44.000000    11.000000    13.000000   229.000000
       815    46.000000    12.000000    13.000000   236.000000
       816    52.000000    13.000000    13.000000   250.000000
       817    50.000000    13.000000    13.000000   242.000000
       818    52.000000    13.000000    13.000000   235.000000
       819    53.000000    12.000000    11.000000   237.000000
       820    49.000000    12.000000    11.000000   226.000000
       821    50.000000    12.000000    11.000000   237.000000
       822    47.000000    11.000000    10.000000   222.000000
       823    49.000000    11.000000    10.000000   225.000000
       824    51.000000    11.000000    10.000000   227.000000
       825    53.000000    11.000000    11.000000   242.000000
       826    54.000000    11.000000    11.000000   243.000000
       827    52.000000    11.000000    11.000000   249.000000
       828    51.000000    10.000000    11.000000   245.000000
       829    54.000000    11.000000    10.000000   258.000000
       830    53.000000    11.000000    10.000000   251.000000
       831    54.000000    11.000000    12.000000   267.000000
       832    52.000000    11.000000    12.000000   256.000000
       833    49.000000    11.000000    12.000000   240.000000
       834    52.000000    11.000000    12.000000   250.000000
       835    50.000000    11.000000    11.000000   241.000000
       836    49.000000    11.000000    11.000000   233.000000
       837    48.000000    11.000000    11.000000   224.000000
       838    50.000000    11.000000    11.000000   228.000000
       839    50.000000    11.000000    12.000000   230.000000
       840    50.000000    11.000000    11.000000   224.000000
       841    53.000000    11.000000    11.000000   229.000000
       842    51.000000    12.000000    11.000000   232.000000
       843    51.000000    12.000000    11.000000   226.000000
       844    51.000000    12.000000    11.000000   229.000000
       845    54.000000    12.000000    11.000000   249.000000
       846    55.000000    12.000000    12.000000   247.000000
       847    59.000000    12.000000    12.000000   250.000000
       848    54.000000    11.000000    12.000000   230.000000
       849    52.000000    10.000000    11.000000   239.000000
       850    53.000000    11.000000    11.000000   222.000000
       851    54.000000    10.000000    11.000000   238.000000
       852    56.000000    11.000000    11.000000   237.000000
       853    54.000000    10.000000    12.000000   229.000000
       854    52.000000    10.000000    12.000000   231.000000
       855    52.000000    10.000000    11.000000   237.000000
       856    49.000000    10.000000    11.000000   238.000000
       857    53.000000    12.000000    11.000000   242.000000
       858    50.000000    12.000000    11.000000   240.000000
       859    45.000000    11.000000    12.000000   234.000000
       860    48.000000    11.000000    12.000000   237.000000
       861    49.000000    12.000000    12.000000   245.000000
       862    51.000000    12.000000    12.000000   244.000000
       863    52.000000    10.000000    11.000000   241.000000
       864    52.000000    11.000000    12.000000   243.000000
       865    52.000000    11.000000    12.000000   243.000000
       866    53.000000    11.000000    12.000000   243.000000
       867    58.000000    11.000000    12.000000   250.000000
       868    56.000000    11.000000    12.000000   235.000000
       869    55.000000    12.000000    12.000000   235.000000
       870    58.000000    13.000000    12.000000   240.000000
       871    56.000000    13.000000    12.000000   244.000000
       872    55.000000    13.000000    12.000000   246.000000
       873    57.000000    10.000000    12.000000   246.000000
       874    57.000000    10.000000    12.000000   255.000000
       875    54.000000    13.000000    12.000000   234.000000
       876    54.000000    13.000000    12.000000   251.000000
       877    56.000000    13.000000    12.000000   235.000000
       878    53.000000    13.000000    12.000000   233.000000
       879    52.000000    13.000000    12.000000   229.000000
       880    55.000000    12.000000    12.000000   225.000000
       881    52.000000    12.000000    14.000000   237.000000
       882    52.000000    11.000000    14.000000   235.000000
       883    52.000000    12.000000    12.000000   220.000000
       884    55.000000    12.000000    12.000000   234.000000
       885    53.000000    11.000000    12.000000   220.000000
       886    51.000000    11.000000    11.000000   220.000000
       887    51.000000    11.000000    11.000000   241.000000
       888    51.000000    11.000000    11.000000   255.000000
       889    54.000000    11.000000    11.000000   251.000000
       890    54.000000    11.000000    11.000000   244.000000
       891    51.000000    11.000000    11.000000   240.000000
       892    54.000000    11.000000    11.000000   257.000000
       893    57.000000    11.000000    12.000000   261.000000
       894    59.000000    11.000000    12.000000   255.000000
       895    59.000000    11.000000    12.000000   259.000000
       896    56.000000    11.000000    12.000000   260.000000
       897    52.000000    10.000000    12.000000   245.000000
       898    53.000000    11.000000    12.000000   246.000000
       899    50.000000    10.000000    12.000000   243.000000
       900    52.000000    10.000000    11.000000   246.000000
       901    50.000000    10.000000    11.000000   253.000000
       902    55.000000    10.000000    12.000000   259.000000
       903    53.000000    10.000000    11.000000   260.000000
       904    51.000000    11.000000    12.000000   252.000000
       905    51.000000    11.000000    12.000000   245.000000
       906    52.000000    11.000000    11.000000   227.000000
       907    51.000000    10.000000    11.000000   234.000000
       908    50.000000    10.000000    12.000000   222.000000
       909    52.000000    10.000000    11.000000   233.000000
       910    51.000000    10.000000    12.000000   225.000000
       911    51.000000    10.000000    12.000000   225.000000
       912    52.000000    10.000000    12.000000   223.000000
       913    51.000000    11.000000    12.000000   231.000000
       914    48.000000    11.000000    11.000000   230.000000
       915    47.000000    12.000000    10.000000   222.000000
       916    47.000000    11.000000    10.000000   232.000000
       917    50.000000    11.000000    12.000000   235.000000
       918    54.000000    11.000000    17.000000   231.000000
       919    56.000000    11.000000    17.000000   235.000000
       920    56.000000    11.000000    17.000000   236.000000
       921    53.000000    10.000000    12.000000   242.000000
       922    55.000000    10.000000    12.000000   246.000000
       923    53.000000    10.000000    11.000000   234.000000
       924    51.000000    10.000000    12.000000   239.000000
       925    53.000000    10.000000    12.000000   237.000000
       926    58.000000    10.000000    13.000000   244.000000
       927    59.000000    10.000000    13.000000   242.000000
       928    60.000000    10.000000    13.000000   250.000000
       929    58.000000    12.000000    13.000000   258.000000
       930    58.000000    12.000000    13.000000   242.000000
       931    59.000000    11.000000    13.000000   235.000000
       932    61.000000    12.000000    13.000000   256.000000
       933    62.000000    12.000000    13.000000   250.000000
       934    60.000000    11.000000    13.000000   250.000000
       935    61.000000    10.000000    13.000000   264.000000
       936    61.000000    11.000000    12.000000   264.000000
       937    60.000000    11.000000    12.000000   265.000000
       938    64.000000    13.000000    12.000000   259.000000
       939    66.000000    13.000000    13.000000   278.000000
       940    62.000000    13.000000    13.000000   269.000000
       941    64.000000    14.000000    13.000000   271.000000
       942    69.000000    14.000000    13.000000   283.000000
       943    68.000000    14.000000    13.000000   281.000000
       944    65.000000    14.000000    12.000000   269.000000
       945    65.000000    14.000000    12.000000   273.000000
       946    62.000000    14.000000    12.000000   258.000000
       947    61.000000    14.000000    13.000000   262.000000
       948    62.000000    14.000000    12.000000   260.000000
       949    67.000000    13.000000    12.000000   263.000000
       950    60.000000    13.000000    12.000000   260.000000
       951    64.000000    13.000000    12.000000   264.000000
       952    62.000000    13.000000    11.000000   252.000000
       953    65.000000    13.000000    11.000000   264.000000
       954    68.000000    13.000000    12.000000   262.000000
       955    66.000000    13.000000    12.000000   270.000000
       956    70.000000    13.000000    11.000000   263.000000
       957    70.000000    13.000000    11.000000   259.000000
       958    68.000000    13.000000    11.000000   270.000000
       959    62.000000    13.000000    11.000000   255.000000
       960    63.000000    12.000000    11.000000   250.000000
       961    64.000000    12.000000    12.000000   260.000000
       962    63.000000    12.000000    12.000000   269.000000
       963    63.000000    12.000000    13.000000   256.000000
       964    65.000000    12.000000    12.000000   247.000000
       965    67.000000    12.000000    12.000000   245.000000
       966    60.000000    11.000000    12.000000   237.000000
       967    61.000000    11.000000    12.000000   241.000000
       968    64.000000    12.000000    13.000000   256.000000
       969    64.000000    12.000000    13.000000   253.000000
       970    63.000000    11.000000    13.000000   259.000000
       971    62.000000    11.000000    13.000000   279.000000
       972    60.000000    11.000000    13.000000   270.000000
       973    59.000000    11.000000    11.000000   248.000000
       974    59.000000    11.000000    11.000000   244.000000
       975    60.000000    11.000000    11.000000   243.000000
       976    58.000000    10.000000    11.000000   239.000000
       977    62.000000    11.000000    11.000000   263.000000
       978    61.000000    10.000000    11.000000   270.000000
       979    62.000000    11.000000    11.000000   273.000000
       980    62.000000    11.000000    11.000000   265.000000
       981    62.000000    11.000000    11.000000   258.000000
       982    61.000000    11.000000    11.000000   262.000000
       983    62.000000    11.000000    11.000000   254.000000
       984    59.000000    11.000000    11.000000   253.000000
       985    59.000000    11.000000    12.000000   252.000000
       986    58.000000    11.000000    12.000000   243.000000
       987    59.000000    11.000000    12.000000   246.000000
       988    57.000000    11.000000    12.000000   244.000000
       989    58.000000    11.000000    12.000000   249.000000
       990    63.000000    11.000000    13.000000   256.000000
       991    62.000000    11.000000    13.000000   256.000000
       992    65.000000    12.000000    12.000000   281.000000
       993    63.000000    11.000000    13.000000   271.000000
       994    65.000000    11.000000    13.000000   272.000000
       995    65.000000    11.000000    13.000000   273.000000
       996    64.000000    11.000000    12.000000   273.000000
       997    64.000000    11.000000    13.000000   278.000000
       998    63.000000    10.000000    13.000000   270.000000
       999    57.000000    10.000000    12.000000   257.000000
      1000    57.000000    10.000000    12.000000   245.000000
      1001    59.000000    10.000000    12.000000   252.000000
      1002    56.000000    11.000000    11.000000   244.000000
      1003    58.000000    11.000000    11.000000   258.000000
      1004    60.000000    11.000000    12.000000   259.000000
      1005    62.000000    11.000000    12.000000   260.000000
      1006    59.000000    11.000000    13.000000   255.000000
      1007    61.000000    11.000000    13.000000   263.000000
      1008    63.000000    10.000000    14.000000   271.000000
      1009    62.000000    10.000000    14.000000   271.000000
      1010    63.000000    11.000000    13.000000   270.000000
      1011    63.000000    11.000000    13.000000   268.000000
      1012    62.000000    11.000000    13.000000   266.000000
      1013    60.000000    11.000000    13.000000   259.000000
      1014    61.000000    12.000000    13.000000   260.000000
      1015    65.000000    12.000000    13.000000   258.000000
      1016    67.000000    12.000000    13.000000   267.000000
      1017    67.000000    11.000000    13.000000   262.000000
      1018    67.000000    12.000000    12.000000   267.000000
      1019    67.000000    12.000000    12.000000   267.000000
      1020    69.000000    11.000000    13.000000   272.000000
      1021    67.000000    11.000000    13.000000   268.000000
      1022    68.000000    11.000000    13.000000   260.000000
      1023    68.000000    11.000000    13.000000   260.000000
      1024    70.000000    11.000000    13.000000   272.000000
      1025    68.000000    11.000000    13.000000   261.000000
      1026    64.000000    11.000000    13.000000   274.000000
      1027    64.000000    11.000000    13.000000   268.000000
      1028    65.000000    11.000000    13.000000   277.000000
      1029    64.000000    11.000000    12.000000   280.000000
      1030    63.000000    11.000000    12.000000   271.000000
      1031    65.000000    11.000000    12.000000   265.000000
      1032    64.000000    11.000000    12.000000   266.000000
      1033    63.000000    11.000000    12.000000   250.000000
      1034    63.000000    11.000000    12.000000   248.000000
      1035    65.000000    11.000000    12.000000   269.000000
      1036    66.000000    11.000000    12.000000   282.000000
      1037    65.000000    11.000000    12.000000   276.000000
      1038    67.000000    11.000000    12.000000   283.000000
      1039    66.000000    11.000000    12.000000   295.000000
      1040    67.000000    11.000000    12.000000   290.000000
      1041    67.000000    11.000000    13.000000   297.000000
      1042    69.000000    11.000000    13.000000   292.000000
      1043    68.000000    11.000000    13.000000   292.000000
      1044    69.000000    11.000000    13.000000   284.000000
      1045    69.000000    11.000000    13.000000   280.000000
      1046    68.000000    11.000000    13.000000   280.000000
      1047    65.000000    11.000000    13.000000   262.000000
      1048    65.000000    11.000000    13.000000   259.000000
      1049    65.000000    11.000000    12.000000   268.000000
      1050    70.000000    11.000000    13.000000   257.000000
      1051    69.000000    11.000000    13.000000   259.000000
      1052    68.000000    11.000000    13.000000   257.000000
      1053    68.000000    11.000000    13.000000   257.000000
      1054    71.000000    11.000000    13.000000   278.000000
      1055    76.000000    11.000000    13.000000   260.000000
      1056    74.000000    11.000000    13.000000   278.000000
      1057    74.000000    11.000000    13.000000   285.000000
      1058    74.000000    11.000000    13.000000   268.000000
      1059    73.000000    11.000000    13.000000   278.000000
      1060    75.000000    11.000000    13.000000   288.000000
      1061    73.000000    11.000000    13.000000   284.000000
      1062    74.000000    11.000000    13.000000   276.000000
      1063    72.000000    11.000000    13.000000   266.000000
      1064    71.000000    12.000000    13.000000   259.000000
      1065    71.000000    12.000000    13.000000   263.000000
      1066    71.000000    11.000000    13.000000   264.000000
      1067    71.000000    11.000000    13.000000   265.000000
      1068    69.000000    11.000000    13.000000   262.000000
      1069    73.000000    11.000000    13.000000   272.000000
      1070    75.000000    11.000000    13.000000   279.000000
      1071    73.000000    11.000000    13.000000   275.000000
      1072    76.000000    11.000000    13.000000   283.000000
      1073    73.000000    12.000000    13.000000   286.000000
      1074    74.000000    12.000000    13.000000   282.000000
      1075    74.000000    11.000000    13.000000   283.000000
      1076    75.000000    11.000000    13.000000   293.000000
      1077    71.000000    11.000000    13.000000   291.000000
      1078    76.000000    11.000000    13.000000   299.000000
      1079    75.000000    12.000000    13.000000   292.000000
      1080    74.000000    12.000000    13.000000   295.000000
      1081    73.000000    12.000000    13.000000   300.000000
      1082    74.000000    12.000000    13.000000   290.000000
      1083    73.000000    12.000000    13.000000   292.000000
      1084    78.000000    12.000000    13.000000   298.000000
      1085    76.000000    12.000000    12.000000   295.000000
      1086    74.000000    12.000000    12.000000   298.000000
      1087    75.000000    12.000000    13.000000   286.000000
      1088    73.000000    12.000000    12.000000   289.000000
      1089    75.000000    12.000000    13.000000   294.000000
      1090    73.000000    12.000000    13.000000   288.000000
      1091    69.000000    12.000000    13.000000   281.000000
      1092    70.000000    12.000000    13.000000   275.000000
      1093    68.000000    12.000000    13.000000   273.000000
      1094    69.000000    12.000000    13.000000   273.000000
      1095    69.000000    12.000000    13.000000   277.000000
      1096    72.000000    12.000000    13.000000   283.000000
      1097    70.000000    11.000000    13.000000   278.000000
      1098    68.000000    12.000000    13.000000   284.000000
      1099    68.000000    12.000000    13.000000   289.000000
      1100    71.000000    12.000000    13.000000   284.000000
      1101    71.000000    11.000000    13.000000   277.000000
      1102    73.000000    12.000000    13.000000   284.000000
      1103    73.000000    12.000000    13.000000   291.000000
      1104    73.000000    11.000000    14.000000   288.000000
      1105    74.000000    12.000000    14.000000   295.000000
      1106    78.000000    12.000000    14.000000   297.000000
      1107    73.000000    13.000000    14.000000   298.000000
      1108    74.000000    12.000000    14.000000   289.000000
      1109    78.000000    12.000000    15.000000   289.000000
      1110    77.000000    12.000000    15.000000   285.000000
      1111    74.000000    12.000000    15.000000   292.000000
      1112    77.000000    12.000000    15.000000   308.000000
      1113    76.000000    12.000000    15.000000   290.000000
      1114    75.000000    12.000000    15.000000   310.000000
      1115    78.000000    12.000000    14.000000   314.000000
      1116    79.000000    12.000000    14.000000   326.000000
      1117    79.000000    12.000000    14.000000   318.000000
      1118    79.000000    12.000000    14.000000   326.000000
      1119    75.000000    12.000000    14.000000   308.000000
      1120    77.000000    12.000000    14.000000   302.000000
      1121    81.000000    14.000000    15.000000   322.000000
      1122    81.000000    14.000000    15.000000   327.000000
      1123    79.000000    13.000000    14.000000   319.000000
      1124    80.000000    13.000000    14.000000   308.000000
      1125    84.000000    13.000000    14.000000   301.000000
      1126    85.000000    13.000000    14.000000   315.000000
      1127    88.000000    13.000000    14.000000   319.000000
      1128    87.000000    13.000000    14.000000   317.000000
      1129    85.000000    13.000000    12.000000   310.000000
      1130    84.000000    12.000000    12.000000   303.000000
      1131    85.000000    13.000000    12.000000   312.000000
      1132    86.000000    13.000000    12.000000   302.000000
      1133    84.000000    13.000000    12.000000   307.000000
      1134    86.000000    13.000000    13.000000   306.000000
      1135    86.000000    13.000000    13.000000   327.000000
      1136    84.000000    13.000000    13.000000   316.000000
      1137    81.000000    12.000000    13.000000   310.000000
      1138    82.000000    13.000000    13.000000   309.000000
      1139    84.000000    12.000000    13.000000   306.000000
      1140    86.000000    13.000000    13.000000   302.000000
      1141    87.000000    12.000000    13.000000   307.000000
      1142    88.000000    13.000000    14.000000   320.000000
      1143    89.000000    14.000000    14.000000   310.000000
      1144    89.000000    13.000000    14.000000   307.000000
      1145    91.000000    14.000000    14.000000   316.000000
      1146    90.000000    14.000000    13.000000   317.000000
      1147    90.000000    14.000000    13.000000   317.000000
      1148    89.000000    13.000000    13.000000   300.000000
      1149    91.000000    13.000000    13.000000   316.000000
      1150    92.000000    13.000000    13.000000   320.000000
      1151    92.000000    13.000000    13.000000   310.000000
      1152    91.000000    13.000000    13.000000   307.000000
      1153    90.000000    13.000000    13.000000   294.000000
      1154    92.000000    14.000000    13.000000   303.000000
      1155    90.000000    14.000000    13.000000   295.000000
      1156    91.000000    14.000000    14.000000   296.000000
      1157    92.000000    14.000000    13.000000   291.000000
      1158    92.000000    14.000000    13.000000   299.000000
      1159    92.000000    14.000000    14.000000   299.000000
      1160    90.000000    13.000000    13.000000   304.000000
      1161    88.000000    13.000000    13.000000   300.000000
      1162    89.000000    13.000000    13.000000   303.000000
      1163    87.000000    12.000000    13.000000   307.000000
      1164    86.000000    12.000000    13.000000   296.000000
      1165    87.000000    13.000000    14.000000   304.000000
      1166    86.000000    12.000000    13.000000   297.000000
      1167    82.000000    12.000000    13.000000   296.000000
      1168    81.000000    12.000000    13.000000   300.000000
      1169    82.000000    12.000000    13.000000   297.000000
      1170    82.000000    12.000000    13.000000   305.000000
      1171    81.000000    13.000000    12.000000   303.000000
      1172    79.000000    12.000000    12.000000   304.000000
      1173    80.000000    12.000000    12.000000   298.000000
      1174    84.000000    12.000000    12.000000   303.000000
      1175    85.000000    13.000000    12.000000   309.000000
      1176    85.000000    13.000000    12.000000   297.000000
      1177    88.000000    13.000000    12.000000   303.000000
      1178    88.000000    13.000000    13.000000   303.000000
      1179    89.000000    13.000000    13.000000   299.000000
      1180    86.000000    13.000000    13.000000   299.000000
      1181    81.000000    14.000000    13.000000   280.000000
      1182    86.000000    13.000000    13.000000   302.000000
      1183    83.000000    13.000000    13.000000   295.000000
      1184    85.000000    13.000000    13.000000   282.000000
      1185    84.000000    13.000000    13.000000   294.000000
      1186    82.000000    13.000000    13.000000   285.000000
      1187    85.000000    13.000000    13.000000   285.000000
      1188    85.000000    13.000000    13.000000   285.000000
      1189    87.000000    13.000000    13.000000   290.000000
      1190    90.000000    13.000000    12.000000   292.000000
      1191    92.000000    13.000000    12.000000   299.000000
      1192    92.000000    13.000000    12.000000   315.000000
      1193    94.000000    13.000000    12.000000   310.000000
      1194    91.000000    13.000000    13.000000   312.000000
      1195    90.000000    13.000000    13.000000   307.000000
      1196    90.000000    13.000000    13.000000   316.000000
      1197    87.000000    13.000000    13.000000   309.000000
      1198    84.000000    13.000000    13.000000   308.000000
      1199    84.000000    13.000000    13.000000   302.000000
      1200    88.000000    13.000000    13.000000   309.000000
      1201    87.000000    13.000000    13.000000   308.000000
      1202    88.000000    13.000000    13.000000   326.000000
      1203    91.000000    14.000000    13.000000   309.000000
      1204    91.000000    14.000000    13.000000   308.000000
      1205    92.000000    14.000000    13.000000   304.000000
      1206    89.000000    13.000000    13.000000   303.000000
      1207    90.000000    13.000000    13.000000   308.000000
      1208    91.000000    13.000000    13.000000   319.000000
      1209    90.000000    13.000000    13.000000   309.000000
      1210    90.000000    13.000000    13.000000   318.000000
      1211    88.000000    12.000000    13.000000   327.000000
      1212    90.000000    12.000000    13.000000   336.000000
      1213    90.000000    12.000000    13.000000   303.000000
      1214    91.000000    12.000000    12.000000   316.000000
      1215    91.000000    12.000000    13.000000   306.000000
      1216    90.000000    13.000000    13.000000   301.000000
      1217    90.000000    13.000000    15.000000   311.000000
      1218    92.000000    13.000000    13.000000   310.000000
      1219    91.000000    13.000000    12.000000   304.000000
      1220    92.000000    13.000000    13.000000   309.000000
      1221    93.000000    14.000000    13.000000   323.000000
      1222    94.000000    13.000000    14.000000   323.000000
      1223    96.000000    14.000000    14.000000   326.000000
      1224    93.000000    16.000000    14.000000   333.000000
      1225    95.000000    15.000000    14.000000   325.000000
      1226    93.000000    15.000000    13.000000   316.000000
      1227    95.000000    13.000000    13.000000   315.000000
      1228    94.000000    12.000000    12.000000   313.000000
      1229    95.000000    12.000000    13.000000   321.000000
      1230    94.000000    13.000000    14.000000   312.000000
      1231    93.000000    13.000000    14.000000   310.000000
      1232    98.000000    13.000000    14.000000   310.000000
      1233    98.000000    17.000000    13.000000   315.000000
      1234    96.000000    17.000000    13.000000   315.000000
      1235    95.000000    17.000000    13.000000   309.000000
      1236    96.000000    17.000000    13.000000   331.000000
      1237    96.000000    14.000000    14.000000   326.000000
      1238    97.000000    13.000000    14.000000   321.000000
      1239    98.000000    13.000000    14.000000   317.000000
      1240    98.000000    13.000000    14.000000   314.000000
      1241   103.000000    13.000000    14.000000   333.000000


==> Figures/1-hole/1-OP_vs_dt/7-LL.txt <==
# Cycle: 25, status: ACC, move: ('cs', 13, 9, 60)
#     Time       Orderp
         0     5.000000     8.000000     8.000000   161.000000
         1     6.000000     7.000000     6.000000   156.000000
         2     6.000000     7.000000     6.000000   163.000000
         3     7.000000     8.000000     6.000000   159.000000
         4     8.000000     6.000000     7.000000   150.000000
         5     7.000000     6.000000     8.000000   164.000000
         6     9.000000     5.000000     8.000000   169.000000
         7    10.000000     5.000000     8.000000   170.000000
         8    10.000000     6.000000     7.000000   176.000000
         9     7.000000     7.000000     6.000000   154.000000
        10     6.000000     7.000000     6.000000   156.000000
        11     6.000000     7.000000     7.000000   150.000000
        12     9.000000     7.000000     7.000000   167.000000
        13    10.000000     7.000000     7.000000   171.000000
        14     9.000000     7.000000     7.000000   177.000000
        15     9.000000     7.000000     7.000000   174.000000
        16     9.000000     7.000000     6.000000   175.000000
        17    13.000000     7.000000     7.000000   171.000000
        18    11.000000     8.000000     7.000000   177.000000
        19     9.000000     8.000000     8.000000   153.000000
        20    12.000000     7.000000     8.000000   155.000000
        21    13.000000     6.000000     8.000000   144.000000
        22    13.000000     6.000000     9.000000   162.000000
        23    13.000000     6.000000     9.000000   149.000000
        24    14.000000     6.000000     9.000000   140.000000
        25    13.000000     6.000000    10.000000   140.000000
        26    15.000000     8.000000    10.000000   167.000000
        27    13.000000     8.000000    13.000000   154.000000
        28    13.000000     7.000000    14.000000   157.000000
        29    11.000000     7.000000    14.000000   155.000000
        30    14.000000     5.000000    14.000000   161.000000
        31    13.000000     5.000000    11.000000   159.000000
        32    12.000000     5.000000    10.000000   157.000000
        33    13.000000     5.000000    10.000000   181.000000
        34    11.000000     6.000000    10.000000   176.000000
        35    10.000000     7.000000    10.000000   179.000000
        36    11.000000     6.000000    10.000000   178.000000
        37    10.000000     5.000000    13.000000   165.000000
        38     9.000000     5.000000     8.000000   154.000000
        39     9.000000     5.000000     8.000000   161.000000
        40    13.000000     5.000000     8.000000   147.000000
        41    11.000000     5.000000     8.000000   143.000000
        42    10.000000     5.000000     8.000000   156.000000
        43    12.000000     5.000000     9.000000   153.000000
        44    14.000000     5.000000    11.000000   157.000000
        45    11.000000     6.000000    10.000000   151.000000
        46    11.000000     6.000000    11.000000   162.000000
        47    13.000000     6.000000    10.000000   150.000000
        48    11.000000     6.000000    10.000000   151.000000
        49     9.000000     6.000000    10.000000   140.000000
        50    10.000000     5.000000    10.000000   148.000000
        51     9.000000     5.000000     8.000000   146.000000
        52     8.000000     6.000000     7.000000   134.000000
        53     9.000000     6.000000    11.000000   144.000000
        54    12.000000     6.000000     9.000000   173.000000
        55    12.000000     6.000000     9.000000   160.000000
        56     8.000000     8.000000     8.000000   147.000000
        57     8.000000     9.000000     7.000000   151.000000
        58     6.000000     8.000000     7.000000   150.000000
        59     5.000000     8.000000     7.000000   141.000000


==> Figures/1-hole/1-OP_vs_dt/8-LL.txt <==
# Cycle: 26, status: ACC, move: ('cs', 11, 9, 145)
#     Time       Orderp
         0     4.000000     7.000000     6.000000   147.000000
         1     6.000000     7.000000     6.000000   172.000000
         2     9.000000     7.000000     9.000000   207.000000
         3    11.000000     6.000000     9.000000   179.000000
         4    14.000000     6.000000     9.000000   194.000000
         5    13.000000     6.000000     9.000000   186.000000
         6    10.000000     6.000000     7.000000   179.000000
         7    11.000000     6.000000     7.000000   177.000000
         8     9.000000     6.000000     6.000000   171.000000
         9     7.000000     6.000000     6.000000   172.000000
        10     8.000000     8.000000     9.000000   179.000000
        11    10.000000     6.000000     8.000000   181.000000
        12     9.000000     5.000000     6.000000   168.000000
        13     8.000000     5.000000     6.000000   163.000000
        14    11.000000     5.000000     6.000000   168.000000
        15     9.000000     5.000000     6.000000   167.000000
        16     9.000000     8.000000     6.000000   168.000000
        17    11.000000     5.000000     6.000000   165.000000
        18     8.000000     5.000000     6.000000   174.000000
        19    10.000000     5.000000     6.000000   164.000000
        20     8.000000     6.000000     6.000000   179.000000
        21     7.000000     6.000000     5.000000   175.000000
        22     6.000000     5.000000     7.000000   173.000000
        23     6.000000     5.000000     7.000000   166.000000
        24     9.000000     6.000000     7.000000   173.000000
        25     9.000000     6.000000     7.000000   162.000000
        26     9.000000     6.000000     7.000000   177.000000
        27     8.000000     6.000000     7.000000   187.000000
        28     8.000000     6.000000     7.000000   169.000000
        29     8.000000     8.000000     7.000000   169.000000
        30     9.000000     7.000000     7.000000   168.000000
        31    11.000000     7.000000     9.000000   174.000000
        32     8.000000     7.000000     9.000000   151.000000
        33     9.000000     7.000000     9.000000   154.000000
        34     9.000000     8.000000     9.000000   160.000000
        35     7.000000     8.000000     7.000000   152.000000
        36     8.000000     8.000000     7.000000   156.000000
        37    10.000000     8.000000     7.000000   157.000000
        38    11.000000     8.000000     6.000000   186.000000
        39    14.000000     5.000000     6.000000   186.000000
        40    11.000000     6.000000     7.000000   194.000000
        41    12.000000     5.000000     7.000000   190.000000
        42    12.000000     5.000000     7.000000   168.000000
        43    11.000000     5.000000     6.000000   157.000000
        44    11.000000     5.000000     6.000000   151.000000
        45    11.000000     6.000000     6.000000   147.000000
        46    11.000000     6.000000     6.000000   169.000000
        47    10.000000     9.000000     6.000000   194.000000
        48    10.000000     7.000000     7.000000   185.000000
        49    10.000000     6.000000     7.000000   165.000000
        50    11.000000     6.000000     7.000000   185.000000
        51    10.000000     6.000000     8.000000   191.000000
        52    10.000000     6.000000     7.000000   194.000000
        53    12.000000     7.000000     7.000000   196.000000
        54    13.000000     7.000000     7.000000   192.000000
        55    11.000000     6.000000     7.000000   181.000000
        56    10.000000     6.000000     7.000000   186.000000
        57    10.000000     6.000000     7.000000   191.000000
        58    11.000000     6.000000     8.000000   187.000000
        59     9.000000     6.000000     8.000000   167.000000
        60    11.000000     6.000000     8.000000   178.000000
        61    10.000000     6.000000     8.000000   164.000000
        62    11.000000     6.000000     8.000000   158.000000
        63    11.000000     8.000000     7.000000   166.000000
        64    12.000000     8.000000     7.000000   169.000000
        65    11.000000     6.000000     6.000000   157.000000
        66    10.000000     6.000000     6.000000   155.000000
        67     8.000000     6.000000     7.000000   153.000000
        68     8.000000     6.000000     7.000000   151.000000
        69     6.000000     6.000000     7.000000   153.000000
        70     9.000000     8.000000     7.000000   153.000000
        71     8.000000     7.000000     6.000000   168.000000
        72     7.000000     7.000000     6.000000   151.000000
        73     9.000000     7.000000     6.000000   164.000000
        74     9.000000     7.000000     6.000000   160.000000
        75    10.000000     7.000000     6.000000   156.000000
        76     9.000000     7.000000     6.000000   149.000000
        77    10.000000     9.000000     6.000000   168.000000
        78    14.000000     8.000000     6.000000   170.000000
        79    13.000000     8.000000     7.000000   158.000000
        80    15.000000     8.000000     7.000000   176.000000
        81    18.000000     8.000000     6.000000   168.000000
        82    17.000000     7.000000     6.000000   190.000000
        83    18.000000     7.000000     7.000000   180.000000
        84    15.000000     6.000000     6.000000   175.000000
        85    18.000000     7.000000     6.000000   178.000000
        86    16.000000     6.000000     6.000000   174.000000
        87    16.000000     6.000000     6.000000   179.000000
        88    14.000000     6.000000     6.000000   166.000000
        89    13.000000     6.000000     6.000000   165.000000
        90    18.000000     7.000000     6.000000   167.000000
        91    17.000000     7.000000     6.000000   169.000000
        92    15.000000     7.000000     7.000000   161.000000
        93    14.000000     9.000000     6.000000   171.000000
        94    14.000000     8.000000     6.000000   167.000000
        95    13.000000     7.000000     6.000000   164.000000
        96    12.000000     7.000000     6.000000   154.000000
        97    13.000000     7.000000     7.000000   165.000000
        98    10.000000     7.000000     8.000000   167.000000
        99     9.000000     7.000000     8.000000   160.000000
       100    12.000000     7.000000     6.000000   149.000000
       101    11.000000     7.000000     6.000000   156.000000
       102    11.000000     7.000000     6.000000   150.000000
       103    10.000000     7.000000     6.000000   152.000000
       104    10.000000     7.000000     7.000000   173.000000
       105     9.000000     7.000000     7.000000   172.000000
       106    11.000000     7.000000     7.000000   168.000000
       107    12.000000     7.000000     7.000000   167.000000
       108     9.000000     7.000000     7.000000   166.000000
       109    13.000000     7.000000     7.000000   162.000000
       110    12.000000     7.000000     7.000000   179.000000
       111     9.000000     7.000000     7.000000   178.000000
       112    10.000000     7.000000     7.000000   173.000000
       113    12.000000     7.000000     6.000000   183.000000
       114    13.000000     7.000000     6.000000   162.000000
       115    12.000000     6.000000     6.000000   161.000000
       116    11.000000     6.000000     6.000000   150.000000
       117     9.000000     7.000000     6.000000   158.000000
       118    11.000000     7.000000     7.000000   157.000000
       119    11.000000     8.000000     7.000000   160.000000
       120    10.000000     8.000000     7.000000   169.000000
       121    12.000000     8.000000     7.000000   164.000000
       122    12.000000     8.000000     7.000000   180.000000
       123    13.000000     8.000000     7.000000   176.000000
       124    12.000000     8.000000     9.000000   164.000000
       125    15.000000     8.000000     9.000000   169.000000
       126    11.000000     7.000000     7.000000   172.000000
       127    13.000000     6.000000     7.000000   160.000000
       128    14.000000     6.000000     7.000000   169.000000
       129    13.000000     6.000000     7.000000   170.000000
       130    11.000000     7.000000     9.000000   154.000000
       131     7.000000     7.000000     9.000000   158.000000
       132    10.000000     6.000000     8.000000   140.000000
       133    12.000000     6.000000     8.000000   158.000000
       134     9.000000     6.000000     7.000000   151.000000
       135    10.000000     8.000000     6.000000   160.000000
       136    10.000000     7.000000     6.000000   153.000000
       137    12.000000     8.000000     6.000000   171.000000
       138    15.000000     8.000000     6.000000   175.000000
       139     9.000000    10.000000     6.000000   164.000000
       140     7.000000     8.000000     7.000000   161.000000
       141     9.000000     8.000000     7.000000   174.000000
       142     8.000000     8.000000     8.000000   160.000000
       143     6.000000     8.000000     8.000000   162.000000
       144     5.000000     8.000000     7.000000   162.000000


==> Figures/1-hole/1-OP_vs_dt/9-LL.txt <==
# Cycle: 27, status: ACC, move: ('cs', 12, 10, 197)
#     Time       Orderp
         0     4.000000     8.000000     7.000000   145.000000
         1     6.000000     8.000000     7.000000   151.000000
         2     7.000000     8.000000     7.000000   136.000000
         3     9.000000     8.000000     6.000000   138.000000
         4    11.000000     8.000000     7.000000   146.000000
         5     9.000000     8.000000     6.000000   147.000000
         6     8.000000     8.000000     6.000000   136.000000
         7     8.000000     8.000000     7.000000   162.000000
         8     7.000000     8.000000     7.000000   164.000000
         9     8.000000     6.000000     7.000000   165.000000
        10     8.000000     7.000000     7.000000   162.000000
        11     8.000000     6.000000     7.000000   157.000000
        12    10.000000     7.000000     7.000000   151.000000
        13    10.000000     7.000000     7.000000   141.000000
        14     9.000000     6.000000     7.000000   140.000000
        15     7.000000     7.000000     7.000000   149.000000
        16    13.000000     8.000000     7.000000   156.000000
        17    10.000000     7.000000     8.000000   157.000000
        18     9.000000     8.000000     8.000000   157.000000
        19    10.000000     9.000000     9.000000   173.000000
        20    12.000000     8.000000     8.000000   183.000000
        21    10.000000     7.000000     8.000000   171.000000
        22    12.000000     7.000000     8.000000   164.000000
        23    12.000000     9.000000     8.000000   175.000000
        24    12.000000     9.000000     8.000000   171.000000
        25    12.000000     9.000000     8.000000   167.000000
        26    10.000000     9.000000     8.000000   156.000000
        27     9.000000     9.000000     7.000000   161.000000
        28     9.000000     9.000000     7.000000   165.000000
        29     9.000000     9.000000     7.000000   142.000000
        30    11.000000     8.000000     7.000000   140.000000
        31    12.000000     8.000000     7.000000   155.000000
        32    12.000000     8.000000     7.000000   160.000000
        33    13.000000     8.000000     7.000000   151.000000
        34    14.000000     9.000000     7.000000   154.000000
        35    12.000000     9.000000     9.000000   152.000000
        36    15.000000     9.000000     9.000000   162.000000
        37    13.000000     9.000000     9.000000   164.000000
        38    13.000000     9.000000     9.000000   169.000000
        39    13.000000     9.000000     9.000000   171.000000
        40    13.000000     9.000000     8.000000   176.000000
        41    13.000000     8.000000     8.000000   169.000000
        42    14.000000     8.000000     8.000000   164.000000
        43    15.000000     8.000000     8.000000   164.000000
        44    12.000000     8.000000     8.000000   175.000000
        45    10.000000     8.000000     8.000000   171.000000
        46    14.000000     9.000000     8.000000   180.000000
        47    15.000000    10.000000     9.000000   174.000000
        48    13.000000     9.000000     9.000000   155.000000
        49    13.000000     9.000000     8.000000   164.000000
        50    12.000000     9.000000    10.000000   153.000000
        51    12.000000     9.000000    10.000000   150.000000
        52    10.000000     9.000000    10.000000   151.000000
        53    11.000000     9.000000    10.000000   152.000000
        54    12.000000     9.000000    10.000000   145.000000
        55    13.000000     9.000000    10.000000   162.000000
        56    14.000000     8.000000     9.000000   174.000000
        57    10.000000     8.000000     9.000000   161.000000
        58    10.000000     8.000000     9.000000   160.000000
        59     8.000000     8.000000     9.000000   164.000000
        60    11.000000     8.000000     9.000000   162.000000
        61    14.000000     8.000000     9.000000   176.000000
        62    16.000000     8.000000     9.000000   177.000000
        63    14.000000     8.000000     9.000000   174.000000
        64    14.000000     8.000000    10.000000   176.000000
        65    12.000000     8.000000    10.000000   171.000000
        66    14.000000     8.000000    10.000000   171.000000
        67    12.000000     8.000000     8.000000   162.000000
        68    11.000000     8.000000     7.000000   159.000000
        69    13.000000     8.000000     7.000000   173.000000
        70    15.000000     9.000000     7.000000   167.000000
        71    13.000000     9.000000     6.000000   160.000000
        72    16.000000     9.000000     7.000000   179.000000
        73    17.000000     9.000000     7.000000   185.000000
        74    20.000000     9.000000     8.000000   181.000000
        75    18.000000     9.000000     8.000000   183.000000
        76    20.000000     9.000000     8.000000   190.000000
        77    19.000000     9.000000     7.000000   200.000000
        78    19.000000    10.000000     8.000000   193.000000
        79    16.000000     9.000000     7.000000   180.000000
        80    16.000000     9.000000     7.000000   179.000000
        81    19.000000     9.000000     7.000000   175.000000
        82    20.000000     9.000000     8.000000   192.000000
        83    20.000000    10.000000     8.000000   185.000000
        84    19.000000    10.000000     8.000000   192.000000
        85    19.000000     9.000000     7.000000   175.000000
        86    18.000000     9.000000     7.000000   175.000000
        87    16.000000     6.000000     7.000000   179.000000
        88    16.000000     6.000000     6.000000   166.000000
        89    15.000000     6.000000     6.000000   164.000000
        90    17.000000     9.000000     8.000000   169.000000
        91    15.000000     9.000000     9.000000   170.000000
        92    16.000000     9.000000     8.000000   165.000000
        93    19.000000     9.000000     8.000000   185.000000
        94    18.000000     9.000000     8.000000   180.000000
        95    15.000000     9.000000     6.000000   180.000000
        96    15.000000     9.000000     7.000000   182.000000
        97    17.000000     7.000000     7.000000   170.000000
        98    14.000000     7.000000     7.000000   165.000000
        99    13.000000     7.000000     6.000000   159.000000
       100    13.000000     7.000000     6.000000   167.000000
       101    14.000000     7.000000     6.000000   164.000000
       102    14.000000     7.000000     7.000000   160.000000
       103    13.000000     7.000000     6.000000   166.000000
       104    13.000000     7.000000     8.000000   163.000000
       105    13.000000     7.000000     8.000000   182.000000
       106    14.000000     8.000000     6.000000   163.000000
       107    18.000000     8.000000     6.000000   178.000000
       108    17.000000     8.000000     6.000000   175.000000
       109    17.000000     7.000000     7.000000   180.000000
       110    14.000000     6.000000     7.000000   180.000000
       111    16.000000     7.000000     7.000000   198.000000
       112    16.000000     7.000000     8.000000   186.000000
       113    16.000000     7.000000     8.000000   188.000000
       114    19.000000     7.000000     9.000000   184.000000
       115    18.000000     7.000000    10.000000   196.000000
       116    19.000000     7.000000    10.000000   190.000000
       117    17.000000    11.000000     7.000000   181.000000
       118    19.000000     8.000000     6.000000   176.000000
       119    18.000000     8.000000     6.000000   169.000000
       120    16.000000     8.000000     6.000000   177.000000
       121    16.000000     8.000000     6.000000   183.000000
       122    17.000000     8.000000     7.000000   175.000000
       123    18.000000     8.000000     7.000000   184.000000
       124    18.000000     8.000000     7.000000   181.000000
       125    16.000000    10.000000     7.000000   177.000000
       126    17.000000    11.000000     7.000000   185.000000
       127    16.000000    11.000000     7.000000   180.000000
       128    16.000000     8.000000     6.000000   171.000000
       129    16.000000     8.000000     6.000000   166.000000
       130    16.000000     8.000000     7.000000   190.000000
       131    18.000000     8.000000     6.000000   196.000000
       132    18.000000     8.000000     6.000000   194.000000
       133    18.000000     9.000000     6.000000   200.000000
       134    19.000000     8.000000     6.000000   192.000000
       135    14.000000     8.000000     6.000000   179.000000
       136    13.000000     8.000000     6.000000   172.000000
       137    15.000000     7.000000     6.000000   174.000000
       138    14.000000     7.000000     6.000000   182.000000
       139    16.000000     8.000000     7.000000   187.000000
       140    16.000000     8.000000     7.000000   186.000000
       141    16.000000     8.000000     7.000000   179.000000
       142    18.000000     8.000000     7.000000   189.000000
       143    17.000000     7.000000     7.000000   189.000000
       144    22.000000     8.000000     7.000000   197.000000
       145    22.000000     8.000000     7.000000   203.000000
       146    24.000000     8.000000     7.000000   193.000000
       147    23.000000     8.000000     7.000000   182.000000
       148    20.000000     7.000000     7.000000   185.000000
       149    23.000000     7.000000     7.000000   189.000000
       150    22.000000     8.000000     7.000000   179.000000
       151    23.000000     8.000000     8.000000   181.000000
       152    24.000000     9.000000     8.000000   195.000000
       153    24.000000     8.000000    10.000000   196.000000
       154    21.000000     8.000000     8.000000   187.000000
       155    20.000000     9.000000     6.000000   190.000000
       156    17.000000     8.000000     6.000000   183.000000
       157    16.000000     8.000000     6.000000   186.000000
       158    16.000000     8.000000     8.000000   190.000000
       159    17.000000     8.000000     8.000000   183.000000
       160    18.000000     8.000000     8.000000   219.000000
       161    17.000000     8.000000     7.000000   197.000000
       162    15.000000     9.000000     7.000000   199.000000
       163    15.000000     8.000000     7.000000   197.000000
       164    17.000000     8.000000     7.000000   203.000000
       165    19.000000     8.000000     8.000000   221.000000
       166    18.000000     8.000000     8.000000   201.000000
       167    17.000000     8.000000     8.000000   218.000000
       168    17.000000     7.000000     8.000000   204.000000
       169    18.000000     8.000000     7.000000   204.000000
       170    17.000000     7.000000     7.000000   204.000000
       171    17.000000     9.000000     7.000000   193.000000
       172    17.000000     8.000000     7.000000   192.000000
       173    15.000000     8.000000     7.000000   192.000000
       174    12.000000    10.000000     8.000000   179.000000
       175     9.000000    10.000000     7.000000   170.000000
       176    10.000000    13.000000     8.000000   166.000000
       177    10.000000     7.000000     8.000000   178.000000
       178    10.000000     7.000000     8.000000   177.000000
       179     8.000000     7.000000     7.000000   155.000000
       180    11.000000     6.000000     7.000000   161.000000
       181    11.000000     7.000000     6.000000   146.000000
       182     8.000000     6.000000     5.000000   142.000000
       183     7.000000     7.000000     5.000000   140.000000
       184     9.000000     7.000000     6.000000   151.000000
       185    11.000000     7.000000     6.000000   163.000000
       186    10.000000     7.000000     7.000000   170.000000
       187    12.000000     8.000000     6.000000   164.000000
       188    10.000000     8.000000     6.000000   161.000000
       189    14.000000     8.000000     7.000000   170.000000
       190    13.000000     9.000000     7.000000   174.000000
       191    14.000000     9.000000     7.000000   169.000000
       192    12.000000     9.000000     6.000000   149.000000
       193    10.000000     9.000000     6.000000   146.000000
       194     9.000000     9.000000     6.000000   144.000000
       195     8.000000     8.000000     8.000000   169.000000
       196     5.000000     8.000000     6.000000   149.000000


==> Figures/1-hole/1-OP_vs_dt/low-247.txt <==
0.00		5
0.10		10
0.20		7
0.30		10
0.40		8
0.50		7
0.60		8
0.70		9
0.80		8
0.90		10
1.00		11
1.10		9
1.20		9
1.30		12
1.40		13
1.50		10
1.60		10
1.70		10
1.80		10
1.90		11
2.00		12
2.10		11
2.20		10
2.30		10
2.40		12
2.50		8
2.60		8
2.70		10
2.80		12
2.90		12
3.00		11
3.10		12
3.20		14
3.30		12
3.40		12
3.50		11
3.60		10
3.70		11
3.80		9
3.90		12
4.00		10
4.10		15
4.20		19
4.30		14
4.40		9
4.50		9
4.60		9
4.70		11
4.80		9
4.90		9
5.00		9
5.10		10
5.20		9
5.30		8
5.40		12
5.50		13
5.60		13
5.70		14
5.80		14
5.90		14
6.00		15
6.10		10
6.20		12
6.30		14
6.40		13
6.50		13
6.60		15
6.70		15
6.80		15
6.90		13
7.00		15
7.10		17
7.20		16
7.30		18
7.40		17
7.50		15
7.60		14
7.70		17
7.80		16
7.90		12
8.00		14
8.10		15
8.20		13
8.30		16
8.40		12
8.50		14
8.60		18
8.70		17
8.80		11
8.90		10
9.00		13
9.10		11
9.20		11
9.30		13
9.40		10
9.50		16
9.60		12
9.70		11
9.80		13
9.90		13
10.00		12
10.10		12
10.20		11
10.30		14
10.40		17
10.50		18
10.60		17
10.70		14
10.80		16
10.90		15
11.00		12
11.10		12
11.20		15
11.30		12
11.40		14
11.50		12
11.60		14
11.70		17
11.80		14
11.90		16
12.00		18
12.10		17
12.20		18
12.30		18
12.40		17
12.50		10
12.60		13
12.70		12
12.80		14
12.90		19
13.00		20
13.10		17
13.20		17
13.30		15
13.40		18
13.50		17
13.60		16
13.70		15
13.80		15
13.90		16
14.00		16
14.10		15
14.20		12
14.30		14
14.40		18
14.50		15
14.60		15
14.70		15
14.80		15
14.90		16
15.00		16
15.10		15
15.20		19
15.30		14
15.40		18
15.50		16
15.60		19
15.70		21
15.80		25
15.90		23
16.00		24
16.10		27
16.20		22
16.30		22
16.40		23
16.50		23
16.60		20
16.70		18
16.80		19
16.90		17
17.00		17
17.10		17
17.20		18
17.30		18
17.40		22
17.50		19
17.60		22
17.70		18
17.80		24
17.90		26
18.00		29
18.10		26
18.20		22
18.30		22
18.40		21
18.50		23
18.60		23
18.70		25
18.80		26
18.90		28
19.00		26
19.10		21
19.20		22
19.30		24
19.40		27
19.50		26
19.60		26
19.70		29
19.80		27
19.90		28
20.00		28
20.10		25
20.20		26
20.30		25
20.40		27
20.50		27
20.60		27
20.70		25
20.80		23
20.90		28
21.00		27
21.10		24
21.20		25
21.30		28
21.40		22
21.50		22
21.60		21
21.70		23
21.80		25
21.90		29
22.00		29
22.10		27
22.20		25
22.30		21
22.40		23
22.50		27
22.60		29
22.70		28
22.80		29
22.90		28
23.00		29
23.10		27
23.20		27
23.30		25
23.40		24
23.50		25
23.60		23
23.70		22
23.80		22
23.90		24
24.00		26
24.10		24
24.20		25
24.30		25
24.40		23
24.50		21
24.60		22
24.70		23
24.80		26
24.90		25
25.00		22
25.10		21
25.20		23
25.30		21
25.40		21
25.50		24
25.60		26
25.70		24
25.80		24
25.90		24
26.00		25
26.10		24
26.20		21
26.30		20
26.40		19
26.50		15
26.60		13
26.70		16
26.80		13
26.90		16
27.00		20
27.10		21
27.20		21
27.30		21
27.40		19
27.50		21
27.60		21
27.70		23
27.80		22
27.90		24
28.00		22
28.10		22
28.20		19
28.30		24
28.40		18
28.50		19
28.60		21
28.70		21
28.80		20
28.90		24
29.00		23
29.10		27
29.20		24
29.30		23
29.40		25
29.50		25
29.60		17
29.70		17
29.80		18
29.90		20
30.00		21
30.10		21
30.20		24
30.30		22
30.40		21
30.50		22
30.60		20
30.70		21
30.80		21
30.90		23
31.00		20
31.10		24
31.20		23
31.30		23
31.40		21
31.50		24
31.60		27
31.70		27
31.80		26
31.90		28
32.00		26
32.10		28
32.20		24
32.30		26
32.40		25
32.50		29
32.60		28
32.70		27
32.80		25
32.90		28
33.00		24
33.10		18
33.20		20
33.30		22
33.40		19
33.50		17
33.60		18
33.70		18
33.80		18
33.90		20
34.00		18
34.10		22
34.20		26
34.30		28
34.40		22
34.50		21
34.60		22
34.70		21
34.80		22
34.90		19
35.00		19
35.10		19
35.20		21
35.30		22
35.40		20
35.50		14
35.60		15
35.70		18
35.80		18
35.90		16
36.00		21
36.10		20
36.20		20
36.30		18
36.40		19
36.50		23
36.60		25
36.70		23
36.80		21
36.90		23
37.00		21
37.10		23
37.20		24
37.30		23
37.40		23
37.50		23
37.60		22
37.70		21
37.80		23
37.90		23
38.00		23
38.10		22
38.20		21
38.30		23
38.40		20
38.50		21
38.60		20
38.70		17
38.80		19
38.90		21
39.00		26
39.10		22
39.20		23
39.30		24
39.40		21
39.50		17
39.60		20
39.70		21
39.80		22
39.90		22
40.00		27
40.10		21
40.20		22
40.30		21
40.40		23
40.50		22
40.60		20
40.70		15
40.80		16
40.90		22
41.00		21
41.10		23
41.20		23
41.30		22
41.40		22
41.50		18
41.60		20
41.70		20
41.80		22
41.90		22
42.00		16
42.10		16
42.20		13
42.30		15
42.40		11
42.50		9
42.60		11
42.70		10
42.80		13
42.90		10
43.00		9
43.10		16
43.20		15
43.30		16
43.40		16
43.50		14
43.60		17
43.70		18
43.80		20
43.90		14
44.00		14
44.10		15
44.20		17
44.30		16
44.40		19
44.50		16
44.60		15
44.70		14
44.80		13
44.90		16
45.00		18
45.10		17
45.20		19
45.30		19
45.40		18
45.50		17
45.60		16
45.70		14
45.80		15
45.90		16
46.00		14
46.10		12
46.20		15
46.30		14
46.40		14
46.50		12
46.60		13
46.70		15
46.80		14
46.90		14
47.00		12
47.10		13
47.20		13
47.30		13
47.40		13
47.50		11
47.60		12
47.70		12
47.80		14
47.90		17
48.00		10
48.10		12
48.20		13
48.30		12
48.40		10
48.50		12
48.60		12
48.70		12
48.80		14
48.90		14
49.00		13
49.10		13
49.20		14
49.30		17
49.40		18
49.50		17
49.60		17
49.70		17
49.80		14
49.90		14
50.00		14
50.10		16
50.20		16
50.30		16
50.40		15
50.50		9
50.60		10
50.70		13
50.80		10
50.90		10
51.00		12
51.10		10
51.20		10
51.30		8
51.40		9
51.50		9
51.60		9
51.70		10
51.80		13
51.90		14
52.00		12
52.10		11
52.20		14
52.30		17
52.40		15
52.50		17
52.60		17
52.70		14
52.80		12
52.90		16
53.00		14
53.10		13
53.20		14
53.30		14
53.40		13
53.50		18
53.60		16
53.70		17
53.80		13
53.90		15
54.00		17
54.10		17
54.20		17
54.30		18
54.40		16
54.50		19
54.60		17
54.70		17
54.80		15
54.90		15
55.00		14
55.10		14
55.20		15
55.30		18
55.40		16
55.50		15
55.60		15
55.70		15
55.80		15
55.90		14
56.00		15
56.10		14
56.20		14
56.30		14
56.40		11
56.50		11
56.60		13
56.70		13
56.80		15
56.90		14
57.00		16
57.10		12
57.20		12
57.30		14
57.40		20
57.50		18
57.60		15
57.70		14
57.80		15
57.90		13
58.00		14
58.10		17
58.20		17
58.30		17
58.40		17
58.50		17
58.60		14
58.70		13
58.80		14
58.90		11
59.00		14
59.10		11
59.20		11
59.30		12
59.40		10
59.50		12
59.60		11
59.70		11
59.80		14
59.90		12
60.00		13
60.10		12
60.20		13
60.30		12
60.40		13
60.50		13
60.60		13
60.70		14
60.80		15
60.90		14
61.00		14
61.10		15
61.20		14
61.30		14
61.40		14
61.50		11
61.60		12
61.70		9
61.80		8
61.90		7
62.00		10
62.10		7
62.20		6
62.30		8
62.40		8
62.50		10
62.60		10
62.70		10
62.80		9
62.90		10
63.00		13
63.10		16
63.20		11
63.30		10
63.40		11
63.50		12
63.60		14
63.70		12
63.80		9
63.90		12
64.00		13
64.10		12
64.20		13
64.30		11
64.40		10
64.50		11
64.60		10
64.70		14
64.80		16
64.90		13
65.00		13
65.10		16
65.20		14
65.30		13
65.40		11
65.50		12
65.60		12
65.70		15
65.80		9
65.90		10
66.00		8
66.10		15
66.20		15
66.30		14
66.40		16
66.50		14
66.60		16
66.70		14
66.80		14
66.90		13
67.00		14
67.10		13
67.20		13
67.30		12
67.40		11
67.50		9
67.60		15
67.70		12
67.80		12
67.90		15
68.00		14
68.10		19
68.20		12
68.30		11
68.40		11
68.50		11
68.60		14
68.70		13
68.80		12
68.90		10
69.00		12
69.10		14
69.20		18
69.30		18
69.40		17
69.50		15
69.60		17
69.70		19
69.80		20
69.90		16
70.00		15
70.10		18
70.20		17
70.30		16
70.40		13
70.50		12
70.60		13
70.70		14
70.80		13
70.90		15
71.00		14
71.10		13
71.20		13
71.30		15
71.40		13
71.50		15
71.60		12
71.70		13
71.80		13
71.90		16
72.00		15
72.10		15
72.20		11
72.30		12
72.40		10
72.50		13
72.60		14
72.70		20
72.80		19
72.90		18
73.00		20
73.10		22
73.20		17
73.30		17
73.40		15
73.50		17
73.60		18
73.70		20
73.80		20
73.90		20
74.00		21
74.10		19
74.20		18
74.30		16
74.40		19
74.50		16
74.60		11
74.70		10
74.80		9
74.90		10
75.00		11
75.10		12
75.20		13
75.30		11
75.40		14
75.50		15
75.60		14
75.70		12
75.80		13
75.90		15
76.00		11
76.10		9
76.20		11
76.30		10
76.40		11
76.50		9
76.60		10
76.70		10
76.80		11
76.90		11
77.00		14
77.10		13
77.20		13
77.30		10
77.40		9
77.50		11
77.60		10
77.70		11
77.80		11
77.90		10
78.00		10
78.10		11
78.20		10
78.30		7
78.40		6
78.50		7
78.60		6
78.70		5


==> Figures/1-hole/1-OP_vs_dt/low-5.txt <==
0.00		3
0.10		8
0.20		11
0.30		12
0.40		11
0.50		13
0.60		16
0.70		15
0.80		16
0.90		17
1.00		14
1.10		12
1.20		10
1.30		10
1.40		8
1.50		11
1.60		10
1.70		11
1.80		11
1.90		12
2.00		15
2.10		16
2.20		15
2.30		11
2.40		13
2.50		12
2.60		13
2.70		13
2.80		16
2.90		16
3.00		17
3.10		16
3.20		20
3.30		15
3.40		15
3.50		15
3.60		20
3.70		18
3.80		22
3.90		23
4.00		18
4.10		15
4.20		15
4.30		15
4.40		17
4.50		15
4.60		18
4.70		19
4.80		17
4.90		18
5.00		15
5.10		13
5.20		20
5.30		17
5.40		16
5.50		14
5.60		13
5.70		14
5.80		16
5.90		13
6.00		14
6.10		18
6.20		15
6.30		16
6.40		14
6.50		15
6.60		13
6.70		16
6.80		15
6.90		15
7.00		10
7.10		10
7.20		9
7.30		7
7.40		11
7.50		8
7.60		7
7.70		10
7.80		10
7.90		11
8.00		9
8.10		12
8.20		11
8.30		11
8.40		12
8.50		11
8.60		10
8.70		13
8.80		14
8.90		9
9.00		11
9.10		11
9.20		12
9.30		13
9.40		12
9.50		8
9.60		9
9.70		11
9.80		13
9.90		11
10.00		10
10.10		14
10.20		11
10.30		13
10.40		13
10.50		11
10.60		12
10.70		11
10.80		10
10.90		10
11.00		10
11.10		11
11.20		14
11.30		18
11.40		22
11.50		20
11.60		23
11.70		19
11.80		17
11.90		18
12.00		17
12.10		17
12.20		15
12.30		19
12.40		16
12.50		17
12.60		17
12.70		15
12.80		14
12.90		16
13.00		19
13.10		15
13.20		14
13.30		21
13.40		14
13.50		13
13.60		13
13.70		13
13.80		11
13.90		12
14.00		17
14.10		14
14.20		13
14.30		15
14.40		17
14.50		19
14.60		19
14.70		19
14.80		23
14.90		23
15.00		21
15.10		24
15.20		22
15.30		25
15.40		24
15.50		23
15.60		22
15.70		23
15.80		23
15.90		24
16.00		23
16.10		17
16.20		11
16.30		14
16.40		17
16.50		17
16.60		16
16.70		15
16.80		16
16.90		17
17.00		13
17.10		15
17.20		15
17.30		13
17.40		13
17.50		14
17.60		15
17.70		14
17.80		15
17.90		15
18.00		16
18.10		17
18.20		16
18.30		19
18.40		17
18.50		17
18.60		20
18.70		15
18.80		13
18.90		15
19.00		14
19.10		15
19.20		15
19.30		15
19.40		14
19.50		15
19.60		16
19.70		18
19.80		14
19.90		19
20.00		21
20.10		25
20.20		25
20.30		20
20.40		21
20.50		19
20.60		17
20.70		19
20.80		20
20.90		20
21.00		19
21.10		18
21.20		18
21.30		17
21.40		16
21.50		11
21.60		12
21.70		13
21.80		13
21.90		11
22.00		11
22.10		13
22.20		11
22.30		14
22.40		19
22.50		15
22.60		16
22.70		17
22.80		14
22.90		12
23.00		12
23.10		13
23.20		11
23.30		14
23.40		12
23.50		12
23.60		15
23.70		14
23.80		14
23.90		13
24.00		12
24.10		12
24.20		15
24.30		12
24.40		9
24.50		9
24.60		13
24.70		13
24.80		10
24.90		6
25.00		10
25.10		9
25.20		8
25.30		11
25.40		9
25.50		8
25.60		13
25.70		13
25.80		14
25.90		10
26.00		13
26.10		15
26.20		15
26.30		12
26.40		14
26.50		13
26.60		19
26.70		10
26.80		10
26.90		15
27.00		18
27.10		16
27.20		17
27.30		18
27.40		20
27.50		22
27.60		18
27.70		19
27.80		16
27.90		16
28.00		13
28.10		16
28.20		16
28.30		17
28.40		16
28.50		17
28.60		15
28.70		13
28.80		15
28.90		13
29.00		13
29.10		14
29.20		16
29.30		13
29.40		14
29.50		10
29.60		11
29.70		8
29.80		12
29.90		11
30.00		13
30.10		10
30.20		11
30.30		8
30.40		8
30.50		10
30.60		11
30.70		19
30.80		20
30.90		20
31.00		18
31.10		17
31.20		14
31.30		20
31.40		19
31.50		21
31.60		24
31.70		22
31.80		27
31.90		23
32.00		23
32.10		27
32.20		25
32.30		29
32.40		25
32.50		22
32.60		23
32.70		25
32.80		27
32.90		24
33.00		21
33.10		28
33.20		27
33.30		28
33.40		26
33.50		28
33.60		29
33.70		24
33.80		24
33.90		23
34.00		22
34.10		24
34.20		26
34.30		29
34.40		32
34.50		32
34.60		31
34.70		31
34.80		33
34.90		32
35.00		33
35.10		32
35.20		32
35.30		26
35.40		29
35.50		29
35.60		28
35.70		25
35.80		27
35.90		28
36.00		28
36.10		25
36.20		27
36.30		28
36.40		28
36.50		29
36.60		29
36.70		27
36.80		27
36.90		27
37.00		29
37.10		31
37.20		31
37.30		29
37.40		30
37.50		30
37.60		30
37.70		28
37.80		30
37.90		29
38.00		26
38.10		24
38.20		27
38.30		28
38.40		27
38.50		28
38.60		30
38.70		26
38.80		29
38.90		25
39.00		26
39.10		24
39.20		26
39.30		27
39.40		24
39.50		30
39.60		29
39.70		33
39.80		34
39.90		30
40.00		32
40.10		28
40.20		28
40.30		26
40.40		26
40.50		23
40.60		25
40.70		26
40.80		25
40.90		30
41.00		30
41.10		30
41.20		26
41.30		26
41.40		26
41.50		28
41.60		30
41.70		26
41.80		29
41.90		27
42.00		30
42.10		32
42.20		26
42.30		27
42.40		27
42.50		24
42.60		27
42.70		24
42.80		31
42.90		30
43.00		26
43.10		29
43.20		25
43.30		26
43.40		24
43.50		24
43.60		29
43.70		25
43.80		26
43.90		23
44.00		20
44.10		24
44.20		21
44.30		26
44.40		22
44.50		19
44.60		19
44.70		22
44.80		24
44.90		26
45.00		26
45.10		25
45.20		27
45.30		30
45.40		26
45.50		27
45.60		28
45.70		28
45.80		29
45.90		26
46.00		24
46.10		23
46.20		24
46.30		26
46.40		23
46.50		25
46.60		23
46.70		22
46.80		20
46.90		25
47.00		23
47.10		26
47.20		25
47.30		28
47.40		26
47.50		29
47.60		25
47.70		26
47.80		28
47.90		30
48.00		35
48.10		31
48.20		29
48.30		27
48.40		30
48.50		28
48.60		29
48.70		35
48.80		31
48.90		27
49.00		28
49.10		28
49.20		28
49.30		24
49.40		26
49.50		27
49.60		25
49.70		26
49.80		31
49.90		32
50.00		37
50.10		30
50.20		28
50.30		28
50.40		28
50.50		37
50.60		32
50.70		34
50.80		35
50.90		34
51.00		36
51.10		35
51.20		32
51.30		31
51.40		30
51.50		34
51.60		34
51.70		37
51.80		34
51.90		35
52.00		34
52.10		36
52.20		39
52.30		42
52.40		40
52.50		41
52.60		41
52.70		41
52.80		39
52.90		35
53.00		35
53.10		42
53.20		36
53.30		40
53.40		39
53.50		35
53.60		38
53.70		38
53.80		38
53.90		40
54.00		43
54.10		41
54.20		43
54.30		43
54.40		46
54.50		41
54.60		50
54.70		50
54.80		54
54.90		52
55.00		53
55.10		51
55.20		51
55.30		48
55.40		50
55.50		53
55.60		49
55.70		53
55.80		57
55.90		56
56.00		54
56.10		53
56.20		57
56.30		52
56.40		54
56.50		51
56.60		48
56.70		53
56.80		54
56.90		55
57.00		52
57.10		51
57.20		51
57.30		50
57.40		50
57.50		51
57.60		50
57.70		53
57.80		50
57.90		49
58.00		52
58.10		57
58.20		56
58.30		58
58.40		53
58.50		53
58.60		56
58.70		53
58.80		54
58.90		54
59.00		57
59.10		58
59.20		59
59.30		58
59.40		57
59.50		59
59.60		61
59.70		60
59.80		56
59.90		53
60.00		54
60.10		56
60.20		54
60.30		53
60.40		55
60.50		57
60.60		58
60.70		60
60.80		64
60.90		61
61.00		67
61.10		66
61.20		64
61.30		66
61.40		67
61.50		69
61.60		65
61.70		67
61.80		68
61.90		70
62.00		70
62.10		74
62.20		73
62.30		76
62.40		76
62.50		72
62.60		68
62.70		71
62.80		69
62.90		75
63.00		80
63.10		83
63.20		80
63.30		79
63.40		79
63.50		81
63.60		91
63.70		87
63.80		86
63.90		83
64.00		85
64.10		84
64.20		81
64.30		84
64.40		91
64.50		94
64.60		91
64.70		86
64.80		88
64.90		89
65.00		89
65.10		86
65.20		86
65.30		88
65.40		90
65.50		87
65.60		85
65.70		89
65.80		88
65.90		91
66.00		91
66.10		93
66.20		94
66.30		94
66.40		94
66.50		93
66.60		97
66.70		98
66.80		98
66.90		94
67.00		88
67.10		86
67.20		90
67.30		93
67.40		99
67.50		100
67.60		102


==> Figures/1-hole/1-OP_vs_dt/low-537.txt <==
0.00		4
0.10		6
0.20		10
0.30		10
0.40		14
0.50		11
0.60		13
0.70		14
0.80		13
0.90		13
1.00		14
1.10		13
1.20		9
1.30		14
1.40		13
1.50		14
1.60		12
1.70		9
1.80		10
1.90		10
2.00		11
2.10		11
2.20		12
2.30		10
2.40		10
2.50		10
2.60		8
2.70		11
2.80		18
2.90		15
3.00		16
3.10		14
3.20		14
3.30		13
3.40		13
3.50		10
3.60		11
3.70		14
3.80		13
3.90		14
4.00		16
4.10		15
4.20		15
4.30		15
4.40		19
4.50		17
4.60		17
4.70		18
4.80		22
4.90		22
5.00		20
5.10		21
5.20		17
5.30		19
5.40		22
5.50		25
5.60		24
5.70		21
5.80		24
5.90		23
6.00		23
6.10		24
6.20		23
6.30		27
6.40		27
6.50		25
6.60		24
6.70		23
6.80		25
6.90		29
7.00		24
7.10		26
7.20		25
7.30		26
7.40		25
7.50		26
7.60		29
7.70		26
7.80		27
7.90		28
8.00		33
8.10		30
8.20		29
8.30		27
8.40		25
8.50		25
8.60		24
8.70		25
8.80		24
8.90		22
9.00		22
9.10		22
9.20		24
9.30		24
9.40		20
9.50		20
9.60		23
9.70		20
9.80		24
9.90		24
10.00		29
10.10		31
10.20		25
10.30		26
10.40		33
10.50		29
10.60		30
10.70		32
10.80		26
10.90		24
11.00		26
11.10		25
11.20		25
11.30		27
11.40		27
11.50		25
11.60		22
11.70		19
11.80		20
11.90		22
12.00		21
12.10		16
12.20		17
12.30		17
12.40		20
12.50		22
12.60		17
12.70		19
12.80		20
12.90		19
13.00		18
13.10		19
13.20		21
13.30		22
13.40		21
13.50		20
13.60		22
13.70		23
13.80		19
13.90		23
14.00		27
14.10		23
14.20		22
14.30		21
14.40		20
14.50		24
14.60		24
14.70		28
14.80		30
14.90		28
15.00		28
15.10		26
15.20		24
15.30		25
15.40		26
15.50		23
15.60		26
15.70		24
15.80		26
15.90		22
16.00		22
16.10		23
16.20		22
16.30		21
16.40		20
16.50		23
16.60		25
16.70		20
16.80		22
16.90		17
17.00		17
17.10		17
17.20		17
17.30		17
17.40		18
17.50		17
17.60		15
17.70		17
17.80		19
17.90		24
18.00		22
18.10		21
18.20		23
18.30		22
18.40		25
18.50		29
18.60		25
18.70		27
18.80		27
18.90		28
19.00		25
19.10		26
19.20		24
19.30		28
19.40		25
19.50		26
19.60		30
19.70		26
19.80		32
19.90		34
20.00		31
20.10		27
20.20		36
20.30		30
20.40		27
20.50		26
20.60		30
20.70		27
20.80		28
20.90		29
21.00		28
21.10		26
21.20		21
21.30		31
21.40		23
21.50		27
21.60		29
21.70		27
21.80		26
21.90		22
22.00		21
22.10		25
22.20		19
22.30		21
22.40		20
22.50		20
22.60		21
22.70		21
22.80		20
22.90		20
23.00		18
23.10		21
23.20		23
23.30		22
23.40		23
23.50		24
23.60		25
23.70		21
23.80		23
23.90		16
24.00		20
24.10		22
24.20		24
24.30		21
24.40		20
24.50		22
24.60		17
24.70		22
24.80		19
24.90		20
25.00		23
25.10		22
25.20		19
25.30		19
25.40		19
25.50		20
25.60		18
25.70		17
25.80		19
25.90		21
26.00		20
26.10		20
26.20		19
26.30		18
26.40		20
26.50		20
26.60		20
26.70		21
26.80		20
26.90		21
27.00		26
27.10		24
27.20		30
27.30		24
27.40		19
27.50		22
27.60		22
27.70		20
27.80		16
27.90		17
28.00		19
28.10		23
28.20		22
28.30		22
28.40		22
28.50		16
28.60		19
28.70		22
28.80		19
28.90		16
29.00		17
29.10		17
29.20		17
29.30		17
29.40		20
29.50		17
29.60		19
29.70		17
29.80		16
29.90		19
30.00		17
30.10		19
30.20		20
30.30		18
30.40		21
30.50		18
30.60		16
30.70		15
30.80		17
30.90		22
31.00		25
31.10		23
31.20		22
31.30		24
31.40		28
31.50		22
31.60		22
31.70		22
31.80		23
31.90		21
32.00		18
32.10		21
32.20		18
32.30		22
32.40		20
32.50		19
32.60		18
32.70		20
32.80		22
32.90		19
33.00		22
33.10		18
33.20		19
33.30		20
33.40		20
33.50		21
33.60		22
33.70		21
33.80		20
33.90		23
34.00		22
34.10		20
34.20		22
34.30		19
34.40		20
34.50		18
34.60		21
34.70		20
34.80		21
34.90		25
35.00		21
35.10		19
35.20		22
35.30		23
35.40		27
35.50		26
35.60		24
35.70		23
35.80		26
35.90		21
36.00		22
36.10		23
36.20		22
36.30		22
36.40		21
36.50		20
36.60		21
36.70		21
36.80		22
36.90		21
37.00		20
37.10		22
37.20		21
37.30		17
37.40		19
37.50		21
37.60		19
37.70		20
37.80		22
37.90		23
38.00		21
38.10		17
38.20		19
38.30		23
38.40		19
38.50		20
38.60		17
38.70		16
38.80		16
38.90		14
39.00		15
39.10		14
39.20		15
39.30		18
39.40		17
39.50		20
39.60		22
39.70		25
39.80		22
39.90		20
40.00		20
40.10		23
40.20		21
40.30		19
40.40		20
40.50		23
40.60		25
40.70		24
40.80		25
40.90		28
41.00		28
41.10		24
41.20		19
41.30		23
41.40		22
41.50		20
41.60		20
41.70		19
41.80		21
41.90		23
42.00		22
42.10		22
42.20		24
42.30		22
42.40		22
42.50		22
42.60		23
42.70		21
42.80		18
42.90		21
43.00		24
43.10		23
43.20		19
43.30		21
43.40		21
43.50		24
43.60		23
43.70		23
43.80		20
43.90		19
44.00		25
44.10		25
44.20		27
44.30		28
44.40		36
44.50		32
44.60		29
44.70		26
44.80		26
44.90		25
45.00		24
45.10		24
45.20		24
45.30		28
45.40		25
45.50		23
45.60		24
45.70		25
45.80		24
45.90		24
46.00		20
46.10		20
46.20		21
46.30		22
46.40		17
46.50		19
46.60		21
46.70		20
46.80		20
46.90		21
47.00		19
47.10		19
47.20		20
47.30		21
47.40		20
47.50		19
47.60		21
47.70		21
47.80		18
47.90		18
48.00		19
48.10		19
48.20		17
48.30		16
48.40		16
48.50		17
48.60		17
48.70		23
48.80		22
48.90		21
49.00		18
49.10		19
49.20		17
49.30		20
49.40		20
49.50		20
49.60		24
49.70		18
49.80		19
49.90		17
50.00		17
50.10		22
50.20		18
50.30		17
50.40		16
50.50		18
50.60		20
50.70		20
50.80		16
50.90		18
51.00		16
51.10		17
51.20		19
51.30		24
51.40		22
51.50		20
51.60		21
51.70		22
51.80		20
51.90		18
52.00		17
52.10		17
52.20		19
52.30		20
52.40		17
52.50		18
52.60		15
52.70		18
52.80		18
52.90		17
53.00		21
53.10		14
53.20		11
53.30		12
53.40		9
53.50		9
53.60		11
53.70		14
53.80		16
53.90		14
54.00		16
54.10		14
54.20		10
54.30		15
54.40		20
54.50		19
54.60		14
54.70		12
54.80		12
54.90		11
55.00		10
55.10		11
55.20		10
55.30		8
55.40		12
55.50		11
55.60		13
55.70		14
55.80		13
55.90		11
56.00		11
56.10		12
56.20		10
56.30		13
56.40		13
56.50		12
56.60		13
56.70		15
56.80		16
56.90		15
57.00		17
57.10		19
57.20		16
57.30		16
57.40		20
57.50		23
57.60		17
57.70		18
57.80		17
57.90		16
58.00		19
58.10		18
58.20		18
58.30		20
58.40		19
58.50		18
58.60		16
58.70		14
58.80		16
58.90		15
59.00		17
59.10		15
59.20		18
59.30		19
59.40		19
59.50		17
59.60		23
59.70		21
59.80		19
59.90		20
60.00		23
60.10		21
60.20		19
60.30		18
60.40		18
60.50		16
60.60		15
60.70		14
60.80		15
60.90		14
61.00		14
61.10		12
61.20		15
61.30		15
61.40		16
61.50		13
61.60		14
61.70		15
61.80		16
61.90		17
62.00		19
62.10		20
62.20		18
62.30		15
62.40		15
62.50		13
62.60		14
62.70		12
62.80		14
62.90		11
63.00		14
63.10		18
63.20		18
63.30		19
63.40		18
63.50		14
63.60		17
63.70		15
63.80		16
63.90		16
64.00		14
64.10		12
64.20		15
64.30		11
64.40		13
64.50		14
64.60		16
64.70		16
64.80		13
64.90		14
65.00		18
65.10		14
65.20		15
65.30		16
65.40		15
65.50		15
65.60		17
65.70		17
65.80		18
65.90		15
66.00		16
66.10		16
66.20		14
66.30		17
66.40		16
66.50		17
66.60		19
66.70		17
66.80		19
66.90		18
67.00		17
67.10		18
67.20		20
67.30		19
67.40		22
67.50		25
67.60		25
67.70		25
67.80		25
67.90		23
68.00		25
68.10		28
68.20		28
68.30		26
68.40		27
68.50		30
68.60		29
68.70		28
68.80		24
68.90		31
69.00		28
69.10		26
69.20		29
69.30		33
69.40		34
69.50		31
69.60		31
69.70		31
69.80		27
69.90		29
70.00		28
70.10		31
70.20		33
70.30		29
70.40		28
70.50		26
70.60		25
70.70		27
70.80		29
70.90		28
71.00		30
71.10		25
71.20		27
71.30		22
71.40		24
71.50		27
71.60		26
71.70		28
71.80		29
71.90		26
72.00		30
72.10		29
72.20		23
72.30		24
72.40		29
72.50		27
72.60		27
72.70		26
72.80		25
72.90		22
73.00		26
73.10		24
73.20		27
73.30		30
73.40		30
73.50		29
73.60		26
73.70		22
73.80		22
73.90		24
74.00		24
74.10		27
74.20		27
74.30		29
74.40		27
74.50		29
74.60		28
74.70		24
74.80		30
74.90		26
75.00		27
75.10		28
75.20		29
75.30		27
75.40		31
75.50		33
75.60		22
75.70		23
75.80		26
75.90		25
76.00		26
76.10		25
76.20		20
76.30		22
76.40		23
76.50		26
76.60		29
76.70		27
76.80		27
76.90		25
77.00		30
77.10		27
77.20		26
77.30		27
77.40		27
77.50		28
77.60		27
77.70		29
77.80		29
77.90		34
78.00		29
78.10		29
78.20		29
78.30		25
78.40		28
78.50		27
78.60		20
78.70		24
78.80		22
78.90		24
79.00		25
79.10		25
79.20		24
79.30		23
79.40		30
79.50		28
79.60		30
79.70		32
79.80		28
79.90		27
80.00		28
80.10		29
80.20		31
80.30		30
80.40		29
80.50		27
80.60		29
80.70		27
80.80		25
80.90		24
81.00		24
81.10		24
81.20		25
81.30		26
81.40		30
81.50		30
81.60		33
81.70		34
81.80		31
81.90		33
82.00		34
82.10		31
82.20		28
82.30		28
82.40		29
82.50		29
82.60		27
82.70		28
82.80		26
82.90		26
83.00		28
83.10		28
83.20		28
83.30		29
83.40		30
83.50		24
83.60		24
83.70		23
83.80		28
83.90		28
84.00		25
84.10		26
84.20		25
84.30		24
84.40		23
84.50		26
84.60		27
84.70		23
84.80		25
84.90		26
85.00		25
85.10		23
85.20		25
85.30		25
85.40		26
85.50		31
85.60		29
85.70		22
85.80		25
85.90		25
86.00		27
86.10		26
86.20		28
86.30		26
86.40		24
86.50		22
86.60		25
86.70		25
86.80		22
86.90		24
87.00		25
87.10		24
87.20		22
87.30		23
87.40		24
87.50		23
87.60		22
87.70		27
87.80		22
87.90		20
88.00		20
88.10		26
88.20		25
88.30		23
88.40		23
88.50		25
88.60		25
88.70		24
88.80		22
88.90		25
89.00		26
89.10		28
89.20		26
89.30		24
89.40		20
89.50		24
89.60		25
89.70		25
89.80		27
89.90		25
90.00		30
90.10		28
90.20		30
90.30		31
90.40		27
90.50		27
90.60		27
90.70		27
90.80		26
90.90		30
91.00		28
91.10		23
91.20		22
91.30		22
91.40		23
91.50		21
91.60		23
91.70		25
91.80		23
91.90		23
92.00		24
92.10		22
92.20		23
92.30		24
92.40		26
92.50		24
92.60		21
92.70		21
92.80		22
92.90		21
93.00		20
93.10		21
93.20		22
93.30		19
93.40		17
93.50		18
93.60		18
93.70		23
93.80		24
93.90		24
94.00		23
94.10		22
94.20		23
94.30		25
94.40		25
94.50		25
94.60		24
94.70		25
94.80		27
94.90		25
95.00		24
95.10		22
95.20		23
95.30		22
95.40		22
95.50		25
95.60		28
95.70		25
95.80		27
95.90		29
96.00		23
96.10		21
96.20		19
96.30		22
96.40		23
96.50		22
96.60		23
96.70		22
96.80		26
96.90		27
97.00		28
97.10		25
97.20		26
97.30		21
97.40		24
97.50		23
97.60		22
97.70		23
97.80		21
97.90		24
98.00		21
98.10		21
98.20		21
98.30		20
98.40		22
98.50		21
98.60		23
98.70		23
98.80		24
98.90		26
99.00		26
99.10		28
99.20		26
99.30		26
99.40		33
99.50		29
99.60		32
99.70		29
99.80		28
99.90		27
100.00		29
100.10		29
100.20		31
100.30		32
100.40		27
100.50		29
100.60		33
100.70		31
100.80		28
100.90		29
101.00		26
101.10		23
101.20		24
101.30		24
101.40		28
101.50		32
101.60		32
101.70		30
101.80		31
101.90		28
102.00		28
102.10		27
102.20		27
102.30		29
102.40		28
102.50		30
102.60		28
102.70		26
102.80		29
102.90		26
103.00		24
103.10		29
103.20		28
103.30		29
103.40		28
103.50		29
103.60		29
103.70		33
103.80		29
103.90		27
104.00		27
104.10		29
104.20		30
104.30		28
104.40		34
104.50		28
104.60		28
104.70		30
104.80		27
104.90		27
105.00		28
105.10		31
105.20		31
105.30		30
105.40		32
105.50		33
105.60		34
105.70		28
105.80		31
105.90		31
106.00		31
106.10		25
106.20		26
106.30		25
106.40		28
106.50		24
106.60		24
106.70		22
106.80		21
106.90		22
107.00		18
107.10		19
107.20		19
107.30		18
107.40		17
107.50		19
107.60		19
107.70		17
107.80		20
107.90		21
108.00		23
108.10		23
108.20		24
108.30		20
108.40		20
108.50		21
108.60		17
108.70		19
108.80		18
108.90		20
109.00		15
109.10		17
109.20		19
109.30		19
109.40		16
109.50		20
109.60		21
109.70		25
109.80		19
109.90		23
110.00		22
110.10		17
110.20		20
110.30		18
110.40		19
110.50		19
110.60		20
110.70		21
110.80		19
110.90		21
111.00		22
111.10		24
111.20		20
111.30		22
111.40		23
111.50		25
111.60		21
111.70		21
111.80		22
111.90		23
112.00		24
112.10		24
112.20		26
112.30		21
112.40		23
112.50		23
112.60		22
112.70		20
112.80		20
112.90		17
113.00		18
113.10		21
113.20		22
113.30		21
113.40		21
113.50		21
113.60		24
113.70		25
113.80		27
113.90		25
114.00		25
114.10		20
114.20		19
114.30		22
114.40		18
114.50		22
114.60		25
114.70		23
114.80		25
114.90		26
115.00		22
115.10		22
115.20		26
115.30		30
115.40		26
115.50		23
115.60		23
115.70		20
115.80		22
115.90		22
116.00		22
116.10		22
116.20		18
116.30		16
116.40		17
116.50		21
116.60		21
116.70		26
116.80		29
116.90		28
117.00		29
117.10		30
117.20		30
117.30		26
117.40		26
117.50		27
117.60		30
117.70		26
117.80		28
117.90		27
118.00		26
118.10		26
118.20		30
118.30		30
118.40		32
118.50		35
118.60		33
118.70		27
118.80		26
118.90		27
119.00		26
119.10		30
119.20		30
119.30		31
119.40		33
119.50		33
119.60		34
119.70		33
119.80		29
119.90		29
120.00		25
120.10		25
120.20		23
120.30		20
120.40		22
120.50		20
120.60		19
120.70		22
120.80		22
120.90		19
121.00		23
121.10		23
121.20		23
121.30		21
121.40		23
121.50		22
121.60		23
121.70		21
121.80		19
121.90		19
122.00		16
122.10		19
122.20		22
122.30		24
122.40		27
122.50		24
122.60		21
122.70		20
122.80		20
122.90		19
123.00		18
123.10		17
123.20		17
123.30		20
123.40		20
123.50		22
123.60		25
123.70		25
123.80		24
123.90		19
124.00		20
124.10		18
124.20		18
124.30		19
124.40		17
124.50		21
124.60		23
124.70		21
124.80		20
124.90		19
125.00		17
125.10		17
125.20		20
125.30		21
125.40		23
125.50		23
125.60		22
125.70		22
125.80		25
125.90		27
126.00		25
126.10		27
126.20		22
126.30		24
126.40		26
126.50		26
126.60		26
126.70		28
126.80		26
126.90		27
127.00		26
127.10		25
127.20		23
127.30		25
127.40		22
127.50		24
127.60		20
127.70		20
127.80		18
127.90		19
128.00		19
128.10		23
128.20		25
128.30		21
128.40		21
128.50		21
128.60		21
128.70		24
128.80		20
128.90		19
129.00		18
129.10		20
129.20		20
129.30		25
129.40		24
129.50		24
129.60		23
129.70		23
129.80		21
129.90		20
130.00		20
130.10		21
130.20		22
130.30		19
130.40		22
130.50		20
130.60		21
130.70		17
130.80		15
130.90		17
131.00		17
131.10		20
131.20		20
131.30		21
131.40		18
131.50		20
131.60		23
131.70		21
131.80		19
131.90		17
132.00		17
132.10		19
132.20		17
132.30		17
132.40		22
132.50		20
132.60		18
132.70		18
132.80		21
132.90		19
133.00		20
133.10		24
133.20		23
133.30		28
133.40		24
133.50		25
133.60		23
133.70		25
133.80		26
133.90		24
134.00		25
134.10		22
134.20		19
134.30		20
134.40		21
134.50		22
134.60		20
134.70		24
134.80		22
134.90		23
135.00		22
135.10		21
135.20		20
135.30		20
135.40		22
135.50		18
135.60		19
135.70		19
135.80		22
135.90		19
136.00		19
136.10		20
136.20		20
136.30		16
136.40		16
136.50		16
136.60		17
136.70		16
136.80		14
136.90		17
137.00		18
137.10		14
137.20		16
137.30		16
137.40		17
137.50		17
137.60		18
137.70		19
137.80		19
137.90		17
138.00		17
138.10		20
138.20		16
138.30		16
138.40		16
138.50		17
138.60		17
138.70		16
138.80		17
138.90		17
139.00		18
139.10		16
139.20		18
139.30		15
139.40		15
139.50		16
139.60		14
139.70		14
139.80		13
139.90		15
140.00		13
140.10		15
140.20		13
140.30		12
140.40		11
140.50		14
140.60		15
140.70		14
140.80		14
140.90		17
141.00		16
141.10		16
141.20		17
141.30		19
141.40		16
141.50		17
141.60		17
141.70		14
141.80		15
141.90		17
142.00		16
142.10		17
142.20		17
142.30		17
142.40		21
142.50		17
142.60		14
142.70		14
142.80		14
142.90		14
143.00		12
143.10		15
143.20		12
143.30		14
143.40		13
143.50		12
143.60		11
143.70		15
143.80		14
143.90		13
144.00		12
144.10		13
144.20		12
144.30		13
144.40		12
144.50		13
144.60		12
144.70		12
144.80		12
144.90		11
145.00		10
145.10		10
145.20		12
145.30		15
145.40		15
145.50		15
145.60		15
145.70		12
145.80		14
145.90		14
146.00		15
146.10		16
146.20		13
146.30		13
146.40		15
146.50		15
146.60		18
146.70		16
146.80		15
146.90		15
147.00		13
147.10		11
147.20		15
147.30		14
147.40		16
147.50		18
147.60		17
147.70		18
147.80		17
147.90		16
148.00		14
148.10		17
148.20		14
148.30		14
148.40		14
148.50		14
148.60		16
148.70		16
148.80		13
148.90		10
149.00		9
149.10		13
149.20		13
149.30		12
149.40		13
149.50		11
149.60		14
149.70		15
149.80		11
149.90		11
150.00		10
150.10		8
150.20		8
150.30		9
150.40		8
150.50		9
150.60		7
150.70		5


==> Figures/1-hole/1-OP_vs_dt/low-687.txt <==
0.00		5
0.10		7
0.20		8
0.30		6
0.40		8
0.50		8
0.60		6
0.70		8
0.80		9
0.90		10
1.00		11
1.10		10
1.20		10
1.30		9
1.40		10
1.50		11
1.60		13
1.70		16
1.80		12
1.90		11
2.00		8
2.10		10
2.20		10
2.30		13
2.40		10
2.50		11
2.60		14
2.70		13
2.80		15
2.90		16
3.00		14
3.10		15
3.20		14
3.30		14
3.40		16
3.50		15
3.60		17
3.70		19
3.80		18
3.90		17
4.00		16
4.10		19
4.20		18
4.30		20
4.40		21
4.50		18
4.60		20
4.70		20
4.80		17
4.90		18
5.00		17
5.10		19
5.20		19
5.30		20
5.40		19
5.50		17
5.60		21
5.70		19
5.80		17
5.90		18
6.00		15
6.10		12
6.20		13
6.30		11
6.40		11
6.50		13
6.60		13
6.70		16
6.80		14
6.90		16
7.00		15
7.10		14
7.20		13
7.30		14
7.40		17
7.50		13
7.60		14
7.70		14
7.80		13
7.90		11
8.00		11
8.10		15
8.20		15
8.30		15
8.40		13
8.50		14
8.60		13
8.70		14
8.80		16
8.90		15
9.00		16
9.10		17
9.20		17
9.30		16
9.40		18
9.50		15
9.60		15
9.70		14
9.80		18
9.90		18
10.00		18
10.10		19
10.20		18
10.30		20
10.40		18
10.50		20
10.60		18
10.70		19
10.80		21
10.90		21
11.00		20
11.10		23
11.20		21
11.30		26
11.40		23
11.50		23
11.60		24
11.70		21
11.80		19
11.90		21
12.00		20
12.10		24
12.20		24
12.30		28
12.40		24
12.50		21
12.60		19
12.70		19
12.80		24
12.90		24
13.00		21
13.10		23
13.20		23
13.30		22
13.40		19
13.50		20
13.60		20
13.70		21
13.80		24
13.90		24
14.00		20
14.10		17
14.20		16
14.30		19
14.40		16
14.50		20
14.60		19
14.70		20
14.80		19
14.90		19
15.00		19
15.10		18
15.20		19
15.30		21
15.40		19
15.50		21
15.60		20
15.70		20
15.80		21
15.90		18
16.00		21
16.10		23
16.20		23
16.30		22
16.40		24
16.50		25
16.60		22
16.70		21
16.80		21
16.90		24
17.00		25
17.10		19
17.20		20
17.30		22
17.40		25
17.50		20
17.60		21
17.70		25
17.80		26
17.90		26
18.00		27
18.10		29
18.20		28
18.30		27
18.40		28
18.50		27
18.60		28
18.70		25
18.80		26
18.90		22
19.00		25
19.10		22
19.20		24
19.30		22
19.40		23
19.50		22
19.60		25
19.70		25
19.80		27
19.90		28
20.00		28
20.10		25
20.20		23
20.30		23
20.40		28
20.50		24
20.60		23
20.70		18
20.80		21
20.90		24
21.00		21
21.10		18
21.20		21
21.30		20
21.40		22
21.50		17
21.60		19
21.70		16
21.80		18
21.90		16
22.00		16
22.10		15
22.20		13
22.30		16
22.40		17
22.50		18
22.60		20
22.70		19
22.80		19
22.90		22
23.00		21
23.10		24
23.20		23
23.30		20
23.40		22
23.50		21
23.60		21
23.70		18
23.80		20
23.90		16
24.00		15
24.10		16
24.20		21
24.30		21
24.40		18
24.50		19
24.60		24
24.70		22
24.80		25
24.90		23
25.00		22
25.10		32
25.20		27
25.30		32
25.40		30
25.50		31
25.60		32
25.70		32
25.80		26
25.90		24
26.00		20
26.10		23
26.20		24
26.30		24
26.40		25
26.50		26
26.60		18
26.70		19
26.80		19
26.90		19
27.00		18
27.10		14
27.20		16
27.30		19
27.40		18
27.50		20
27.60		21
27.70		22
27.80		21
27.90		21
28.00		20
28.10		22
28.20		24
28.30		23
28.40		25
28.50		25
28.60		25
28.70		27
28.80		24
28.90		26
29.00		30
29.10		28
29.20		28
29.30		27
29.40		28
29.50		26
29.60		26
29.70		28
29.80		32
29.90		35
30.00		33
30.10		32
30.20		32
30.30		35
30.40		39
30.50		37
30.60		37
30.70		34
30.80		33
30.90		31
31.00		29
31.10		27
31.20		27
31.30		32
31.40		34
31.50		33
31.60		30
31.70		29
31.80		27
31.90		30
32.00		33
32.10		28
32.20		26
32.30		26
32.40		25
32.50		26
32.60		27
32.70		27
32.80		29
32.90		30
33.00		29
33.10		28
33.20		24
33.30		25
33.40		24
33.50		22
33.60		24
33.70		28
33.80		26
33.90		23
34.00		25
34.10		24
34.20		24
34.30		24
34.40		23
34.50		22
34.60		23
34.70		20
34.80		21
34.90		20
35.00		19
35.10		20
35.20		24
35.30		22
35.40		25
35.50		25
35.60		23
35.70		18
35.80		19
35.90		19
36.00		20
36.10		23
36.20		23
36.30		24
36.40		24
36.50		26
36.60		26
36.70		26
36.80		33
36.90		28
37.00		28
37.10		26
37.20		26
37.30		28
37.40		27
37.50		24
37.60		31
37.70		29
37.80		26
37.90		29
38.00		29
38.10		30
38.20		34
38.30		31
38.40		31
38.50		28
38.60		27
38.70		27
38.80		29
38.90		27
39.00		25
39.10		26
39.20		26
39.30		28
39.40		30
39.50		29
39.60		27
39.70		27
39.80		24
39.90		27
40.00		26
40.10		29
40.20		29
40.30		28
40.40		28
40.50		26
40.60		26
40.70		28
40.80		30
40.90		28
41.00		23
41.10		23
41.20		22
41.30		20
41.40		27
41.50		25
41.60		28
41.70		28
41.80		30
41.90		33
42.00		32
42.10		31
42.20		33
42.30		31
42.40		27
42.50		31
42.60		30
42.70		27
42.80		27
42.90		32
43.00		31
43.10		28
43.20		30
43.30		29
43.40		32
43.50		28
43.60		26
43.70		22
43.80		25
43.90		23
44.00		20
44.10		26
44.20		28
44.30		26
44.40		24
44.50		25
44.60		25
44.70		24
44.80		25
44.90		23
45.00		22
45.10		24
45.20		25
45.30		26
45.40		25
45.50		25
45.60		25
45.70		27
45.80		24
45.90		28
46.00		24
46.10		23
46.20		21
46.30		26
46.40		28
46.50		29
46.60		27
46.70		28
46.80		31
46.90		28
47.00		23
47.10		21
47.20		24
47.30		24
47.40		27
47.50		25
47.60		24
47.70		22
47.80		23
47.90		22
48.00		23
48.10		27
48.20		27
48.30		24
48.40		28
48.50		30
48.60		31
48.70		27
48.80		31
48.90		33
49.00		35
49.10		35
49.20		34
49.30		35
49.40		32
49.50		31
49.60		32
49.70		31
49.80		30
49.90		32
50.00		29
50.10		32
50.20		28
50.30		29
50.40		32
50.50		33
50.60		34
50.70		33
50.80		32
50.90		34
51.00		31
51.10		34
51.20		33
51.30		33
51.40		34
51.50		33
51.60		33
51.70		32
51.80		30
51.90		30
52.00		30
52.10		31
52.20		27
52.30		29
52.40		31
52.50		29
52.60		28
52.70		28
52.80		32
52.90		33
53.00		35
53.10		34
53.20		33
53.30		34
53.40		31
53.50		33
53.60		34
53.70		38
53.80		37
53.90		41
54.00		37
54.10		34
54.20		36
54.30		33
54.40		33
54.50		34
54.60		37
54.70		37
54.80		37
54.90		35
55.00		38
55.10		38
55.20		37
55.30		38
55.40		39
55.50		36
55.60		36
55.70		37
55.80		34
55.90		32
56.00		34
56.10		33
56.20		35
56.30		36
56.40		36
56.50		35
56.60		34
56.70		31
56.80		36
56.90		29
57.00		31
57.10		33
57.20		37
57.30		34
57.40		37
57.50		37
57.60		39
57.70		33
57.80		37
57.90		35
58.00		34
58.10		37
58.20		37
58.30		36
58.40		37
58.50		31
58.60		31
58.70		31
58.80		29
58.90		31
59.00		30
59.10		29
59.20		31
59.30		31
59.40		31
59.50		34
59.60		33
59.70		39
59.80		38
59.90		37
60.00		39
60.10		33
60.20		30
60.30		33
60.40		35
60.50		33
60.60		34
60.70		30
60.80		35
60.90		36
61.00		33
61.10		32
61.20		32
61.30		29
61.40		30
61.50		31
61.60		38
61.70		37
61.80		40
61.90		37
62.00		35
62.10		34
62.20		31
62.30		34
62.40		35
62.50		35
62.60		35
62.70		37
62.80		39
62.90		35
63.00		39
63.10		35
63.20		35
63.30		34
63.40		33
63.50		31
63.60		33
63.70		29
63.80		30
63.90		28
64.00		32
64.10		31
64.20		32
64.30		37
64.40		31
64.50		33
64.60		34
64.70		32
64.80		33
64.90		32
65.00		35
65.10		36
65.20		35
65.30		37
65.40		34
65.50		37
65.60		37
65.70		36
65.80		36
65.90		34
66.00		30
66.10		32
66.20		32
66.30		32
66.40		31
66.50		30
66.60		34
66.70		34
66.80		33
66.90		34
67.00		33
67.10		37
67.20		35
67.30		35
67.40		33
67.50		36
67.60		34
67.70		32
67.80		31
67.90		29
68.00		33
68.10		34
68.20		32
68.30		32
68.40		34
68.50		33
68.60		28
68.70		27
68.80		28
68.90		29
69.00		27
69.10		30
69.20		28
69.30		32
69.40		34
69.50		33
69.60		36
69.70		37
69.80		34
69.90		29
70.00		34
70.10		31
70.20		33
70.30		36
70.40		36
70.50		36
70.60		35
70.70		34
70.80		35
70.90		35
71.00		31
71.10		33
71.20		30
71.30		30
71.40		33
71.50		32
71.60		32
71.70		34
71.80		34
71.90		33
72.00		36
72.10		36
72.20		39
72.30		39
72.40		36
72.50		39
72.60		39
72.70		42
72.80		40
72.90		39
73.00		36
73.10		38
73.20		35
73.30		35
73.40		30
73.50		33
73.60		32
73.70		34
73.80		35
73.90		35
74.00		35
74.10		33
74.20		38
74.30		35
74.40		38
74.50		36
74.60		36
74.70		37
74.80		36
74.90		33
75.00		34
75.10		33
75.20		34
75.30		31
75.40		30
75.50		31
75.60		30
75.70		29
75.80		31
75.90		29
76.00		30
76.10		30
76.20		29
76.30		27
76.40		28
76.50		27
76.60		26
76.70		27
76.80		30
76.90		26
77.00		29
77.10		28
77.20		28
77.30		27
77.40		28
77.50		32
77.60		31
77.70		31
77.80		30
77.90		29
78.00		28
78.10		28
78.20		28
78.30		30
78.40		27
78.50		27
78.60		30
78.70		29
78.80		28
78.90		31
79.00		33
79.10		32
79.20		29
79.30		31
79.40		32
79.50		38
79.60		32
79.70		27
79.80		29
79.90		24
80.00		25
80.10		27
80.20		30
80.30		31
80.40		32
80.50		33
80.60		33
80.70		32
80.80		30
80.90		29
81.00		28
81.10		29
81.20		29
81.30		29
81.40		32
81.50		31
81.60		35
81.70		31
81.80		32
81.90		30
82.00		29
82.10		31
82.20		29
82.30		27
82.40		27
82.50		29
82.60		29
82.70		27
82.80		26
82.90		30
83.00		29
83.10		28
83.20		30
83.30		30
83.40		29
83.50		31
83.60		30
83.70		29
83.80		35
83.90		39
84.00		36
84.10		38
84.20		37
84.30		37
84.40		36
84.50		37
84.60		36
84.70		33
84.80		34
84.90		32
85.00		37
85.10		31
85.20		30
85.30		28
85.40		30
85.50		36
85.60		35
85.70		32
85.80		34
85.90		34
86.00		38
86.10		38
86.20		38
86.30		35
86.40		37
86.50		35
86.60		32
86.70		30
86.80		29
86.90		33
87.00		34
87.10		30
87.20		27
87.30		30
87.40		31
87.50		28
87.60		34
87.70		36
87.80		34
87.90		35
88.00		37
88.10		37
88.20		38
88.30		34
88.40		36
88.50		38
88.60		35
88.70		38
88.80		38
88.90		37
89.00		36
89.10		37
89.20		36
89.30		36
89.40		38
89.50		36
89.60		36
89.70		34
89.80		38
89.90		35
90.00		33
90.10		35
90.20		36
90.30		35
90.40		34
90.50		35
90.60		33
90.70		33
90.80		34
90.90		30
91.00		30
91.10		32
91.20		34
91.30		33
91.40		35
91.50		35
91.60		36
91.70		36
91.80		37
91.90		38
92.00		40
92.10		35
92.20		35
92.30		35
92.40		35
92.50		34
92.60		37
92.70		37
92.80		38
92.90		37
93.00		38
93.10		40
93.20		44
93.30		45
93.40		43
93.50		44
93.60		40
93.70		42
93.80		42
93.90		45
94.00		41
94.10		42
94.20		46
94.30		46
94.40		49
94.50		51
94.60		51
94.70		54
94.80		53
94.90		55
95.00		58
95.10		57
95.20		56
95.30		55
95.40		53
95.50		53
95.60		56
95.70		59
95.80		60
95.90		62
96.00		56
96.10		55
96.20		54
96.30		56
96.40		54
96.50		52
96.60		49
96.70		53
96.80		55
96.90		58
97.00		56
97.10		51
97.20		52
97.30		51
97.40		54
97.50		49
97.60		49
97.70		46
97.80		45
97.90		46
98.00		50
98.10		50
98.20		47
98.30		46
98.40		44
98.50		45
98.60		45
98.70		48
98.80		46
98.90		45
99.00		48
99.10		49
99.20		48
99.30		52
99.40		50
99.50		49
99.60		46
99.70		46
99.80		46
99.90		48
100.00		54
100.10		51
100.20		50
100.30		49
100.40		49
100.50		50
100.60		47
100.70		48
100.80		51
100.90		51
101.00		54
101.10		56
101.20		53
101.30		52
101.40		51
101.50		48
101.60		52
101.70		49
101.80		53
101.90		55
102.00		55
102.10		62
102.20		61
102.30		57
102.40		58
102.50		58
102.60		57
102.70		53
102.80		56
102.90		54
103.00		53
103.10		50
103.20		51
103.30		48
103.40		49
103.50		52
103.60		55
103.70		54
103.80		56
103.90		54
104.00		54
104.10		55
104.20		51
104.30		52
104.40		51
104.50		54
104.60		55
104.70		51
104.80		50
104.90		53
105.00		51
105.10		57
105.20		55
105.30		59
105.40		61
105.50		56
105.60		57
105.70		61
105.80		59
105.90		61
106.00		62
106.10		65
106.20		63
106.30		64
106.40		66
106.50		61
106.60		58
106.70		59
106.80		57
106.90		57
107.00		55
107.10		54
107.20		52
107.30		53
107.40		54
107.50		52
107.60		50
107.70		59
107.80		60
107.90		58
108.00		62
108.10		58
108.20		63
108.30		62
108.40		59
108.50		58
108.60		56
108.70		53
108.80		56
108.90		53
109.00		51
109.10		58
109.20		52
109.30		53
109.40		54
109.50		54
109.60		49
109.70		55
109.80		57
109.90		55
110.00		57
110.10		61
110.20		58
110.30		54
110.40		55
110.50		55
110.60		55
110.70		55
110.80		52
110.90		61
111.00		58
111.10		57
111.20		58
111.30		58
111.40		56
111.50		56
111.60		56
111.70		57
111.80		58
111.90		58
112.00		62
112.10		60
112.20		60
112.30		64
112.40		67
112.50		68
112.60		71
112.70		66
112.80		68
112.90		72
113.00		69
113.10		64
113.20		64
113.30		68
113.40		71
113.50		68
113.60		65
113.70		65
113.80		58
113.90		60
114.00		69
114.10		69
114.20		64
114.30		67
114.40		68
114.50		71
114.60		70
114.70		80
114.80		75
114.90		72
115.00		74
115.10		78
115.20		78
115.30		81
115.40		76
115.50		74
115.60		74
115.70		68
115.80		73
115.90		73
116.00		73
116.10		75
116.20		79
116.30		77
116.40		77
116.50		77
116.60		75
116.70		75
116.80		75
116.90		77
117.00		73
117.10		73
117.20		75
117.30		74
117.40		77
117.50		75
117.60		77
117.70		83
117.80		86
117.90		85
118.00		81
118.10		78
118.20		77
118.30		83
118.40		81
118.50		80
118.60		77
118.70		77
118.80		78
118.90		76
119.00		70
119.10		70
119.20		71
119.30		73
119.40		73
119.50		74
119.60		72
119.70		75
119.80		73
119.90		81
120.00		78
120.10		82
120.20		81
120.30		84
120.40		83
120.50		88
120.60		86
120.70		84
120.80		86
120.90		92
121.00		89
121.10		88
121.20		91
121.30		90
121.40		88
121.50		90
121.60		90
121.70		87
121.80		91
121.90		97
122.00		92
122.10		92
122.20		97
122.30		100
122.40		99
122.50		95
122.60		94
122.70		97
122.80		104


==> Figures/1-hole/1-OP_vs_dt/low-691.txt <==
0.00		5
0.10		8
0.20		7
0.30		11
0.40		11
0.50		13
0.60		13
0.70		12
0.80		13
0.90		10
1.00		10
1.10		11
1.20		13
1.30		11
1.40		10
1.50		10
1.60		11
1.70		9
1.80		8
1.90		12
2.00		11
2.10		13
2.20		10
2.30		11
2.40		12
2.50		10
2.60		10
2.70		11
2.80		12
2.90		14
3.00		13
3.10		15
3.20		15
3.30		10
3.40		13
3.50		11
3.60		10
3.70		12
3.80		11
3.90		10
4.00		12
4.10		12
4.20		9
4.30		14
4.40		13
4.50		14
4.60		13
4.70		11
4.80		13
4.90		12
5.00		11
5.10		12
5.20		10
5.30		10
5.40		13
5.50		13
5.60		10
5.70		10
5.80		11
5.90		8
6.00		8
6.10		9
6.20		9
6.30		11
6.40		12
6.50		11
6.60		11
6.70		10
6.80		11
6.90		11
7.00		11
7.10		8
7.20		9
7.30		11
7.40		16
7.50		13
7.60		13
7.70		14
7.80		14
7.90		12
8.00		15
8.10		14
8.20		14
8.30		14
8.40		15
8.50		14
8.60		12
8.70		14
8.80		14
8.90		15
9.00		17
9.10		22
9.20		21
9.30		18
9.40		19
9.50		21
9.60		18
9.70		19
9.80		17
9.90		20
10.00		19
10.10		16
10.20		17
10.30		17
10.40		16
10.50		16
10.60		19
10.70		20
10.80		22
10.90		21
11.00		22
11.10		23
11.20		23
11.30		22
11.40		23
11.50		24
11.60		26
11.70		22
11.80		20
11.90		19
12.00		20
12.10		17
12.20		17
12.30		18
12.40		17
12.50		16
12.60		18
12.70		17
12.80		17
12.90		16
13.00		17
13.10		15
13.20		14
13.30		18
13.40		17
13.50		18
13.60		18
13.70		17
13.80		18
13.90		20
14.00		20
14.10		21
14.20		20
14.30		17
14.40		16
14.50		17
14.60		19
14.70		16
14.80		21
14.90		17
15.00		14
15.10		16
15.20		15
15.30		19
15.40		17
15.50		17
15.60		16
15.70		16
15.80		17
15.90		18
16.00		21
16.10		20
16.20		18
16.30		21
16.40		22
16.50		21
16.60		23
16.70		19
16.80		23
16.90		23
17.00		25
17.10		23
17.20		25
17.30		22
17.40		21
17.50		21
17.60		24
17.70		23
17.80		22
17.90		20
18.00		20
18.10		20
18.20		19
18.30		19
18.40		24
18.50		22
18.60		26
18.70		22
18.80		20
18.90		19
19.00		18
19.10		20
19.20		20
19.30		20
19.40		22
19.50		20
19.60		18
19.70		22
19.80		22
19.90		17
20.00		17
20.10		18
20.20		19
20.30		20
20.40		20
20.50		18
20.60		17
20.70		16
20.80		16
20.90		13
21.00		16
21.10		14
21.20		13
21.30		15
21.40		15
21.50		14
21.60		14
21.70		17
21.80		18
21.90		17
22.00		17
22.10		21
22.20		18
22.30		19
22.40		17
22.50		18
22.60		17
22.70		15
22.80		16
22.90		17
23.00		17
23.10		18
23.20		18
23.30		18
23.40		16
23.50		16
23.60		17
23.70		19
23.80		18
23.90		16
24.00		15
24.10		16
24.20		19
24.30		21
24.40		19
24.50		18
24.60		15
24.70		14
24.80		11
24.90		15
25.00		16
25.10		16
25.20		16
25.30		17
25.40		15
25.50		16
25.60		15
25.70		13
25.80		16
25.90		14
26.00		16
26.10		15
26.20		17
26.30		17
26.40		15
26.50		17
26.60		23
26.70		22
26.80		21
26.90		20
27.00		22
27.10		23
27.20		21
27.30		21
27.40		22
27.50		16
27.60		19
27.70		22
27.80		20
27.90		20
28.00		16
28.10		19
28.20		15
28.30		14
28.40		17
28.50		19
28.60		18
28.70		20
28.80		19
28.90		20
29.00		17
29.10		18
29.20		16
29.30		18
29.40		15
29.50		18
29.60		20
29.70		17
29.80		18
29.90		17
30.00		16
30.10		18
30.20		18
30.30		17
30.40		17
30.50		17
30.60		18
30.70		18
30.80		17
30.90		21
31.00		24
31.10		26
31.20		25
31.30		23
31.40		25
31.50		25
31.60		23
31.70		25
31.80		25
31.90		26
32.00		29
32.10		27
32.20		24
32.30		26
32.40		26
32.50		25
32.60		23
32.70		27
32.80		28
32.90		26
33.00		28
33.10		27
33.20		30
33.30		30
33.40		29
33.50		28
33.60		26
33.70		30
33.80		27
33.90		26
34.00		24
34.10		24
34.20		22
34.30		24
34.40		25
34.50		26
34.60		23
34.70		23
34.80		23
34.90		23
35.00		26
35.10		25
35.20		21
35.30		24
35.40		27
35.50		23
35.60		23
35.70		20
35.80		18
35.90		18
36.00		16
36.10		18
36.20		15
36.30		16
36.40		13
36.50		11
36.60		13
36.70		15
36.80		16
36.90		14
37.00		15
37.10		16
37.20		15
37.30		20
37.40		20
37.50		15
37.60		16
37.70		15
37.80		14
37.90		14
38.00		14
38.10		14
38.20		15
38.30		15
38.40		15
38.50		16
38.60		17
38.70		16
38.80		17
38.90		17
39.00		15
39.10		15
39.20		17
39.30		15
39.40		15
39.50		13
39.60		12
39.70		11
39.80		13
39.90		13
40.00		15
40.10		11
40.20		13
40.30		13
40.40		11
40.50		11
40.60		14
40.70		17
40.80		16
40.90		17
41.00		20
41.10		19
41.20		21
41.30		18
41.40		20
41.50		18
41.60		16
41.70		17
41.80		17
41.90		15
42.00		15
42.10		14
42.20		11
42.30		8
42.40		11
42.50		9
42.60		10
42.70		8
42.80		8
42.90		9
43.00		12
43.10		9
43.20		10
43.30		10
43.40		10
43.50		10
43.60		7
43.70		8
43.80		9
43.90		8
44.00		9
44.10		10
44.20		10
44.30		10
44.40		8
44.50		10
44.60		12
44.70		16
44.80		16
44.90		17
45.00		17
45.10		17
45.20		15
45.30		16
45.40		17
45.50		14
45.60		13
45.70		14
45.80		15
45.90		17
46.00		13
46.10		13
46.20		12
46.30		12
46.40		14
46.50		14
46.60		15
46.70		14
46.80		15
46.90		15
47.00		14
47.10		11
47.20		11
47.30		12
47.40		13
47.50		16
47.60		15
47.70		14
47.80		16
47.90		18
48.00		15
48.10		14
48.20		18
48.30		15
48.40		14
48.50		15
48.60		17
48.70		15
48.80		16
48.90		14
49.00		14
49.10		13
49.20		16
49.30		16
49.40		12
49.50		12
49.60		13
49.70		16
49.80		14
49.90		13
50.00		13
50.10		12
50.20		14
50.30		15
50.40		16
50.50		15
50.60		13
50.70		13
50.80		12
50.90		12
51.00		10
51.10		9
51.20		8
51.30		7
51.40		8
51.50		8
51.60		11
51.70		16
51.80		14
51.90		13
52.00		14
52.10		13
52.20		13
52.30		10
52.40		8
52.50		8
52.60		12
52.70		9
52.80		9
52.90		11
53.00		10
53.10		13
53.20		13
53.30		12
53.40		13
53.50		13
53.60		12
53.70		11
53.80		10
53.90		11
54.00		10
54.10		7
54.20		7
54.30		7
54.40		10
54.50		9
54.60		10
54.70		9
54.80		8
54.90		10
55.00		7
55.10		8
55.20		9
55.30		8
55.40		9
55.50		9
55.60		10
55.70		10
55.80		10
55.90		9
56.00		9
56.10		10
56.20		10
56.30		11
56.40		10
56.50		8
56.60		11
56.70		7
56.80		7
56.90		6
57.00		6
57.10		6
57.20		10
57.30		10
57.40		8
57.50		8
57.60		12
57.70		12
57.80		12
57.90		8
58.00		11
58.10		8
58.20		11
58.30		11
58.40		13
58.50		14
58.60		16
58.70		16
58.80		15
58.90		16
59.00		13
59.10		12
59.20		14
59.30		14
59.40		16
59.50		13
59.60		12
59.70		13
59.80		9
59.90		12
60.00		10
60.10		13
60.20		12
60.30		12
60.40		14
60.50		12
60.60		12
60.70		11
60.80		12
60.90		13
61.00		10
61.10		8
61.20		7
61.30		8
61.40		8
61.50		11
61.60		12
61.70		11
61.80		12
61.90		12
62.00		12
62.10		11
62.20		12
62.30		11
62.40		13
62.50		9
62.60		9
62.70		9
62.80		8
62.90		8
63.00		9
63.10		10
63.20		12
63.30		14
63.40		14
63.50		13
63.60		11
63.70		9
63.80		10
63.90		11
64.00		9
64.10		8
64.20		6
64.30		9
64.40		8
64.50		8
64.60		8
64.70		10
64.80		12
64.90		12
65.00		10
65.10		13
65.20		12
65.30		11
65.40		12
65.50		13
65.60		15
65.70		13
65.80		10
65.90		10
66.00		9
66.10		12
66.20		11
66.30		12
66.40		13
66.50		13
66.60		11
66.70		10
66.80		9
66.90		7
67.00		8
67.10		9
67.20		7
67.30		6
67.40		6
67.50		9
67.60		8
67.70		7
67.80		9
67.90		10
68.00		7
68.10		6
68.20		8
68.30		7
68.40		7
68.50		7
68.60		6
68.70		8
68.80		6
68.90		6
69.00		9
69.10		11
69.20		9
69.30		7
69.40		7
69.50		7
69.60		5


==> Figures/1-hole/1-OP_vs_dt/low-753.txt <==
0.00		5
0.10		9
0.20		10
0.30		10
0.40		9
0.50		10
0.60		11
0.70		13
0.80		9
0.90		14
1.00		12
1.10		13
1.20		13
1.30		13
1.40		14
1.50		16
1.60		15
1.70		12
1.80		11
1.90		9
2.00		11
2.10		13
2.20		10
2.30		10
2.40		12
2.50		13
2.60		11
2.70		12
2.80		11
2.90		12
3.00		10
3.10		9
3.20		10
3.30		10
3.40		7
3.50		7
3.60		8
3.70		7
3.80		7
3.90		9
4.00		12
4.10		11
4.20		10
4.30		10
4.40		11
4.50		11
4.60		10
4.70		8
4.80		8
4.90		10
5.00		11
5.10		9
5.20		8
5.30		8
5.40		10
5.50		11
5.60		11
5.70		11
5.80		11
5.90		12
6.00		12
6.10		14
6.20		9
6.30		9
6.40		10
6.50		12
6.60		11
6.70		11
6.80		11
6.90		11
7.00		14
7.10		16
7.20		14
7.30		12
7.40		12
7.50		13
7.60		11
7.70		9
7.80		8
7.90		8
8.00		9
8.10		11
8.20		12
8.30		11
8.40		11
8.50		11
8.60		12
8.70		13
8.80		11
8.90		13
9.00		10
9.10		12
9.20		13
9.30		13
9.40		11
9.50		12
9.60		16
9.70		11
9.80		13
9.90		13
10.00		10
10.10		10
10.20		9
10.30		9
10.40		7
10.50		12
10.60		12
10.70		11
10.80		11
10.90		11
11.00		14
11.10		14
11.20		12
11.30		14
11.40		15
11.50		13
11.60		16
11.70		17
11.80		13
11.90		13
12.00		14
12.10		10
12.20		10
12.30		12
12.40		11
12.50		13
12.60		11
12.70		8
12.80		11
12.90		12
13.00		11
13.10		14
13.20		14
13.30		15
13.40		13
13.50		13
13.60		15
13.70		15
13.80		15
13.90		14
14.00		13
14.10		14
14.20		11
14.30		12
14.40		12
14.50		9
14.60		11
14.70		10
14.80		13
14.90		13
15.00		12
15.10		12
15.20		12
15.30		11
15.40		13
15.50		12
15.60		9
15.70		10
15.80		9
15.90		13
16.00		10
16.10		11
16.20		13
16.30		13
16.40		13
16.50		14
16.60		12
16.70		10
16.80		9
16.90		13
17.00		12
17.10		15
17.20		16
17.30		14
17.40		14
17.50		15
17.60		13
17.70		15
17.80		11
17.90		9
18.00		10
18.10		12
18.20		11
18.30		13
18.40		13
18.50		14
18.60		10
18.70		10
18.80		11
18.90		9
19.00		11
19.10		12
19.20		11
19.30		13
19.40		12
19.50		13
19.60		9
19.70		10
19.80		6
19.90		7
20.00		8
20.10		9
20.20		8
20.30		9
20.40		9
20.50		10
20.60		11
20.70		11
20.80		10
20.90		12
21.00		11
21.10		10
21.20		9
21.30		8
21.40		11
21.50		10
21.60		10
21.70		10
21.80		12
21.90		13
22.00		13
22.10		11
22.20		13
22.30		13
22.40		15
22.50		15
22.60		13
22.70		15
22.80		16
22.90		19
23.00		13
23.10		17
23.20		17
23.30		14
23.40		16
23.50		16
23.60		16
23.70		16
23.80		14
23.90		12
24.00		11
24.10		13
24.20		13
24.30		12
24.40		16
24.50		13
24.60		10
24.70		10
24.80		14
24.90		14
25.00		12
25.10		13
25.20		13
25.30		17
25.40		14
25.50		14
25.60		14
25.70		17
25.80		17
25.90		19
26.00		17
26.10		20
26.20		15
26.30		12
26.40		11
26.50		13
26.60		11
26.70		15
26.80		16
26.90		13
27.00		16
27.10		11
27.20		11
27.30		12
27.40		13
27.50		13
27.60		12
27.70		13
27.80		12
27.90		11
28.00		11
28.10		12
28.20		12
28.30		12
28.40		14
28.50		12
28.60		14
28.70		14
28.80		15
28.90		14
29.00		15
29.10		15
29.20		14
29.30		12
29.40		12
29.50		13
29.60		13
29.70		17
29.80		15
29.90		14
30.00		12
30.10		15
30.20		15
30.30		13
30.40		12
30.50		13
30.60		14
30.70		10
30.80		12
30.90		12
31.00		10
31.10		14
31.20		10
31.30		9
31.40		8
31.50		8
31.60		10
31.70		9
31.80		9
31.90		11
32.00		10
32.10		10
32.20		10
32.30		11
32.40		14
32.50		15
32.60		13
32.70		13
32.80		13
32.90		13
33.00		15
33.10		17
33.20		16
33.30		13
33.40		17
33.50		19
33.60		18
33.70		17
33.80		15
33.90		16
34.00		14
34.10		11
34.20		11
34.30		11
34.40		11
34.50		11
34.60		9
34.70		13
34.80		14
34.90		16
35.00		15
35.10		13
35.20		13
35.30		14
35.40		16
35.50		14
35.60		15
35.70		15
35.80		16
35.90		17
36.00		17
36.10		14
36.20		12
36.30		12
36.40		13
36.50		15
36.60		13
36.70		10
36.80		12
36.90		12
37.00		13
37.10		16
37.20		15
37.30		14
37.40		15
37.50		13
37.60		13
37.70		14
37.80		17
37.90		17
38.00		16
38.10		15
38.20		18
38.30		16
38.40		16
38.50		17
38.60		18
38.70		16
38.80		16
38.90		17
39.00		18
39.10		14
39.20		14
39.30		14
39.40		13
39.50		16
39.60		15
39.70		15
39.80		17
39.90		17
40.00		16
40.10		19
40.20		16
40.30		18
40.40		17
40.50		12
40.60		10
40.70		9
40.80		9
40.90		13
41.00		14
41.10		12
41.20		14
41.30		13
41.40		11
41.50		14
41.60		17
41.70		15
41.80		12
41.90		14
42.00		10
42.10		12
42.20		11
42.30		12
42.40		13
42.50		14
42.60		10
42.70		11
42.80		9
42.90		14
43.00		15
43.10		14
43.20		14
43.30		12
43.40		10
43.50		8
43.60		10
43.70		13
43.80		7
43.90		7
44.00		10
44.10		8
44.20		8
44.30		10
44.40		12
44.50		13
44.60		12
44.70		11
44.80		13
44.90		10
45.00		10
45.10		8
45.20		11
45.30		13
45.40		14
45.50		16
45.60		14
45.70		15
45.80		13
45.90		13
46.00		13
46.10		10
46.20		9
46.30		8
46.40		9
46.50		8
46.60		9
46.70		9
46.80		9
46.90		6
47.00		9
47.10		9
47.20		10
47.30		10
47.40		12
47.50		7
47.60		7
47.70		8
47.80		9
47.90		13
48.00		13
48.10		12
48.20		10
48.30		12
48.40		12
48.50		11
48.60		11
48.70		10
48.80		5


==> Figures/2-path_length/cs_len.txt <==
0		155
1		1565
2		1565
3		1565
4		1588
5		1616
6		405
7		1454
8		1181
9		1779
10		1779
11		1734
12		1734
13		1275
14		1275
15		1157
16		1600
17		1708
18		1708
19		1708
20		1708
21		2073
22		1584
23		754
24		80
25		563
26		563
27		1141
28		31
29		72
30		69
31		85
32		86
33		99
34		1222
35		1222
36		391
37		506
38		506
39		1551
40		997
41		1717
42		2138
43		2138
44		2138
45		1459
46		1459
47		1625
48		1625
49		1625
50		1625
51		335
52		1450
53		1917
54		1917
55		1917
56		1917
57		1917
58		1917
59		1505
60		1505
61		1505
62		1505
63		1505
64		108
65		51
66		1240
67		1766
68		536
69		604
70		796
71		796
72		45
73		66
74		79
75		1545
76		1580
77		1580
78		1889
79		726
80		875
81		1210
82		1104
83		467
84		467
85		1232
86		1477
87		439
88		1293
89		1293
90		1293
91		1158
92		1472
93		1472
94		1362
95		1362
96		1300
97		1451
98		1285
99		1285
100		1285
101		1285
102		1126
103		1642
104		1642
105		1642
106		1288
107		1288
108		207
109		207
110		207
111		106
112		2034
113		176
114		176
115		203
116		89
117		89
118		1599
119		1792
120		1792
121		416
122		416
123		416
124		416
125		1524
126		1780
127		281
128		1493
129		1386
130		1386
131		1623
132		827
133		827
134		276
135		2970
136		2342
137		195
138		76
139		1688
140		1688
141		1688
142		1688
143		21
144		145
145		490
146		189
147		189
148		79
149		79
150		1230
151		2757
152		115
153		90
154		50
155		34
156		20
157		64
158		1540
159		132
160		60
161		16
162		16
163		27
164		66
165		39
166		1854
167		1854
168		365
169		365
170		365
171		175
172		1385
173		1548
174		1187
175		1138
176		1138
177		1800
178		30
179		30
180		30
181		24
182		14
183		21
184		88
185		15
186		194
187		540
188		540
189		540
190		540
191		540
192		540
193		1381
194		1293
195		1293
196		130
197		1542
198		1542
199		1542
200		432
201		1472
202		283
203		1281
204		257
205		78
206		76
207		1679
208		1593
209		255
210		142
211		235
212		37
213		133
214		91
215		91
216		33
217		160
218		122
219		122
220		1859
221		1486
222		2015
223		302
224		1209
225		1771
226		1809
227		1809
228		2290
229		1057
230		50
231		1986
232		1986
233		1445
234		1445
235		1436
236		1436
237		3420
238		962
239		248
240		248
241		1532
242		295
243		2126
244		995
245		2830
246		2099
247		1548
248		1474
249		1860
250		1462
251		2240
252		2552
253		275
254		1345
255		1613
256		1240
257		1240
258		42
259		16
260		45
261		99
262		34
263		37
264		40
265		126
266		432
267		1798
268		1798
269		1915
270		1915
271		1980
272		1951
273		536
274		1875
275		2735
276		1641
277		793
278		793
279		95
280		72
281		1825
282		1838
283		1514
284		79
285		21
286		15
287		72
288		1269
289		1487
290		1487
291		1487
292		1487
293		1487
294		1417
295		281
296		142
297		797
298		1282
299		2132
300		1246
301		120
302		1610
303		1305
304		1418
305		29
306		106
307		227
308		152
309		79
310		89
311		121
312		82
313		21
314		79
315		265
316		84
317		110
318		123
319		35
320		27
321		39
322		35
323		27
324		45
325		54
326		45
327		46
328		46
329		34
330		30
331		39
332		158
333		322
334		193
335		193
336		161
337		258
338		190
339		1348
340		1348
341		62
342		1147
343		1147
344		1726
345		1505
346		2697
347		312
348		2128
349		1184
350		1184
351		1184
352		1264
353		1062
354		1517
355		2668
356		283
357		283
358		283
359		283
360		283
361		1209
362		1209
363		374
364		374
365		1266
366		994
367		994
368		1525
369		2216
370		2216
371		2381
372		2095
373		2095
374		2095
375		2095
376		1925
377		744
378		1476
379		1476
380		109
381		103
382		173
383		59
384		67
385		11
386		13
387		9
388		50
389		37
390		45
391		52
392		1916
393		133
394		97
395		181
396		248
397		337
398		2240
399		2240
400		454
401		1321
402		37
403		41
404		113
405		20
406		34
407		41
408		183
409		292
410		111
411		26
412		38
413		73
414		47
415		51
416		101
417		54
418		1041
419		1260
420		1260
421		1260
422		1260
423		1260
424		1260
425		1859
426		1831
427		2476
428		2476
429		1589
430		1312
431		1891
432		1836
433		929
434		1744
435		1744
436		1857
437		1857
438		126
439		134
440		275
441		51
442		151
443		2971
444		2971
445		1402
446		1573
447		1273
448		1273
449		2062
450		2062
451		493
452		216
453		128
454		1345
455		1839
456		1707
457		1748
458		1029
459		108
460		255
461		133
462		122
463		1197
464		1197
465		2280
466		1248
467		871
468		1521
469		172
470		1446
471		200
472		200
473		200
474		1381
475		1381
476		1381
477		1381
478		1381
479		1867
480		2503
481		172
482		1037
483		1936
484		55
485		1392
486		1392
487		1980
488		1640
489		1523
490		1523
491		1523
492		1523
493		1627
494		1533
495		1533
496		2844
497		2844
498		1281
499		1187
500		1187
501		146
502		514
503		135
504		68
505		68
506		1312
507		1312
508		2308
509		105
510		248
511		53
512		1561
513		1096
514		2655
515		430
516		1677
517		2254
518		2254
519		1536
520		1536
521		1536
522		2063
523		3018
524		2220
525		2099
526		2099
527		2099
528		2099
529		2099
530		2099
531		1005
532		3584
533		3584
534		153
535		1983
536		96
537		2066
538		123
539		357
540		680
541		414
542		159
543		1751
544		1698
545		285
546		55
547		99
548		13
549		20
550		12
551		63
552		23
553		32
554		18
555		62
556		61
557		57
558		40
559		38
560		30
561		86
562		55
563		106
564		187
565		731
566		1894
567		1678
568		710
569		710
570		186
571		262
572		1913
573		2258
574		555
575		555
576		1144
577		302
578		302
579		2176
580		691
581		480
582		806
583		1639
584		128
585		79
586		1891
587		2558
588		2558
589		136
590		151
591		63
592		441
593		1912
594		405
595		83
596		1702
597		428
598		1749
599		2385
600		2385
601		1992
602		1992
603		1411
604		1411
605		2487
606		649
607		1215
608		546
609		1631
610		2250
611		2250
612		2250
613		2250
614		2246
615		45
616		211
617		1670
618		1189
619		2120
620		2120
621		1168
622		1632
623		1632
624		1632
625		84
626		788
627		54
628		105
629		61
630		158
631		237
632		82
633		67
634		107
635		133
636		103
637		36
638		81
639		61
640		1746
641		130
642		130
643		2098
644		582
645		582
646		2534
647		2534
648		2534
649		1469
650		1469
651		438
652		734
653		115
654		96
655		48
656		124
657		504
658		971
659		3419
660		1568
661		1802
662		1484
663		452
664		40
665		1707
666		1553
667		1553
668		1553
669		458
670		306
671		1708
672		1211
673		61
674		23
675		29
676		22
677		111
678		137
679		69
680		2487
681		1725
682		395
683		1192
684		1192
685		1990
686		3644
687		1739
688		1858
689		546
690		1432
691		92
692		18
693		143
694		292
695		27
696		1558
697		145
698		159
699		576
700		120
701		73
702		184
703		1431
704		1487
705		161
706		115
707		1383
708		1667
709		1667
710		1667
711		1352
712		1683
713		242
714		1905
715		1905
716		1905
717		1698
718		1698
719		1698
720		1698
721		1410
722		1203
723		1285
724		1862
725		177
726		188
727		188
728		188
729		42
730		74
731		74
732		74
733		74
734		935
735		935
736		237
737		237
738		110
739		1545
740		1916
741		1475
742		919
743		1772
744		1775
745		1310
746		28
747		88
748		81
749		1367
750		2048
751		1826
752		1826
753		284
754		152
755		154
756		39
757		121
758		121
759		270
760		188
761		184
762		184
763		133
764		2220
765		703
766		124
767		2435
768		1565
769		2625
770		1969
771		2140
772		381
773		2058
774		1761
775		1761
776		193
777		123
778		192
779		585
780		2451
781		1860
782		1860
783		69
784		63
785		24
786		69
787		110
788		125
789		1578
790		74
791		2452
792		2452
793		2452
794		1913
795		1913
796		1974
797		2833
798		2833
799		1771
800		472
801		2052
802		2674
803		1663
804		1633
805		346
806		346
807		390
808		2214
809		2214
810		2214
811		2214
812		2214
813		2214
814		2433
815		21
816		21
817		75
818		209
819		724
820		724
821		724
822		1110
823		1699
824		296
825		296
826		296
827		2258
828		2115
829		825
830		825
831		1398
832		2239
833		2239
834		2822
835		2557
836		2557
837		1669
838		1669
839		1003
840		1003
841		1003
842		1003
843		392
844		537
845		1608
846		374
847		2314
848		2314
849		158
850		158
851		108
852		263
853		2782
854		1755
855		1516
856		1516
857		1020
858		1200
859		1618
860		2263
861		73
862		2864
863		2864
864		2204
865		1905
866		1603
867		1603
868		1153
869		180
870		180
871		1566
872		166
873		1501
874		127
875		1791
876		43
877		991
878		991
879		991
880		81
881		1631
882		1631
883		1976
884		508
885		2218
886		263
887		263
888		187
889		1906
890		2361
891		364
892		1735
893		2089
894		1461
895		179
896		208
897		505
898		505
899		1792
900		1211
901		1211
902		1727
903		1246
904		80
905		1635
906		1635
907		139
908		139
909		500
910		500
911		91
912		98
913		49
914		2317
915		2317
916		2780
917		259
918		259
919		1137
920		2053
921		548
922		204
923		2385
924		2385
925		1943
926		1943
927		1943
928		1943
929		339
930		1153
931		1153
932		404
933		3058
934		1951
935		1175
936		1175
937		1175
938		88
939		1585
940		72
941		479
942		1419
943		3041
944		544
945		2185
946		113
947		1508
948		2344
949		2412
950		2586
951		162
952		2095
953		104
954		2220
955		1733
956		1819
957		811
958		1650
959		3210
960		3210
961		3210
962		1920
963		1629
964		166
965		53
966		74
967		217
968		1507
969		1522
970		1522
971		160
972		2449
973		2449
974		1279
975		1279
976		138
977		219
978		152
979		622
980		622
981		2867
982		1666
983		1666
984		4009
985		4009
986		62
987		127
988		105
989		52
990		124
991		174
992		57
993		91
994		145
995		2432
996		78
997		68
998		162
999		182
1000		1412


==> Figures/2-path_length/cs_len_hole.txt <==
0		35.20
1		9.10
2		9.10
3		11.00
4		11.00
5		73.60
6		73.60
7		73.60
8		73.60
9		77.50
10		67.70
11		67.70
12		32.70
13		32.70
14		3.30
15		92.20
16		11.00
17		52.90
18		45.70
19		62.60
20		62.60
21		62.60
22		62.60
23		76.90
24		109.70
25		56.00
26		19.10
27		48.10
28		6.00
29		0.90
30		3.30
31		5.70
32		2.60
33		4.50
34		5.10
35		1.70
36		3.00
37		1.00
38		2.90
39		3.50
40		2.10
41		3.80
42		7.90
43		1.50
44		1.50
45		1.00
46		1.20
47		0.50
48		1.80
49		3.50
50		5.40
51		8.70
52		51.10
53		83.50
54		83.50
55		65.30
56		8.30
57		8.20
58		118.40
59		118.40
60		45.30
61		51.60
62		51.60
63		42.70
64		42.70
65		79.80
66		36.20
67		54.00
68		77.50
69		49.90
70		41.10
71		41.10
72		41.10
73		41.10
74		41.10
75		4.10
76		56.60
77		56.10
78		186.00
79		17.30
80		6.10
81		6.10
82		6.10
83		3.60
84		3.60
85		20.00
86		75.80
87		6.30
88		0.80
89		2.40
90		71.10
91		8.90
92		8.90
93		8.90
94		54.80
95		76.20
96		81.50
97		83.20
98		77.60
99		71.70
100		75.60
101		48.80
102		32.20
103		76.50
104		107.60
105		107.60
106		51.50
107		47.90
108		47.90
109		10.40
110		65.10
111		65.10
112		5.00
113		5.00
114		53.50
115		101.70
116		101.70
117		101.70
118		101.70
119		72.20
120		72.20
121		72.20
122		19.90
123		5.60
124		68.60
125		4.00
126		2.50
127		3.10
128		66.00
129		66.00
130		66.00
131		66.00
132		66.00
133		66.00
134		66.00
135		61.40
136		132.70
137		132.70
138		51.10
139		12.10
140		12.10
141		2.80
142		49.90
143		49.90
144		49.90
145		54.00
146		12.70
147		11.40
148		11.40
149		19.30
150		93.00
151		5.20
152		31.50
153		16.60
154		3.50
155		57.10
156		67.40
157		67.40
158		96.60
159		96.60
160		89.60
161		11.80
162		3.20
163		102.50
164		102.50
165		102.50
166		102.50
167		102.50
168		8.90
169		2.60
170		12.20
171		4.10
172		2.50
173		5.00
174		9.60
175		62.80
176		74.70
177		74.70
178		23.90
179		69.50
180		87.10
181		87.10
182		67.30
183		56.10
184		126.00
185		5.80
186		94.50
187		10.20
188		48.80
189		48.80
190		10.30
191		89.20
192		89.20
193		89.20
194		123.80
195		123.80
196		62.90
197		36.50
198		72.40
199		72.40
200		72.40
201		79.10
202		79.10
203		102.40
204		102.40
205		92.20
206		92.20
207		66.00
208		66.00
209		7.00
210		104.60
211		2.10
212		60.60
213		10.80
214		82.90
215		10.90
216		13.10
217		3.00
218		79.00
219		92.30
220		92.30
221		93.80
222		95.90
223		29.90
224		17.40
225		3.10
226		109.90
227		8.30
228		155.90
229		93.80
230		102.80
231		125.80
232		56.80
233		69.70
234		118.00
235		84.60
236		54.40
237		9.60
238		121.60
239		121.60
240		74.30
241		106.80
242		5.80
243		13.50
244		48.90
245		89.40
246		89.40
247		89.40
248		75.80
249		6.00
250		12.40
251		83.10
252		83.10
253		147.90
254		92.60
255		5.50
256		6.40
257		6.30
258		6.30
259		12.70
260		16.20
261		81.00
262		9.20
263		99.90
264		101.60
265		5.60
266		3.30
267		1.60
268		2.90
269		2.00
270		4.30
271		2.80
272		2.90
273		1.80
274		2.50
275		1.40
276		7.30
277		41.40
278		41.40
279		41.40
280		84.00
281		84.00
282		78.90
283		5.30
284		5.30
285		10.40
286		10.40
287		105.10
288		99.40
289		99.40
290		145.90
291		145.90
292		145.90
293		145.90
294		145.90
295		117.60
296		110.00
297		99.00
298		114.50
299		114.50
300		15.70
301		25.00
302		86.30
303		86.30
304		78.00
305		7.50
306		1.00
307		3.30
308		100.20
309		100.20
310		5.20
311		7.40
312		2.30
313		3.20
314		18.90
315		9.80
316		127.30
317		174.10
318		174.10
319		174.10
320		88.90
321		10.60
322		108.00
323		91.60
324		91.60
325		68.20
326		245.20
327		83.40
328		83.40
329		24.60
330		78.80
331		78.80
332		78.80
333		100.00
334		78.60
335		78.60
336		19.00
337		34.90
338		22.80
339		5.90
340		125.20
341		125.20
342		125.20
343		125.20
344		118.00
345		124.60
346		2.90
347		78.40
348		106.90
349		130.10
350		130.10
351		130.10
352		130.10
353		130.10
354		130.10
355		130.10
356		130.10
357		130.10
358		64.40
359		64.40
360		99.60
361		110.90
362		62.30
363		62.30
364		62.30
365		62.30
366		93.50
367		96.60
368		86.20
369		123.10
370		25.30
371		12.30
372		12.30
373		6.30
374		5.00
375		4.50
376		6.00
377		7.30
378		98.10
379		119.20
380		63.60
381		63.60
382		98.40
383		98.40
384		98.40
385		98.40
386		98.40
387		98.40
388		98.40
389		98.40
390		98.40
391		88.00
392		88.00
393		88.00
394		88.00
395		22.60
396		70.10
397		70.10
398		63.80
399		63.80
400		63.80
401		73.10
402		5.50
403		85.40
404		85.40
405		85.40
406		85.40
407		85.40
408		9.20
409		99.00
410		13.30
411		81.30
412		8.10
413		8.10
414		6.80
415		7.80
416		7.80
417		72.10
418		43.80
419		5.70
420		143.70
421		106.20
422		106.20
423		106.20
424		106.20
425		106.20
426		67.40
427		74.80
428		77.40
429		77.40
430		77.40
431		13.50
432		2.40
433		31.10
434		94.80
435		109.80
436		109.80
437		107.30
438		20.50
439		74.30
440		86.40
441		17.00
442		17.00
443		48.90
444		22.70
445		45.30
446		82.60
447		82.60
448		82.60
449		103.00
450		63.50
451		63.50
452		63.50
453		67.00
454		67.00
455		61.60
456		72.50
457		76.50
458		145.60
459		92.60
460		83.10
461		83.10
462		25.10
463		91.30
464		9.00
465		73.70
466		8.50
467		172.80
468		73.40
469		1.40
470		47.40
471		12.30
472		13.20
473		5.30
474		5.30
475		52.50
476		65.00
477		65.00
478		81.90
479		125.20
480		125.20
481		85.90
482		57.60
483		95.70
484		95.70
485		85.00
486		64.30
487		22.20
488		4.70
489		4.40
490		5.50
491		6.90
492		2.10
493		3.50
494		2.00
495		1.70
496		6.00
497		65.60
498		0.90
499		3.30
500		17.70
501		86.30
502		35.30
503		35.30
504		8.50
505		2.80
506		23.70
507		23.70
508		12.60
509		6.00
510		3.80
511		2.00
512		3.90
513		9.10
514		5.00
515		10.70
516		10.30
517		15.30
518		18.30
519		58.70
520		8.50
521		96.20
522		68.70
523		17.10
524		85.70
525		153.50
526		56.90
527		5.30
528		46.70
529		46.70
530		46.70
531		46.70
532		2.70
533		58.20
534		58.20
535		74.60
536		102.50
537		65.30
538		65.30
539		44.00
540		13.10
541		71.50
542		87.90
543		87.90
544		87.90
545		87.90
546		87.90
547		101.30
548		101.30
549		101.30
550		101.30
551		53.20
552		53.20
553		83.90
554		83.90
555		64.10
556		34.70
557		11.40
558		11.40
559		11.40
560		47.60
561		54.20
562		54.20
563		29.00
564		63.80
565		63.40
566		52.20
567		57.50
568		75.20
569		57.80
570		4.40
571		3.50
572		5.20
573		93.30
574		93.30
575		82.00
576		31.00
577		63.90
578		1.30
579		35.40
580		97.50
581		97.50
582		97.50
583		97.50
584		95.90
585		95.90
586		16.00
587		23.30
588		11.30
589		19.50
590		19.50
591		65.00
592		108.90
593		56.60
594		56.60
595		99.50
596		87.90
597		116.00
598		116.00
599		11.50
600		5.00
601		4.60
602		4.70
603		2.20
604		2.20
605		62.80
606		62.80
607		9.90
608		2.40
609		95.70
610		13.30
611		1.30
612		103.90
613		103.90
614		28.70
615		130.50
616		130.50
617		37.80
618		13.40
619		6.60
620		16.10
621		16.10
622		78.80
623		78.80
624		22.70
625		22.70
626		83.90
627		83.90
628		140.90
629		91.60
630		101.80
631		50.30
632		50.30
633		15.60
634		8.10
635		128.80
636		128.80
637		72.70
638		72.70
639		72.70
640		72.70
641		6.40
642		6.90
643		62.00
644		125.50
645		9.00
646		9.00
647		78.00
648		62.90
649		62.90
650		65.60
651		59.60
652		59.60
653		94.10
654		94.10
655		2.90
656		6.70
657		6.00
658		2.80
659		69.40
660		26.50
661		3.80
662		4.50
663		19.20
664		96.70
665		125.70
666		104.40
667		128.20
668		114.40
669		73.50
670		24.80
671		100.60
672		6.60
673		33.50
674		33.50
675		30.00
676		23.80
677		5.40
678		70.40
679		70.40
680		2.60
681		6.80
682		2.60
683		1.60
684		26.50
685		5.90
686		4.40
687		4.70
688		6.60
689		100.70
690		100.70
691		93.30
692		51.50
693		51.50
694		159.40
695		48.60
696		48.60
697		100.70
698		21.80
699		21.80
700		21.80
701		21.80
702		2.30
703		81.00
704		2.90
705		68.40
706		68.40
707		61.70
708		67.20
709		55.30
710		55.30
711		105.40
712		81.90
713		76.50
714		69.20
715		69.20
716		2.20
717		3.30
718		3.30
719		68.50
720		68.40
721		2.30
722		74.50
723		74.50
724		70.20
725		70.20
726		109.70
727		109.70
728		81.80
729		7.40
730		4.50
731		6.20
732		96.50
733		96.50
734		92.10
735		75.10
736		150.60
737		150.80
738		18.10
739		74.40
740		17.40
741		29.40
742		27.40
743		87.10
744		9.50
745		126.70
746		126.70
747		87.50
748		92.00
749		15.30
750		16.80
751		4.90
752		116.20
753		75.10
754		62.60
755		12.60
756		167.80
757		72.00
758		25.10
759		21.10
760		10.20
761		10.20
762		1.20
763		3.00
764		1.70
765		2.20
766		2.30
767		3.10
768		1.90
769		2.20
770		1.40
771		1.10
772		4.50
773		2.70
774		2.70
775		96.80
776		96.80
777		61.40
778		61.40
779		82.60
780		11.00
781		18.30
782		86.20
783		86.20
784		49.50
785		101.20
786		101.20
787		57.10
788		136.30
789		136.30
790		136.30
791		53.60
792		53.60
793		53.60
794		53.60
795		53.60
796		75.30
797		69.70
798		135.50
799		117.90
800		6.80
801		15.70
802		9.90
803		2.50
804		9.70
805		8.40
806		2.70
807		3.90
808		103.80
809		12.70
810		7.40
811		6.30
812		144.80
813		99.60
814		78.30
815		128.90
816		108.40
817		24.10
818		61.50
819		8.60
820		107.90
821		194.30
822		194.30
823		88.10
824		26.90
825		41.40
826		41.40
827		41.40
828		5.20
829		20.70
830		102.10
831		102.10
832		102.10
833		83.90
834		9.10
835		103.70
836		64.10
837		101.80
838		61.30
839		81.60
840		84.20
841		73.90
842		73.90
843		81.60
844		24.20
845		92.80
846		137.30
847		68.00
848		46.30
849		28.20
850		15.40
851		3.90
852		5.40
853		68.00
854		18.80
855		2.50
856		128.40
857		14.60
858		24.20
859		76.40
860		76.40
861		36.60
862		18.00
863		43.40
864		43.40
865		98.20
866		107.10
867		85.20
868		85.20
869		85.20
870		85.20
871		85.20
872		99.50
873		17.80
874		133.20
875		108.70
876		81.00
877		116.90
878		116.90
879		5.10
880		5.10
881		13.60
882		13.60
883		62.80
884		107.40
885		100.40
886		100.40
887		100.40
888		100.40
889		86.20
890		7.70
891		7.70
892		98.60
893		98.60
894		115.00
895		115.00
896		8.20
897		80.50
898		80.50
899		107.90
900		6.90
901		13.50
902		119.30
903		72.10
904		72.10
905		72.10
906		15.00
907		101.90
908		102.60
909		129.10
910		112.60
911		112.60
912		75.80
913		4.10
914		71.60
915		97.60
916		95.90
917		95.90
918		24.60
919		15.50
920		15.50
921		98.50
922		98.50
923		88.20
924		77.20
925		155.60
926		155.60
927		65.40
928		65.40
929		70.10
930		122.90
931		93.70
932		93.70
933		4.50
934		3.90
935		69.70
936		69.70
937		69.70
938		200.90
939		102.30
940		58.40
941		58.40
942		58.40
943		58.40
944		58.40
945		130.70
946		97.80
947		119.00
948		119.00
949		118.50
950		6.00
951		19.80
952		7.90
953		5.20
954		10.30
955		3.00
956		5.70
957		7.40
958		6.60
959		74.70
960		75.10
961		66.40
962		77.90
963		72.90
964		157.40
965		157.40
966		157.40
967		157.40
968		157.40
969		157.40
970		127.20
971		127.20
972		127.20
973		127.20
974		102.10
975		86.60
976		86.60
977		86.60
978		4.80
979		50.50
980		50.50
981		50.50
982		50.50
983		92.20
984		8.30
985		167.00
986		85.00
987		119.40
988		127.50
989		12.80
990		70.20
991		70.20
992		70.20
993		104.70
994		109.80
995		109.50
996		80.80
997		94.60
998		57.40
999		8.00


==> Figures/2-path_length/cs_len_ruru.txt <==
0		128.5
1		119.0
2		171.5
3		183.5
4		557.5
5		557.5
6		557.5
7		305.5
8		613.0
9		583.0
10		186.5
11		264.5
12		227.5
13		400.5
14		369.5
15		538.5
16		368.0
17		377.5
18		308.5
19		330.5
20		541.0
21		373.5
22		207.5
23		190.0
24		150.5
25		66.0
26		125.5
27		106.0
28		239.0
29		211.0
30		101.5
31		94.5
32		113.0
33		114.0
34		104.0
35		70.0
36		87.5
37		180.0
38		165.0
39		207.5
40		226.5
41		186.0
42		186.0
43		266.0
44		338.0
45		230.5
46		397.0
47		189.0
48		189.0
49		500.0
50		407.0
51		252.5
52		332.5
53		298.5
54		387.5
55		331.5
56		456.0
57		305.5
58		186.0
59		429.5
60		320.5
61		491.0
62		712.0
63		204.5
64		717.5
65		500.0
66		646.5
67		553.5
68		700.5
69		244.0
70		310.5
71		220.5
72		202.5
73		257.0
74		152.0
75		330.0
76		677.5
77		130.5
78		244.0
79		671.0
80		145.0
81		572.0
82		257.5
83		168.0
84		759.5
85		89.0
86		125.0
87		97.0
88		124.0
89		121.5
90		99.0
91		107.0
92		169.0
93		176.5
94		312.5
95		411.0
96		607.5
97		460.5
98		478.5
99		570.0


==> Figures/2-path_length/sh_len.txt <==
0		292
1		292
2		602
3		345
4		345
5		345
6		345
7		305
8		305
9		305
10		305
11		2591
12		2591
13		2591
14		2591
15		2591
16		2591
17		1542
18		1542
19		1542
20		1432
21		1432
22		619
23		355
24		934
25		934
26		934
27		934
28		934
29		934
30		2536
31		2536
32		2536
33		2235
34		2235
35		2235
36		2235
37		2235
38		2235
39		2235
40		2235
41		2235
42		778
43		778
44		778
45		778
46		778
47		778
48		1806
49		1806
50		1806
51		1806
52		1806
53		1669
54		1669
55		1669
56		1669
57		746
58		144
59		147
60		229
61		66
62		144
63		23
64		23
65		58
66		37
67		22
68		22
69		29
70		29
71		29
72		29
73		29
74		29
75		29
76		29
77		29
78		29
79		29
80		60
81		58
82		30
83		30
84		30
85		30
86		30
87		30
88		30
89		65
90		159
91		159
92		159
93		159
94		50
95		25
96		25
97		20
98		20
99		20
100		20
101		20
102		20
103		20
104		20
105		20
106		82
107		82
108		94
109		94
110		94
111		27
112		27
113		27
114		27
115		33
116		33
117		33
118		69
119		69
120		15
121		15
122		15
123		15
124		22
125		22
126		31
127		68
128		68
129		260
130		32
131		90
132		164
133		194
134		194
135		100
136		173
137		173
138		101
139		101
140		101
141		101
142		172
143		172
144		186
145		112
146		112
147		112
148		112
149		112
150		61
151		40
152		54
153		107
154		107
155		134
156		190
157		97
158		1848
159		234
160		164
161		164
162		164
163		204
164		357
165		357
166		357
167		357
168		355
169		79
170		44
171		44
172		44
173		44
174		44
175		44
176		13
177		13
178		13
179		13
180		13
181		13
182		13
183		13
184		13
185		13
186		13
187		13
188		13
189		15
190		18
191		18
192		18
193		18
194		18
195		18
196		18
197		18
198		18
199		18
200		18
201		18
202		18
203		18
204		19
205		1411
206		1411
207		1411
208		1411
209		1411
210		1411
211		1411
212		1411
213		1392
214		1392
215		1392
216		1392
217		1392
218		1392
219		1392
220		1392
221		1392
222		1392
223		1392
224		1392
225		1392
226		1392
227		1392
228		1392
229		1392
230		1392
231		1392
232		1392
233		1392
234		1392
235		1392
236		1392
237		1392
238		1392
239		1392
240		1392
241		1392
242		1392
243		1392
244		1392
245		1392
246		1392
247		1392
248		1392
249		1392
250		1392
251		1392
252		1392
253		1392
254		162
255		34
256		34
257		30
258		30
259		30
260		30
261		43
262		43
263		43
264		79
265		79
266		79
267		79
268		79
269		79
270		79
271		16
272		16
273		16
274		16
275		49
276		24
277		34
278		34
279		34
280		34
281		34
282		34
283		34
284		34
285		34
286		34
287		106
288		106
289		52
290		184
291		184
292		331
293		40
294		40
295		40
296		8
297		8
298		8
299		8
300		8
301		8
302		8
303		8
304		8
305		8
306		8
307		8
308		8
309		8
310		8
311		8
312		8
313		8
314		8
315		8
316		13
317		13
318		90
319		71
320		71
321		54
322		38
323		59
324		59
325		59
326		59
327		32
328		32
329		32
330		32
331		32
332		46
333		46
334		53
335		53
336		44
337		44
338		106
339		106
340		123
341		123
342		123
343		37
344		306
345		306
346		139
347		73
348		68
349		58
350		31
351		31
352		31
353		31
354		31
355		92
356		92
357		25
358		25
359		25
360		25
361		25
362		25
363		61
364		61
365		64
366		64
367		64
368		64
369		64
370		89
371		89
372		107
373		107
374		55
375		55
376		39
377		39
378		71
379		105
380		1969
381		1969
382		1969
383		1969
384		1969
385		1969
386		1969
387		1969
388		2143
389		2143
390		2143
391		2143
392		2143
393		2143
394		2143
395		2143
396		2143
397		2143
398		2143
399		2143
400		2143
401		2143
402		2699
403		2699
404		1799
405		1799
406		1799
407		1799
408		1799
409		1799
410		1799
411		1799
412		1799
413		1799
414		1799
415		1799
416		1799
417		1799
418		1799
419		1799
420		1799
421		1799
422		1799
423		1799
424		1799
425		1799
426		1799
427		1799
428		1799
429		1799
430		1799
431		1799
432		1799
433		188
434		65
435		36
436		36
437		36
438		36
439		36
440		14
441		14
442		14
443		14
444		14
445		14
446		14
447		14
448		13
449		13
450		13
451		13
452		13
453		13
454		13
455		13
456		13
457		13
458		13
459		13
460		13
461		13
462		13
463		13
464		13
465		13
466		13
467		13
468		13
469		13
470		13
471		13
472		13
473		13
474		13
475		11
476		7
477		7
478		7
479		7
480		7
481		7
482		7
483		7
484		8
485		8
486		8
487		8
488		8
489		8
490		8
491		18
492		16
493		12
494		12
495		12
496		12
497		16
498		16
499		13
500		13
501		11
502		11
503		11
504		12
505		12
506		11
507		11
508		12
509		12
510		12
511		15
512		15
513		12
514		12
515		12
516		12
517		12
518		21
519		21
520		44
521		21
522		21
523		30
524		60
525		14
526		14
527		14
528		49
529		49
530		53
531		53
532		53
533		53
534		124
535		124
536		124
537		124
538		124
539		124
540		124
541		124
542		124
543		129
544		129
545		50
546		50
547		163
548		163
549		323
550		323
551		96
552		96
553		127
554		127
555		127
556		37
557		37
558		37
559		37
560		37
561		37
562		139
563		109
564		109
565		169
566		169
567		169
568		110
569		110
570		84
571		104
572		84
573		84
574		84
575		23
576		23
577		23
578		23
579		23
580		23
581		26
582		43
583		41
584		41
585		23
586		23
587		23
588		50
589		15
590		15
591		15
592		35
593		65
594		65
595		31
596		76
597		26
598		27
599		27
600		28
601		35
602		15
603		15
604		15
605		15
606		15
607		9
608		9
609		9
610		9
611		9
612		9
613		9
614		83
615		83
616		87
617		69
618		65
619		65
620		65
621		65
622		65
623		65
624		65
625		43
626		194
627		194
628		572
629		572
630		186
631		201
632		173
633		38
634		38
635		38
636		279
637		279
638		279
639		279
640		194
641		194
642		120
643		61
644		52
645		52
646		52
647		57
648		57
649		46
650		46
651		36
652		36
653		36
654		33
655		33
656		33
657		33
658		33
659		33
660		33
661		39
662		56
663		42
664		42
665		42
666		48
667		48
668		48
669		48
670		48
671		227
672		227
673		53
674		42
675		42
676		42
677		42
678		42
679		42
680		42
681		42
682		42
683		42
684		42
685		27
686		29
687		32
688		32
689		20
690		20
691		36
692		161
693		161
694		161
695		50
696		23
697		23
698		23
699		23
700		12
701		12
702		12
703		12
704		12
705		12
706		12
707		12
708		12
709		12
710		12
711		24
712		41
713		23
714		21
715		21
716		78
717		26
718		26
719		10
720		8
721		32
722		32
723		40
724		26
725		18
726		18
727		18
728		18
729		26
730		10
731		24
732		15
733		15
734		17
735		17
736		17
737		17
738		9
739		9
740		9
741		9
742		9
743		9
744		9
745		9
746		9
747		9
748		9
749		9
750		9
751		9
752		9
753		9
754		8
755		8
756		8
757		8
758		8
759		8
760		8
761		13
762		13
763		13
764		13
765		13
766		13
767		13
768		25
769		25
770		25
771		25
772		25
773		25
774		25
775		13
776		11
777		11
778		11
779		11
780		16
781		22
782		11
783		11
784		11
785		11
786		29
787		29
788		24
789		24
790		13
791		13
792		13
793		13
794		13
795		13
796		13
797		13
798		16
799		16
800		17
801		22
802		24
803		27
804		27
805		14
806		14
807		14
808		14
809		14
810		14
811		14
812		14
813		19
814		16
815		19
816		12
817		14
818		14
819		21
820		21
821		21
822		18
823		18
824		18
825		18
826		18
827		18
828		14
829		14
830		14
831		14
832		14
833		14
834		13
835		13
836		10
837		17
838		17
839		13
840		27
841		17
842		14
843		18
844		18
845		29
846		19
847		19
848		16
849		16
850		16
851		51
852		45
853		41
854		36
855		25
856		17
857		18
858		14
859		14
860		14
861		14
862		14
863		16
864		16
865		16
866		13
867		20
868		22
869		62
870		47
871		47
872		12
873		37
874		30
875		30
876		30
877		51
878		87
879		124
880		126
881		15
882		54
883		38
884		38
885		38
886		106
887		106
888		104
889		75
890		77
891		133
892		40
893		8
894		8
895		8
896		8
897		8
898		8
899		8
900		14
901		12
902		15
903		15
904		15
905		15
906		9
907		9
908		9
909		9
910		9
911		6
912		6
913		6
914		6
915		6
916		6
917		6
918		6
919		6
920		6
921		6
922		6
923		6
924		6
925		6
926		6
927		6
928		6
929		29
930		12
931		10
932		9
933		18
934		18
935		18
936		18
937		23
938		9
939		9
940		10
941		10
942		10
943		10
944		10
945		6
946		6
947		6
948		6
949		6
950		6
951		6
952		6
953		6
954		11
955		11
956		11
957		16
958		16
959		16
960		16
961		21
962		22
963		15
964		15
965		27
966		27
967		27
968		27
969		11
970		11
971		11
972		8
973		8
974		8
975		8
976		8
977		8
978		8
979		8
980		8
981		8
982		8
983		8
984		8
985		8
986		8
987		8
988		8
989		22
990		22
991		22
992		22
993		22
994		12
995		12
996		12
997		16
998		16
999		16
1000	16


==> Figures/2-path_length/sh_len_hole.txt <==
0		0.70
1		0.70
2		0.70
3		0.70
4		0.70
5		0.70
6		0.70
7		0.70
8		0.70
9		0.70
10		1.10
11		1.10
12		1.10
13		1.10
14		1.70
15		1.70
16		3.10
17		1.90
18		1.90
19		1.50
20		1.50
21		1.50
22		1.50
23		1.50
24		1.50
25		4.00
26		4.00
27		4.40
28		4.30
29		2.60
30		1.80
31		1.80
32		1.80
33		4.20
34		4.90
35		4.90
36		4.00
37		4.20
38		7.30
39		3.20
40		0.80
41		0.80
42		0.80
43		0.80
44		0.80
45		0.80
46		2.60
47		3.00
48		4.90
49		1.30
50		1.30
51		1.30
52		0.70
53		0.70
54		0.70
55		0.70
56		0.70
57		0.70
58		0.70
59		0.70
60		1.30
61		1.80
62		1.80
63		1.80
64		67.30
65		67.30
66		67.30
67		67.30
68		67.30
69		67.30
70		67.30
71		67.30
72		67.30
73		67.30
74		67.30
75		67.30
76		67.30
77		13.10
78		9.20
79		9.20
80		9.20
81		9.20
82		9.20
83		9.20
84		9.20
85		2.00
86		2.00
87		2.00
88		2.00
89		2.00
90		2.00
91		2.00
92		2.00
93		2.00
94		1.70
95		1.70
96		1.70
97		1.70
98		10.50
99		10.50
100		10.50
101		10.50
102		3.10
103		3.10
104		3.10
105		3.10
106		3.10
107		3.10
108		3.10
109		3.10
110		3.10
111		3.10
112		3.10
113		6.00
114		6.00
115		6.00
116		6.00
117		6.00
118		33.40
119		33.40
120		33.40
121		8.10
122		8.10
123		3.90
124		3.90
125		3.90
126		3.90
127		3.70
128		3.70
129		3.70
130		3.70
131		3.70
132		3.70
133		2.90
134		1.90
135		1.90
136		1.90
137		1.90
138		1.90
139		1.90
140		1.90
141		1.90
142		4.40
143		4.40
144		3.10
145		3.80
146		2.30
147		2.30
148		8.30
149		8.30
150		3.80
151		2.40
152		2.80
153		3.00
154		6.10
155		6.10
156		6.10
157		3.80
158		1.30
159		1.30
160		3.00
161		3.40
162		3.40
163		3.40
164		3.40
165		3.40
166		3.40
167		3.40
168		6.20
169		7.70
170		7.70
171		6.10
172		6.10
173		6.10
174		1.10
175		1.10
176		1.10
177		1.10
178		2.70
179		2.70
180		2.70
181		2.90
182		2.90
183		2.90
184		2.90
185		4.50
186		4.50
187		3.40
188		6.20
189		6.20
190		6.50
191		6.50
192		6.50
193		4.70
194		7.10
195		2.20
196		1.40
197		1.60
198		1.70
199		5.00
200		5.00
201		4.70
202		8.10
203		8.10
204		1.70
205		5.40
206		5.40
207		1.80
208		1.30
209		2.90
210		1.30
211		1.30
212		0.90
213		0.90
214		2.90
215		4.40
216		4.40
217		2.60
218		1.40
219		1.40
220		1.40
221		1.40
222		1.40
223		1.40
224		1.40
225		1.40
226		2.20
227		3.80
228		4.20
229		4.20
230		4.40
231		1.80
232		1.20
233		1.20
234		1.20
235		1.00
236		1.00
237		1.00
238		1.00
239		1.00
240		1.00
241		1.00
242		1.20
243		1.20
244		1.20
245		1.20
246		1.20
247		1.20
248		2.00
249		0.50
250		0.50
251		0.50
252		0.50
253		0.50
254		0.50
255		0.50
256		0.50
257		0.50
258		0.50
259		0.50
260		0.50
261		0.50
262		0.50
263		0.50
264		0.50
265		1.30
266		1.30
267		0.70
268		0.70
269		0.70
270		0.70
271		0.80
272		2.40
273		2.60
274		2.40
275		2.10
276		2.10
277		4.00
278		1.90
279		1.30
280		1.30
281		1.30
282		1.30
283		1.30
284		1.50
285		1.50
286		1.50
287		1.50
288		1.50
289		1.50
290		2.00
291		4.40
292		1.70
293		1.70
294		1.90
295		1.90
296		2.20
297		2.20
298		1.10
299		1.10
300		1.10
301		1.10
302		2.80
303		3.50
304		3.40
305		2.90
306		1.90
307		1.80
308		1.80
309		1.20
310		1.20
311		4.50
312		2.00
313		2.00
314		2.00
315		2.00
316		1.80
317		1.80
318		1.80
319		1.80
320		1.80
321		5.60
322		5.50
323		7.40
324		5.90
325		5.90
326		3.90
327		5.30
328		3.50
329		3.50
330		2.90
331		2.70
332		2.60
333		1.30
334		1.30
335		1.30
336		1.30
337		1.30
338		2.90
339		1.10
340		1.10
341		1.10
342		1.10
343		1.10
344		1.40
345		1.70
346		3.40
347		3.40
348		3.40
349		2.70
350		1.80
351		1.80
352		3.30
353		4.60
354		2.70
355		2.00
356		2.00
357		2.00
358		4.10
359		2.80
360		3.40
361		3.40
362		3.40
363		3.40
364		52.70
365		35.30
366		81.70
367		81.70
368		81.70
369		81.70
370		81.70
371		81.70
372		81.70
373		81.70
374		60.10
375		60.10
376		60.10
377		60.10
378		60.10
379		60.10
380		60.10
381		60.10
382		60.10
383		60.10
384		60.10
385		60.10
386		36.10
387		5.60
388		5.60
389		5.60
390		5.60
391		5.60
392		38.80
393		38.80
394		38.80
395		38.80
396		38.80
397		38.80
398		38.80
399		25.00
400		25.00
401		10.30
402		10.30
403		10.30
404		10.30
405		14.70
406		14.70
407		13.20
408		2.20
409		2.20
410		2.20
411		2.90
412		2.90
413		1.50
414		1.50
415		1.50
416		1.50
417		1.90
418		1.90
419		1.90
420		2.50
421		1.00
422		1.00
423		1.00
424		1.00
425		2.40
426		1.10
427		2.30
428		2.30
429		1.60
430		1.60
431		1.60
432		1.60
433		1.60
434		1.60
435		1.60
436		2.20
437		2.20
438		2.20
439		2.10
440		3.80
441		2.60
442		2.20
443		5.60
444		1.70
445		1.90
446		1.90
447		1.00
448		1.00
449		1.00
450		1.00
451		1.00
452		1.00
453		1.00
454		1.00
455		1.00
456		1.00
457		2.40
458		2.40
459		2.40
460		6.10
461		4.60
462		4.60
463		3.10
464		3.10
465		3.10
466		3.10
467		3.10
468		3.40
469		3.40
470		3.40
471		3.40
472		10.50
473		10.50
474		10.50
475		10.50
476		53.90
477		53.90
478		53.90
479		53.90
480		53.90
481		53.90
482		53.90
483		53.90
484		53.90
485		53.90
486		53.90
487		53.90
488		53.90
489		53.90
490		53.90
491		53.90
492		53.90
493		53.90
494		53.90
495		53.90
496		53.90
497		53.90
498		53.90
499		53.90
500		53.90
501		53.90
502		53.90
503		53.90
504		53.90
505		53.90
506		53.90
507		53.90
508		53.90
509		53.90
510		53.90
511		22.30
512		22.30
513		22.30
514		52.00
515		52.00
516		52.00
517		62.90
518		62.90
519		62.90
520		62.90
521		62.90
522		62.90
523		62.90
524		62.90
525		62.90
526		62.90
527		62.90
528		62.90
529		62.90
530		62.90
531		62.90
532		62.90
533		62.90
534		172.70
535		172.70
536		172.70
537		172.70
538		172.70
539		172.70
540		172.70
541		172.70
542		172.70
543		172.70
544		172.70
545		172.70
546		172.70
547		172.70
548		172.70
549		9.70
550		2.10
551		2.10
552		4.80
553		4.80
554		4.80
555		4.80
556		4.80
557		4.80
558		3.60
559		3.60
560		3.60
561		3.60
562		1.00
563		1.00
564		1.00
565		0.60
566		0.60
567		0.60
568		0.60
569		0.60
570		0.60
571		0.60
572		2.30
573		2.30
574		2.30
575		2.30
576		2.30
577		2.30
578		2.30
579		2.40
580		2.50
581		2.50
582		2.50
583		2.50
584		2.50
585		2.50
586		2.50
587		2.10
588		2.10
589		2.10
590		2.10
591		2.10
592		6.90
593		6.90
594		4.40
595		4.40
596		4.40
597		1.40
598		4.60
599		4.60
600		6.50
601		6.50
602		4.70
603		4.70
604		4.70
605		25.50
606		25.50
607		25.50
608		25.50
609		25.50
610		25.50
611		25.50
612		25.50
613		19.60
614		19.60
615		10.50
616		10.50
617		5.60
618		5.60
619		70.50
620		70.50
621		70.50
622		70.50
623		70.50
624		52.80
625		52.80
626		52.80
627		52.80
628		52.80
629		69.10
630		69.10
631		69.10
632		69.10
633		69.10
634		38.20
635		38.20
636		38.20
637		1.60
638		1.60
639		1.60
640		1.60
641		1.60
642		1.60
643		2.40
644		2.40
645		2.40
646		2.40
647		2.40
648		2.40
649		2.40
650		2.40
651		2.40
652		2.40
653		2.40
654		2.40
655		2.40
656		2.40
657		2.40
658		2.40
659		2.40
660		2.40
661		2.40
662		2.40
663		2.40
664		2.40
665		2.40
666		2.40
667		2.40
668		2.40
669		2.40
670		9.00
671		9.00
672		13.80
673		3.60
674		2.40
675		2.40
676		2.40
677		2.80
678		1.70
679		2.20
680		3.30
681		2.60
682		2.60
683		4.70
684		4.70
685		4.70
686		4.70
687		4.40
688		11.60
689		11.60
690		16.50
691		16.50
692		6.30
693		6.30
694		6.30
695		20.10
696		9.50
697		9.50
698		2.50
699		6.20
700		6.20
701		8.90
702		8.90
703		7.60
704		7.60
705		3.90
706		3.90
707		5.10
708		3.80
709		2.70
710		2.70
711		2.70
712		3.60
713		7.70
714		1.00
715		1.00
716		0.50
717		0.70
718		0.40
719		0.80
720		0.80
721		0.80
722		0.80
723		0.80
724		0.80
725		0.60
726		1.80
727		1.10
728		1.10
729		1.10
730		1.10
731		2.90
732		2.10
733		1.50
734		2.60
735		2.60
736		4.10
737		5.60
738		5.60
739		2.60
740		0.90
741		0.90
742		0.90
743		0.90
744		0.90
745		1.50
746		1.50
747		2.30
748		1.80
749		2.00
750		2.00
751		2.00
752		2.00
753		3.40
754		4.10
755		6.00
756		1.40
757		2.40
758		2.20
759		1.90
760		1.60
761		1.60
762		4.00
763		3.80
764		1.50
765		1.50
766		1.50
767		1.50
768		0.90
769		0.90
770		0.90
771		0.90
772		0.90
773		0.90
774		0.80
775		0.80
776		0.80
777		0.80
778		0.80
779		0.80
780		0.80
781		0.80
782		2.10
783		2.10
784		2.10
785		1.50
786		2.00
787		0.60
788		0.60
789		0.60
790		0.60
791		0.60
792		0.60
793		0.60
794		0.60
795		0.60
796		0.60
797		0.60
798		0.60
799		0.60
800		0.60
801		0.60
802		0.60
803		0.60
804		1.00
805		1.00
806		1.00
807		1.60
808		2.30
809		1.70
810		1.70
811		1.70
812		1.70
813		1.70
814		1.70
815		1.70
816		1.30
817		1.10
818		1.80
819		1.90
820		1.90
821		2.00
822		2.00
823		1.10
824		1.10
825		1.80
826		1.50
827		1.50
828		1.50
829		1.50
830		1.40
831		1.40
832		1.40
833		1.40
834		1.40
835		1.10
836		1.10
837		1.10
838		1.20
839		1.20
840		0.70
841		0.70
842		1.50
843		1.50
844		1.50
845		1.50
846		0.50
847		0.50
848		0.50
849		0.50
850		0.50
851		0.50
852		0.50
853		0.50
854		0.50
855		0.50
856		0.50
857		0.50
858		0.50
859		0.50
860		0.80
861		0.80
862		0.80
863		0.80
864		0.80
865		0.80
866		0.90
867		0.90
868		0.70
869		0.70
870		0.70
871		0.70
872		0.70
873		0.70
874		0.70
875		0.70
876		0.70
877		0.70
878		1.80
879		1.80
880		2.60
881		1.80
882		1.80
883		1.80
884		4.40
885		2.70
886		3.80
887		0.90
888		0.90
889		1.80
890		1.80
891		1.60
892		0.60
893		0.60
894		0.60
895		0.60
896		0.60
897		0.60
898		0.60
899		0.60
900		0.60
901		2.30
902		2.30
903		1.30
904		1.30
905		1.30
906		1.70
907		1.20
908		0.70
909		0.70
910		0.70
911		0.70
912		0.70
913		0.70
914		1.00
915		1.00
916		0.50
917		0.40
918		0.40
919		0.40
920		0.60
921		0.60
922		0.60
923		0.60
924		0.60
925		0.60
926		0.60
927		0.60
928		0.60
929		0.60
930		0.60
931		0.60
932		0.60
933		0.60
934		0.60
935		0.50
936		0.50
937		0.40
938		0.40
939		0.30
940		0.30
941		0.30
942		0.30
943		0.50
944		0.50
945		0.50
946		0.50
947		0.50
948		0.50
949		0.50
950		0.50
951		0.50
952		0.50
953		0.50
954		0.50
955		0.50
956		0.40
957		0.40
958		0.40
959		0.50
960		0.50
961		0.50
962		0.50
963		0.40
964		0.40
965		0.40
966		0.50
967		0.50
968		0.50
969		0.80
970		0.80
971		0.80
972		0.80
973		0.80
974		0.50
975		0.50
976		0.50
977		1.00
978		1.00
979		1.00
980		1.00
981		1.00
982		1.00
983		1.00
984		1.00
985		1.00
986		1.00
987		0.70
988		0.70
989		0.70
990		0.50
991		0.50
992		0.50
993		0.70
994		0.70
995		0.70
996		0.70
997		0.70
998		0.70
999		0.70


==> Figures/2-path_length/sh_len_ruru.txt <==
0		126.0
1		109.5
2		109.5
3		70.5
4		70.5
5		70.5
6		69.5
7		69.5
8		83.0
9		112.5
10		112.5
11		112.5
12		86.0
13		81.5
14		81.5
15		81.5
16		81.5
17		81.5
18		81.5
19		146.5
20		146.5
21		80.0
22		80.0
23		104.5
24		69.0
25		57.5
26		59.5
27		113.0
28		117.0
29		114.5
30		118.5
31		87.5
32		87.5
33		87.5
34		80.0
35		68.5
36		68.5
37		68.5
38		69.0
39		69.0
40		81.5
41		72.5
42		72.5
43		72.5
44		72.5
45		72.5
46		72.5
47		118.0
48		84.5
49		84.5
50		84.5
51		112.0
52		153.5
53		153.5
54		153.5
55		133.0
56		121.0
57		121.0
58		109.0
59		116.0
60		116.0
61		103.5
62		103.5
63		103.5
64		103.5
65		109.0
66		109.0
67		178.0
68		105.5
69		105.5
70		105.5
71		105.5
72		127.0
73		149.0
74		149.0
75		136.0
76		136.0
77		142.0
78		142.0
79		75.0
80		75.0
81		75.0
82		75.0
83		118.5
84		118.5
85		118.5
86		118.5
87		241.5
88		265.0
89		200.0
90		131.5
91		131.5
92		131.5
93		131.5
94		131.5
95		163.0
96		163.0
97		163.0
98		163.0
99		141.0


==> Figures/5-rate_internal/rrun_cs_ha_re.txt <==
0	0.0000
1	1.0323
2	1.5874
3	1.6248
4	1.7610
5	1.6036
6	1.7290
7	1.9001
8	1.9219
9	1.8945
10	2.0589
11	2.2060
12	2.2146
13	2.1113
14	1.9929
15	2.1020
16	2.2266
17	2.1955
18	2.1165
19	2.0800
20	2.0994
21	2.0652
22	2.1282
23	2.1561
24	2.1762
25	2.1964
26	2.2160
27	2.2762
28	2.3053
29	2.2942
30	2.3177
31	2.2921
32	2.3536
33	2.3716
34	2.4162
35	2.4470
36	2.4720
37	2.4868
38	2.4570
39	2.4899
40	2.4968
41	2.5021
42	2.4637
43	2.4301
44	2.4122
45	2.4235
46	2.4137
47	2.4444
48	2.4157
49	2.3980
50	2.3932
51	2.4143
52	2.4119
53	2.3867
54	2.3980
55	2.3888
56	2.3982
57	2.4076
58	2.4116
59	2.4155
60	2.4257
61	2.4409
62	2.4705
63	2.4709
64	2.4652
65	2.4627
66	2.4511
67	2.4385
68	2.4798
69	2.4733
70	2.4783
71	2.4603
72	2.5096
73	2.5044
74	2.5293
75	2.5505
76	2.5445
77	2.5300
78	2.4949
79	2.4824
80	2.4775
81	2.4935
82	2.5126
83	2.5025
84	2.5150
85	2.5106
86	2.4913
87	2.4844
88	2.4794
89	2.4966
90	2.4883
91	2.4739
92	2.4614
93	2.4583
94	2.4500
95	2.4639
96	2.4630
97	2.4789
98	2.4853
99	2.4911
100	2.4974
101	2.4964
102	2.4842
103	2.4744
104	2.4792
105	2.4922
106	2.5011
107	2.5134
108	2.5091
109	2.4973
110	2.4949
111	2.4968
112	2.5003
113	2.5171
114	2.5201
115	2.5268
116	2.5558
117	2.5447
118	2.5636
119	2.5830
120	2.5806
121	2.5780
122	2.5892
123	2.5885
124	2.5831
125	2.5814
126	2.5903
127	2.5766
128	2.5800
129	2.5862
130	2.5811
131	2.5824
132	2.5798
133	2.5816
134	2.5762
135	2.5796
136	2.5826
137	2.5914
138	2.6050
139	2.6067
140	2.6214
141	2.6216
142	2.6153
143	2.6115
144	2.6210
145	2.6138
146	2.6132
147	2.6026
148	2.5949
149	2.5872
150	2.5920
151	2.5883
152	2.5819
153	2.5893
154	2.5786
155	2.5909
156	2.5923
157	2.5931
158	2.5949
159	2.5912
160	2.5928
161	2.5766
162	2.5860
163	2.5812
164	2.5878
165	2.5884
166	2.5958
167	2.5892
168	2.5828
169	2.5858
170	2.5838
171	2.5890
172	2.5821
173	2.5815
174	2.5797
175	2.5792
176	2.5793
177	2.5719
178	2.5736
179	2.5720
180	2.5680
181	2.5672
182	2.5582
183	2.5569
184	2.5572
185	2.5642
186	2.5644
187	2.5561
188	2.5554
189	2.5521
190	2.5591
191	2.5676
192	2.5642
193	2.5586
194	2.5647
195	2.5569
196	2.5558
197	2.5620
198	2.5691
199	2.5778


==> Figures/5-rate_internal/rrun_cs_ha_re_cap.txt <==
0	0.0000
1	1.4187
2	1.9774
3	1.7118
4	1.8750
5	1.9158
6	1.9783
7	2.0857
8	2.1669
9	2.0941
10	2.1675
11	2.2482
12	2.1655
13	2.1781
14	2.1768
15	2.2784
16	2.2776
17	2.2687
18	2.1895
19	2.0953
20	2.0937
21	2.1262
22	2.2023
23	2.2171
24	2.2388
25	2.2598
26	2.2512
27	2.2777
28	2.3159
29	2.3143
30	2.2963
31	2.3201
32	2.3673
33	2.3889
34	2.4218
35	2.4199
36	2.4585
37	2.4943
38	2.4870
39	2.4637
40	2.4914
41	2.4713
42	2.4161
43	2.3974
44	2.4308
45	2.4307
46	2.4271
47	2.4269
48	2.4649
49	2.4844
50	2.4942
51	2.4772
52	2.4253
53	2.4146
54	2.4350
55	2.4233
56	2.4436
57	2.4881
58	2.5171
59	2.5151
60	2.5509
61	2.5548
62	2.5605
63	2.5881
64	2.5939
65	2.6056
66	2.6021
67	2.6164
68	2.6306
69	2.6109
70	2.5888
71	2.5960
72	2.5910
73	2.5796
74	2.5806
75	2.5962
76	2.5982
77	2.5685
78	2.5664
79	2.5675
80	2.5747
81	2.5769
82	2.5793
83	2.5759
84	2.5936
85	2.5915
86	2.5842
87	2.5811
88	2.5883
89	2.5936
90	2.5779
91	2.5586
92	2.5593
93	2.5545
94	2.5495
95	2.5440
96	2.5413
97	2.5543
98	2.5654
99	2.5630
100	2.5602
101	2.5676
102	2.5641
103	2.5608
104	2.5531
105	2.5502
106	2.5605
107	2.5575
108	2.5531
109	2.5629
110	2.5628
111	2.5549
112	2.5414
113	2.5555
114	2.5515
115	2.5555
116	2.5574
117	2.5559
118	2.5577
119	2.5643
120	2.5672
121	2.5659
122	2.5613
123	2.5584
124	2.5617
125	2.5559
126	2.5543
127	2.5634
128	2.5628
129	2.5676
130	2.5574
131	2.5474
132	2.5433
133	2.5460
134	2.5520
135	2.5446
136	2.5507
137	2.5554
138	2.5560
139	2.5571
140	2.5685
141	2.5809
142	2.5945
143	2.5890
144	2.5864
145	2.5878
146	2.5877
147	2.5810
148	2.5862
149	2.5817
150	2.5772
151	2.5817
152	2.5735
153	2.5807
154	2.5699
155	2.5670
156	2.5738
157	2.5750
158	2.5740
159	2.5644
160	2.5634
161	2.5604
162	2.5568
163	2.5585
164	2.5683
165	2.5802
166	2.5776
167	2.5730
168	2.5766
169	2.5865
170	2.5854
171	2.5823
172	2.5852
173	2.5857
174	2.5767
175	2.5803
176	2.5830
177	2.5765
178	2.5776
179	2.5850
180	2.5866
181	2.5842
182	2.5831
183	2.5773
184	2.5781
185	2.5843
186	2.5839
187	2.5801
188	2.5778
189	2.5825
190	2.5822
191	2.5793
192	2.5766
193	2.5688
194	2.5581
195	2.5601
196	2.5612
197	2.5594
198	2.5692
199	2.5692


==> Figures/5-rate_internal/rrun_sh.txt <==
0	0.0000
1	0.2026
2	0.4053
3	0.5753
4	0.7881
5	0.7699
6	1.2088
7	1.5279
8	1.8880
9	2.0678
10	2.1093
11	1.9572
12	2.5030
13	2.7664
14	2.5518
15	2.2699
16	2.1997
17	2.0062
18	1.9855
19	2.0665
20	2.2097
21	2.1627
22	2.0089
23	2.0350
24	1.9538
25	2.0247
26	2.2373
27	2.1619
28	2.0898
29	2.1981
30	2.0993
31	2.1065
32	2.1316
33	2.0622
34	2.0373
35	2.0574
36	2.0683
37	2.0483
38	2.0626
39	2.0549
40	2.1626
41	2.3053
42	2.3365
43	2.3979
44	2.3393
45	2.2903
46	2.2881
47	2.2767
48	2.2618
49	2.2659
50	2.3200
51	2.3250
52	2.2613
53	2.2242
54	2.3013
55	2.2502
56	2.2580
57	2.2175
58	2.3028
59	2.2793
60	2.2692
61	2.3226
62	2.3573
63	2.4096
64	2.3874
65	2.3588
66	2.4069
67	2.4321
68	2.4412
69	2.4125
70	2.3286
71	2.2847
72	2.2617
73	2.2250
74	2.2467
75	2.2465
76	2.2622
77	2.2486
78	2.2955
79	2.2853
80	2.3265
81	2.3393
82	2.2870
83	2.2775
84	2.3331
85	2.3309
86	2.3549
87	2.3450
88	2.3615
89	2.3541
90	2.3210
91	2.3353
92	2.2913
93	2.3339
94	2.3277
95	2.3726
96	2.4470
97	2.4781
98	2.5223
99	2.5047
100	2.4659
101	2.4905
102	2.4818
103	2.4680
104	2.4626
105	2.4246
106	2.4140
107	2.4807
108	2.4545
109	2.4553
110	2.4642
111	2.4418
112	2.4436
113	2.4231
114	2.4042
115	2.3546
116	2.3306
117	2.3035
118	2.3649
119	2.3714
120	2.3781
121	2.4242
122	2.4572
123	2.4711
124	2.4574
125	2.4357
126	2.4492
127	2.4629
128	2.4417
129	2.4421
130	2.4466
131	2.4372
132	2.4472
133	2.4595
134	2.4429
135	2.4415
136	2.4244
137	2.3975
138	2.4249
139	2.4058
140	2.4413
141	2.4305
142	2.4404
143	2.4344
144	2.4491
145	2.4337
146	2.4189
147	2.3963
148	2.4043
149	2.3916
150	2.3634
151	2.3567
152	2.3724
153	2.3777
154	2.3799
155	2.4135
156	2.4247
157	2.4172
158	2.4016
159	2.4127
160	2.3952
161	2.3694
162	2.3749
163	2.3741
164	2.3701
165	2.3406
166	2.3204
167	2.3305
168	2.3432
169	2.3505
170	2.3369
171	2.3299
172	2.3264
173	2.3500
174	2.3741
175	2.3773
176	2.3730
177	2.3575
178	2.3459
179	2.3532
180	2.3382
181	2.3399
182	2.3293
183	2.3253
184	2.3109
185	2.3044
186	2.3087
187	2.3122
188	2.3215
189	2.3163
190	2.2909
191	2.2925
192	2.2952
193	2.2991
194	2.2932
195	2.2937
196	2.2927
197	2.2947
198	2.3024
199	2.3017


==> Figures/5-rate_internal/rrun_shshwf.txt <==
0	0.0000
0	1.5799
1	1.2612
1	1.3071
2	1.5545
2	1.5924
3	1.7327
3	1.8842
4	1.8577
4	2.0427
5	2.0602
5	2.1474
6	2.2196
6	2.1367
7	2.2781
7	2.3871
8	2.3589
8	2.3780
9	2.3290
9	2.3254
10	2.4330
10	2.4900
11	2.4486
11	2.5134
12	2.4847
12	2.5076
13	2.5186
13	2.5084
14	2.4871
14	2.5143
15	2.5599
15	2.5391
16	2.5374
16	2.5594
17	2.5564
17	2.5652
18	2.5296
18	2.5335
19	2.5061
19	2.5069
20	2.5645
20	2.5950
21	2.5815
21	2.5448
22	2.5500
22	2.5616
23	2.6059
23	2.6104
24	2.5784
24	2.5780
25	2.5927
25	2.5652
26	2.5492
26	2.5765
27	2.5755
27	2.5807
28	2.6238
28	2.5966
29	2.5737
29	2.5632
30	2.5280
30	2.5276
31	2.5219
31	2.5304
32	2.5625
32	2.5427
33	2.5588
33	2.5769
34	2.6006
34	2.5957
35	2.5695
35	2.5751
36	2.5757
36	2.6168
37	2.6280
37	2.6174
38	2.6511
38	2.6432
39	2.6603
39	2.6717
40	2.7016
40	2.7117
41	2.6877
41	2.6674
42	2.6212
42	2.6243
43	2.6355
43	2.6322
44	2.6439
44	2.6438
45	2.6414
45	2.6555
46	2.6346
46	2.6292
47	2.6134
47	2.5996
48	2.6091
48	2.5936
49	2.5874
49	2.5757
50	2.5731
50	2.5618
51	2.5507
51	2.5465
52	2.5571
52	2.5482
53	2.5493
53	2.5440
54	2.5377
54	2.5537
55	2.5419
55	2.5585
56	2.5562
56	2.5664
57	2.5665
57	2.5870
58	2.5910
58	2.6035
59	2.5915
59	2.5938
60	2.6047
60	2.6150
61	2.6418
61	2.6360
62	2.6519
62	2.6534
63	2.6488
63	2.6311
64	2.6294
64	2.6287
65	2.6281
65	2.6227
66	2.6156
66	2.6157
67	2.6339
67	2.6574
68	2.6587
68	2.6730
69	2.6718
69	2.6823
70	2.6845
70	2.6739
71	2.6770
71	2.6732
72	2.6765
72	2.6682
73	2.6673
73	2.6680
74	2.6729
74	2.6788
75	2.6944
75	2.7030
76	2.6970
76	2.6958
77	2.6814
77	2.6747
78	2.6678
78	2.6637
79	2.6629
79	2.6675
80	2.6671
80	2.6658
81	2.6736
81	2.6768
82	2.6756
82	2.6733
83	2.6810
83	2.6962
84	2.7089
84	2.7196
85	2.7162
85	2.7149
86	2.7064
86	2.7021
87	2.7077
87	2.7059
88	2.7109
88	2.7002
89	2.7131
89	2.7147
90	2.7194
90	2.7119
91	2.7082
91	2.6983
92	2.6851
92	2.6756
93	2.6728
93	2.6645
94	2.6651
94	2.6669
95	2.6614
95	2.6637
96	2.6649
96	2.6610
97	2.6680
97	2.6755
98	2.6813
98	2.6870
99	2.6887
99	2.6800
100	2.6836
100	2.6910
101	2.6757
101	2.6720
102	2.6626
102	2.6592
103	2.6592
103	2.6554
104	2.6517
104	2.6480
105	2.6606
105	2.6529
106	2.6528
106	2.6563
107	2.6531
107	2.6543
108	2.6518
108	2.6470
109	2.6516
109	2.6607
110	2.6583
110	2.6515
111	2.6532
111	2.6501
112	2.6491
112	2.6524
113	2.6490
113	2.6473
114	2.6463
114	2.6455
115	2.6493
115	2.6617
116	2.6585
116	2.6586
117	2.6625
117	2.6650
118	2.6812
118	2.6716
119	2.6738
119	2.6773
120	2.6858
120	2.6911
121	2.6999
121	2.6899
122	2.6821
122	2.6797
123	2.6840
123	2.6897
124	2.6918
124	2.6920
125	2.6982
125	2.6925
126	2.6884
126	2.6892
127	2.6928
127	2.6891
128	2.6882
128	2.6973
129	2.6977
129	2.6969
130	2.6944
130	2.6956
131	2.6926
131	2.6835
132	2.6809
132	2.6840
133	2.6828
133	2.6821
134	2.6865
134	2.6801
135	2.6772
135	2.6855
136	2.6891
136	2.6862
137	2.6821
137	2.6824
138	2.6886
138	2.6849
139	2.6912
139	2.6915
140	2.6930
140	2.6960
141	2.6887
141	2.6807
142	2.6881
142	2.6839
143	2.6786
143	2.6777
144	2.6781
144	2.6808
145	2.6750
145	2.6707
146	2.6632
146	2.6574
147	2.6581
147	2.6577
148	2.6551
148	2.6551
149	2.6552
149	2.6567
150	2.6598
150	2.6603
151	2.6635
151	2.6746
152	2.6809
152	2.6806
153	2.6843
153	2.6879
154	2.6827
154	2.6805
155	2.6823
155	2.6834
156	2.6850
156	2.6890
157	2.6875
157	2.6931
158	2.6994
158	2.7018
159	2.6917
159	2.6880
160	2.6915
160	2.6892
161	2.6920
161	2.6894
162	2.6939
162	2.6898
163	2.6919
163	2.6976
164	2.6988
164	2.7012
165	2.7031
165	2.7029
166	2.7098
166	2.7072
167	2.7013
167	2.7020
168	2.7029
168	2.7114
169	2.7132
169	2.7085
170	2.7135
170	2.7120
171	2.7111
171	2.7079
172	2.7099
172	2.7114
173	2.7151
173	2.7082
174	2.7028
174	2.6994
175	2.6961
175	2.6956
176	2.6975
176	2.6980
177	2.6960
177	2.6904
178	2.6916
178	2.6916
179	2.6979
179	2.6979
180	2.7024
180	2.7047
181	2.7125
181	2.7098
182	2.7022
182	2.7019
183	2.7077
183	2.7008
184	2.6970
184	2.6972
185	2.6940
185	2.6926
186	2.6893
186	2.6862
187	2.6852
187	2.6842
188	2.6779
188	2.6777
189	2.6786
189	2.6857
190	2.6887
190	2.6908
191	2.6932
191	2.6976
192	2.6967
192	2.6952
193	2.6975
193	2.6973
194	2.6940
194	2.6941
195	2.6890
195	2.6888
196	2.6895
196	2.6880
197	2.6850
197	2.6921
198	2.6914
198	2.6887
199	2.6912
199	2.6924


==> Figures/5-rate_internal/rrun_shshwf_cap.txt <==
0	0.0000
0	1.0473
1	1.3723
1	1.4586
2	1.6465
2	1.8160
3	1.9671
3	2.1902
4	2.4436
4	2.2564
5	2.3646
5	2.6798
6	2.5519
6	2.3578
7	2.2863
7	2.3530
8	2.3698
8	2.3806
9	2.3400
9	2.3024
10	2.2837
10	2.4385
11	2.4101
11	2.4502
12	2.3936
12	2.3482
13	2.3327
13	2.3151
14	2.3520
14	2.4036
15	2.3376
15	2.2909
16	2.3391
16	2.3382
17	2.3294
17	2.3306
18	2.3354
18	2.2634
19	2.2757
19	2.2772
20	2.3189
20	2.3453
21	2.3306
21	2.3364
22	2.3177
22	2.3748
23	2.4245
23	2.4382
24	2.4020
24	2.3681
25	2.3619
25	2.3202
26	2.3120
26	2.3224
27	2.3464
27	2.3639
28	2.4189
28	2.4122
29	2.4026
29	2.4079
30	2.3783
30	2.3436
31	2.3619
31	2.3840
32	2.3846
32	2.3975
33	2.3956
33	2.3867
34	2.3830
34	2.3715
35	2.3850
35	2.4099
36	2.4269
36	2.4267
37	2.4444
37	2.4734
38	2.4512
38	2.4335
39	2.4534
39	2.4622
40	2.4775
40	2.5030
41	2.5058
41	2.4845
42	2.4623
42	2.4582
43	2.4512
43	2.4306
44	2.4570
44	2.4493
45	2.4621
45	2.4595
46	2.4691
46	2.4600
47	2.4710
47	2.4465
48	2.4370
48	2.4318
49	2.4243
49	2.4230
50	2.4292
50	2.4445
51	2.4434
51	2.4399
52	2.4264
52	2.4138
53	2.4245
53	2.4324
54	2.4443
54	2.4374
55	2.4420
55	2.4455
56	2.4566
56	2.4742
57	2.4995
57	2.5078
58	2.5189
58	2.5237
59	2.5319
59	2.5351
60	2.5576
60	2.5654
61	2.6006
61	2.5940
62	2.5841
62	2.5829
63	2.5828
63	2.5662
64	2.5671
64	2.5581
65	2.5565
65	2.5338
66	2.5295
66	2.5287
67	2.5299
67	2.5459
68	2.5486
68	2.5513
69	2.5537
69	2.5650
70	2.5667
70	2.5597
71	2.5627
71	2.5657
72	2.5757
72	2.5606
73	2.5445
73	2.5439
74	2.5525
74	2.5674
75	2.5679
75	2.5706
76	2.5801
76	2.5743
77	2.5735
77	2.5671
78	2.5819
78	2.5795
79	2.5733
79	2.5578
80	2.5551
80	2.5616
81	2.5686
81	2.5591
82	2.5613
82	2.5607
83	2.5697
83	2.5652
84	2.5720
84	2.5797
85	2.5752
85	2.5730
86	2.5719
86	2.5729
87	2.5752
87	2.5685
88	2.5723
88	2.5669
89	2.5773
89	2.5758
90	2.5829
90	2.5866
91	2.5744
91	2.5669
92	2.5552
92	2.5432
93	2.5443
93	2.5372
94	2.5368
94	2.5336
95	2.5298
95	2.5306
96	2.5393
96	2.5404
97	2.5432
97	2.5502
98	2.5539
98	2.5529
99	2.5600
99	2.5603
100	2.5604
100	2.5649
101	2.5636
101	2.5582
102	2.5628
102	2.5587
103	2.5643
103	2.5546
104	2.5507
104	2.5475
105	2.5399
105	2.5419
106	2.5457
106	2.5351
107	2.5324
107	2.5351
108	2.5347
108	2.5331
109	2.5238
109	2.5293
110	2.5308
110	2.5195
111	2.5099
111	2.5069
112	2.5069
112	2.5095
113	2.5172
113	2.5091
114	2.5107
114	2.5139
115	2.5195
115	2.5237
116	2.5357
116	2.5413
117	2.5381
117	2.5423
118	2.5493
118	2.5486
119	2.5493
119	2.5511
120	2.5609
120	2.5663
121	2.5715
121	2.5598
122	2.5664
122	2.5631
123	2.5653
123	2.5611
124	2.5628
124	2.5530
125	2.5578
125	2.5567
126	2.5554
126	2.5549
127	2.5566
127	2.5669
128	2.5682
128	2.5777
129	2.5812
129	2.5856
130	2.5811
130	2.5838
131	2.5845
131	2.5858
132	2.5861
132	2.5891
133	2.5881
133	2.5877
134	2.5852
134	2.5795
135	2.5850
135	2.5935
136	2.5969
136	2.5947
137	2.5953
137	2.5984
138	2.5937
138	2.6003
139	2.6101
139	2.6192
140	2.6218
140	2.6185
141	2.6182
141	2.6177
142	2.6170
142	2.6167
143	2.6067
143	2.6066
144	2.6058
144	2.6013
145	2.5990
145	2.5944
146	2.5854
146	2.5745
147	2.5694
147	2.5628
148	2.5662
148	2.5619
149	2.5617
149	2.5610
150	2.5670
150	2.5719
151	2.5727
151	2.5734
152	2.5736
152	2.5782
153	2.5854
153	2.5903
154	2.5910
154	2.5946
155	2.5945
155	2.6007
156	2.6016
156	2.5998
157	2.6007
157	2.5970
158	2.5961
158	2.5898
159	2.5856
159	2.5940
160	2.5944
160	2.5905
161	2.5888
161	2.5875
162	2.5930
162	2.5890
163	2.5874
163	2.5901
164	2.5924
164	2.5959
165	2.5972
165	2.5914
166	2.5922
166	2.5885
167	2.5866
167	2.5870
168	2.5795
168	2.5751
169	2.5746
169	2.5701
170	2.5718
170	2.5671
171	2.5668
171	2.5643
172	2.5633
172	2.5681
173	2.5672
173	2.5626
174	2.5604
174	2.5633
175	2.5639
175	2.5620
176	2.5597
176	2.5625
177	2.5619
177	2.5659
178	2.5673
178	2.5722
179	2.5743
179	2.5699
180	2.5733
180	2.5784
181	2.5816
181	2.5759
182	2.5772
182	2.5753
183	2.5740
183	2.5727
184	2.5746
184	2.5755
185	2.5692
185	2.5696
186	2.5724
186	2.5683
187	2.5658
187	2.5636
188	2.5589
188	2.5584
189	2.5595
189	2.5621
190	2.5618
190	2.5645
191	2.5668
191	2.5639
192	2.5643
192	2.5602
193	2.5585
193	2.5599
194	2.5572
194	2.5521
195	2.5465
195	2.5466
196	2.5483
196	2.5489
197	2.5434
197	2.5448
198	2.5481
198	2.5430
199	2.5447
199	2.5433


==> Figures/5-rate_internal/rrun_wf_star.txt <==
0	0.0000
1	1.4187
2	1.9774
3	1.7118
4	1.8750
5	1.9158
6	1.9783
7	2.0857
8	2.1669
9	2.0941
10	2.1675
11	2.2482
12	2.1655
13	2.1781
14	2.1768
15	2.2784
16	2.2776
17	2.2687
18	2.1895
19	2.0953
20	2.0937
21	2.1262
22	2.2023
23	2.2171
24	2.2388
25	2.2598
26	2.2512
27	2.2777
28	2.3159
29	2.3143
30	2.2963
31	2.3201
32	2.3673
33	2.3889
34	2.4218
35	2.4199
36	2.4585
37	2.4943
38	2.4870
39	2.4637
40	2.4914
41	2.4713
42	2.4161
43	2.3974
44	2.4308
45	2.4307
46	2.4271
47	2.4269
48	2.4649
49	2.4844
50	2.4942
51	2.4772
52	2.4253
53	2.4146
54	2.4350
55	2.4233
56	2.4436
57	2.4881
58	2.5171
59	2.5151
60	2.5509
61	2.5548
62	2.5605
63	2.5881
64	2.5939
65	2.6056
66	2.6021
67	2.6164
68	2.6306
69	2.6109
70	2.5888
71	2.5960
72	2.5910
73	2.5796
74	2.5806
75	2.5962
76	2.5982
77	2.5685
78	2.5664
79	2.5675
80	2.5747
81	2.5769
82	2.5793
83	2.5759
84	2.5936
85	2.5915
86	2.5842
87	2.5811
88	2.5883
89	2.5936
90	2.5779
91	2.5586
92	2.5593
93	2.5545
94	2.5495
95	2.5440
96	2.5413
97	2.5543
98	2.5654
99	2.5630
100	2.5602
101	2.5676
102	2.5641
103	2.5608
104	2.5531
105	2.5502
106	2.5605
107	2.5575
108	2.5531
109	2.5629
110	2.5628
111	2.5549
112	2.5414
113	2.5555
114	2.5515
115	2.5555
116	2.5574
117	2.5559
118	2.5577
119	2.5643
120	2.5672
121	2.5659
122	2.5613
123	2.5584
124	2.5617
125	2.5559
126	2.5543
127	2.5634
128	2.5628
129	2.5676
130	2.5574
131	2.5474
132	2.5433
133	2.5460
134	2.5520
135	2.5446
136	2.5507
137	2.5554
138	2.5560
139	2.5571
140	2.5685
141	2.5809
142	2.5945
143	2.5890
144	2.5864
145	2.5878
146	2.5877
147	2.5810
148	2.5862
149	2.5817
150	2.5772
151	2.5817
152	2.5735
153	2.5807
154	2.5699
155	2.5670
156	2.5738
157	2.5750
158	2.5740
159	2.5644
160	2.5634
161	2.5604
162	2.5568
163	2.5585
164	2.5683
165	2.5802
166	2.5776
167	2.5730
168	2.5766
169	2.5865
170	2.5854
171	2.5823
172	2.5852
173	2.5857
174	2.5767
175	2.5803
176	2.5830
177	2.5765
178	2.5776
179	2.5850
180	2.5866
181	2.5842
182	2.5831
183	2.5773
184	2.5781
185	2.5843
186	2.5839
187	2.5801
188	2.5778
189	2.5825
190	2.5822
191	2.5793
192	2.5766
193	2.5688
194	2.5581
195	2.5601
196	2.5612
197	2.5594
198	2.5692
199	2.5692


==> Figures/6-ruru_opvsdt/11-path.txt <==
0.0	-0.996514
0.5	-0.989000
1.0	-0.989000
1.5	-0.989000
2.0	-0.985038
2.5	-0.986624
3.0	-0.981625
3.5	-0.978597
4.0	-0.976754
4.5	-0.975635
5.0	-0.974837
5.5	-0.973951
6.0	-0.972452
6.5	-0.970227
7.0	-0.967467
7.5	-0.964175
8.0	-0.960303
8.5	-0.956067
9.0	-0.951815
9.5	-0.947728
10.0	-0.944113
10.5	-0.941145
11.0	-0.938930
11.5	-0.937570
12.0	-0.936912
12.5	-0.936892
13.0	-0.937339
13.5	-0.937969
14.0	-0.938715
14.5	-0.939454
15.0	-0.940050
15.5	-0.940388
16.0	-0.940348
16.5	-0.939801
17.0	-0.938620
17.5	-0.936681
18.0	-0.933887
18.5	-0.930193
19.0	-0.925607
19.5	-0.920188
20.0	-0.913980
20.5	-0.907078
21.0	-0.899526
21.5	-0.891208
22.0	-0.882360
22.5	-0.872958
23.0	-0.863133
23.5	-0.853070
24.0	-0.843338
24.5	-0.834406
25.0	-0.826939
25.5	-0.821591
26.0	-0.818733
26.5	-0.818726
27.0	-0.821191
27.5	-0.825629
28.0	-0.831393
28.5	-0.837710
29.0	-0.844052
29.5	-0.849676
30.0	-0.854770
30.5	-0.858837
31.0	-0.861772
31.5	-0.863414
32.0	-0.863603
32.5	-0.862068
33.0	-0.858645
33.5	-0.852746
34.0	-0.844232
34.5	-0.832395
35.0	-0.817066
35.5	-0.797538
36.0	-0.774095
36.5	-0.746110
37.0	-0.713956
37.5	-0.678068
38.0	-0.639510
38.5	-0.600151
39.0	-0.563589
39.5	-0.532441
40.0	-0.512164
40.5	-0.504834
41.0	-0.510717
41.5	-0.527190
42.0	-0.551231
42.5	-0.579115
43.0	-0.607852
43.5	-0.635486
44.0	-0.660164
44.5	-0.681334
45.0	-0.698455
45.5	-0.711262
46.0	-0.719314
46.5	-0.721758
47.0	-0.717980
47.5	-0.707547
48.0	-0.689796
48.5	-0.663936
49.0	-0.629139
49.5	-0.584698
50.0	-0.529313
50.5	-0.463529
51.0	-0.390046
51.5	-0.316757
52.0	-0.255198
52.5	-0.218027
53.0	-0.208389
53.5	-0.223448
54.0	-0.259224
54.5	-0.308184
55.0	-0.362772
55.5	-0.416580
56.0	-0.465213
56.5	-0.506331
57.0	-0.538810
57.5	-0.561948
58.0	-0.575174
58.5	-0.578167
59.0	-0.570381
59.5	-0.550583
60.0	-0.518906
60.5	-0.472892
61.0	-0.412043
61.5	-0.337971
62.0	-0.258501
62.5	-0.192251
63.0	-0.149350
63.5	-0.148266
64.0	-0.189699
64.5	-0.266281
65.0	-0.359605
65.5	-0.449163
66.0	-0.524101
66.5	-0.583184
67.0	-0.628632
67.5	-0.662564
68.0	-0.686279
68.5	-0.700176
69.0	-0.704157
69.5	-0.698181
70.0	-0.681215
70.5	-0.651339
71.0	-0.604664
71.5	-0.532688
72.0	-0.415601
72.5	-0.219265
73.0	0.036010
73.5	0.234195
74.0	0.348833
74.5	0.410400
75.0	0.437871
75.5	0.438973
76.0	0.413928
76.5	0.355348
77.0	0.242918
77.5	0.044746
78.0	-0.206723
78.5	-0.394264
79.0	-0.502733
79.5	-0.566549
80.0	-0.605837
80.5	-0.629722
81.0	-0.642667
81.5	-0.647146
82.0	-0.644765
82.5	-0.636864
83.0	-0.624527
83.5	-0.608201
84.0	-0.588790
84.5	-0.568177
85.0	-0.547007
85.5	-0.527061
86.0	-0.509738
86.5	-0.495816
87.0	-0.485169
87.5	-0.476507
88.0	-0.467691
88.5	-0.456584
89.0	-0.439853
89.5	-0.416164
90.0	-0.382406
90.5	-0.335755
91.0	-0.272908
91.5	-0.189860
92.0	-0.086067
92.5	0.031750
93.0	0.149929
93.5	0.249996
94.0	0.329997
94.5	0.389911
95.0	0.433335
95.5	0.463517
96.0	0.482749
96.5	0.492556
97.0	0.494100
97.5	0.488224
98.0	0.475749
98.5	0.457565
99.0	0.434725
99.5	0.408588
100.0	0.381032
100.5	0.354603
101.0	0.332282
101.5	0.316366
102.0	0.312296
102.5	0.313797
103.0	0.333234
103.5	0.360375
104.0	0.393509
104.5	0.428444
105.0	0.461396
105.5	0.489914
106.0	0.512930
106.5	0.530639
107.0	0.541739
107.5	0.551326
108.0	0.554612
108.5	0.554902
109.0	0.552837
109.5	0.549949
110.0	0.546345
110.5	0.542605
111.0	0.539848
111.5	0.538473
112.0	0.539055
112.5	0.542307
113.0	0.548722
113.5	0.558415
114.0	0.570780
114.5	0.584965
115.0	0.599730
115.5	0.613774
116.0	0.626121
116.5	0.635757
117.0	0.642833
117.5	0.646112
118.0	0.646260
118.5	0.643579
119.0	0.637873
119.5	0.631540
120.0	0.623825
120.5	0.617129
121.0	0.612541
121.5	0.611991
122.0	0.616735
122.5	0.628539
123.0	0.645836
123.5	0.667643
124.0	0.692903
124.5	0.719524
125.0	0.745904
125.5	0.770632
126.0	0.792632
126.5	0.811200
127.0	0.826006
127.5	0.837006
128.0	0.844308
128.5	0.848079
129.0	0.848512
129.5	0.845859
130.0	0.840332
130.5	0.832631
131.0	0.823193
131.5	0.812907
132.0	0.802861
132.5	0.794395
133.0	0.788488
133.5	0.786045
134.0	0.787647
134.5	0.792963
135.0	0.801458
135.5	0.812057
136.0	0.823603
136.5	0.835012
137.0	0.845399
137.5	0.854112
138.0	0.860688
138.5	0.864804
139.0	0.866255
139.5	0.864985
140.0	0.860693
140.5	0.853610
141.0	0.843833
141.5	0.831649
142.0	0.817507
142.5	0.802007
143.0	0.786064
143.5	0.770374
144.0	0.755880
144.5	0.743248
145.0	0.732910
145.5	0.725122
146.0	0.719386
146.5	0.715518
147.0	0.713026
147.5	0.711434
148.0	0.710348
148.5	0.709491
149.0	0.708587
149.5	0.707368
150.0	0.705854
150.5	0.703865
151.0	0.701700
151.5	0.699521
152.0	0.697515
152.5	0.696369
153.0	0.696362
153.5	0.698190
154.0	0.702283
154.5	0.709080
155.0	0.719004
155.5	0.731811
156.0	0.747070
156.5	0.764032
157.0	0.781768
157.5	0.799526
158.0	0.815985
158.5	0.830836
159.0	0.843635
159.5	0.854220
160.0	0.862520
160.5	0.868472
161.0	0.872114
161.5	0.873983
162.0	0.874469
162.5	0.874094
163.0	0.873651
163.5	0.873698
164.0	0.874535
164.5	0.876340
165.0	0.879175
165.5	0.883477
166.0	0.889401
166.5	0.897094
167.0	0.905413
167.5	0.914467
168.0	0.923782
168.5	0.932980
169.0	0.941580
169.5	0.942843
170.0	0.949446
170.5	0.955536
171.0	0.960944
171.5	0.966071
172.0	0.970475
172.5	0.974545
173.0	0.977714
173.5	0.980274
174.0	0.982044
174.5	0.982901
175.0	0.982783
175.5	0.981771
176.0	0.980018
176.5	0.978448
177.0	0.976960
177.5	0.975935
178.0	0.975753
178.5	0.976652
179.0	0.978821
179.5	0.982406
180.0	0.989898
180.5	0.994286


==> Figures/6-ruru_opvsdt/13-path.txt <==
0.0	-0.991567
0.5	-0.983692
1.0	-0.976525
1.5	-0.969376
2.0	-0.962279
2.5	-0.955726
3.0	-0.949869
3.5	-0.944940
4.0	-0.941043
4.5	-0.938135
5.0	-0.936042
5.5	-0.934442
6.0	-0.932928
6.5	-0.931047
7.0	-0.928348
7.5	-0.924495
8.0	-0.919209
8.5	-0.912349
9.0	-0.903887
9.5	-0.893849
10.0	-0.882743
10.5	-0.870596
11.0	-0.857961
11.5	-0.845695
12.0	-0.834247
12.5	-0.824329
13.0	-0.816390
13.5	-0.810896
14.0	-0.808113
14.5	-0.807344
15.0	-0.808653
15.5	-0.811266
16.0	-0.814298
16.5	-0.816496
17.0	-0.817193
17.5	-0.815475
18.0	-0.810689
18.5	-0.802638
19.0	-0.791071
19.5	-0.776098
20.0	-0.758084
20.5	-0.737699
21.0	-0.715998
21.5	-0.694404
22.0	-0.674702
22.5	-0.658681
23.0	-0.648367
23.5	-0.644363
24.0	-0.647410
24.5	-0.657135
25.0	-0.672183
25.5	-0.690687
26.0	-0.710590
26.5	-0.729943
27.0	-0.747139
27.5	-0.760763
28.0	-0.769983
28.5	-0.774201
29.0	-0.773074
29.5	-0.766404
30.0	-0.754072
30.5	-0.735993
31.0	-0.712357
31.5	-0.683570
32.0	-0.650357
32.5	-0.613945
33.0	-0.575978
33.5	-0.538496
34.0	-0.505885
34.5	-0.479997
35.0	-0.463139
35.5	-0.455001
36.0	-0.455374
36.5	-0.462595
37.0	-0.473384
37.5	-0.484533
38.0	-0.493149
38.5	-0.496565
39.0	-0.492999
39.5	-0.480469
40.0	-0.458530
40.5	-0.426971
41.0	-0.384521
41.5	-0.329968
42.0	-0.270712
42.5	-0.203053
43.0	-0.133202
43.5	-0.067960
44.0	-0.012841
44.5	0.027612
45.0	0.047790
45.5	0.046399
46.0	0.023424
46.5	-0.023827
47.0	-0.091414
47.5	-0.178128
48.0	-0.273107
48.5	-0.367455
49.0	-0.453509
49.5	-0.528758
50.0	-0.592468
50.5	-0.644451
51.0	-0.686322
51.5	-0.719045
52.0	-0.744788
52.5	-0.764325
53.0	-0.778739
53.5	-0.788951
54.0	-0.795772
54.5	-0.799736
55.0	-0.801992
55.5	-0.802900
56.0	-0.803943
56.5	-0.805549
57.0	-0.808540
57.5	-0.813580
58.0	-0.820749
58.5	-0.830538
59.0	-0.842615
59.5	-0.856660
60.0	-0.872152
60.5	-0.888470
61.0	-0.904996
61.5	-0.921196
62.0	-0.936649
62.5	-0.951026
63.0	-0.964357
63.5	-0.976149
64.0	-0.987196
64.5	-0.986405
65.0	-0.991530


==> Figures/6-ruru_opvsdt/20-path.txt <==
0.0	-0.992986
0.5	-0.989795
1.0	-0.983853
1.5	-0.980046
2.0	-0.976006
2.5	-0.972327
3.0	-0.968677
3.5	-0.964855
4.0	-0.960824
4.5	-0.956525
5.0	-0.951699
5.5	-0.946502
6.0	-0.940951
6.5	-0.935069
7.0	-0.928798
7.5	-0.921959
8.0	-0.914447
8.5	-0.906014
9.0	-0.896611
9.5	-0.886328
10.0	-0.875455
10.5	-0.864541
11.0	-0.854164
11.5	-0.845078
12.0	-0.837705
12.5	-0.832545
13.0	-0.829458
13.5	-0.827810
14.0	-0.827127
14.5	-0.826507
15.0	-0.825436
15.5	-0.823530
16.0	-0.820421
16.5	-0.815955
17.0	-0.810134
17.5	-0.803143
18.0	-0.795342
18.5	-0.787255
19.0	-0.779536
19.5	-0.772933
20.0	-0.768231
20.5	-0.766030
21.0	-0.766607
21.5	-0.770622
22.0	-0.777779
22.5	-0.787579
23.0	-0.799240
23.5	-0.811858
24.0	-0.824483
24.5	-0.836245
25.0	-0.846512
25.5	-0.854623
26.0	-0.860235
26.5	-0.863234
27.0	-0.863461
27.5	-0.861382
28.0	-0.857432
28.5	-0.852304
29.0	-0.846896
29.5	-0.842317
30.0	-0.839761
30.5	-0.840220
31.0	-0.844176
31.5	-0.852071
32.0	-0.863686
32.5	-0.877871
33.0	-0.893732
33.5	-0.910005
34.0	-0.925597
34.5	-0.939604
35.0	-0.951327
35.5	-0.960298
36.0	-0.966157
36.5	-0.968877
37.0	-0.968534
37.5	-0.965029
38.0	-0.958582
38.5	-0.949564
39.0	-0.938445
39.5	-0.925794
40.0	-0.912308
40.5	-0.898965
41.0	-0.886753
41.5	-0.876854
42.0	-0.870037
42.5	-0.867137
43.0	-0.867939
43.5	-0.871891
44.0	-0.878163
44.5	-0.885578
45.0	-0.892634
45.5	-0.898936
46.0	-0.902905
46.5	-0.904465
47.0	-0.902950
47.5	-0.898327
48.0	-0.890508
48.5	-0.879719
49.0	-0.866396
49.5	-0.851228
50.0	-0.835143
50.5	-0.819257
51.0	-0.804806
51.5	-0.792972
52.0	-0.784835
52.5	-0.780849
53.0	-0.781128
53.5	-0.785298
54.0	-0.792556
54.5	-0.801705
55.0	-0.811598
55.5	-0.821154
56.0	-0.829350
56.5	-0.835603
57.0	-0.839490
57.5	-0.840566
58.0	-0.838703
58.5	-0.834233
59.0	-0.827247
59.5	-0.818089
60.0	-0.807234
60.5	-0.795133
61.0	-0.782476
61.5	-0.769795
62.0	-0.757731
62.5	-0.746733
63.0	-0.737303
63.5	-0.729796
64.0	-0.724598
64.5	-0.721827
65.0	-0.721746
65.5	-0.724236
66.0	-0.728937
66.5	-0.735859
67.0	-0.744500
67.5	-0.754420
68.0	-0.765123
68.5	-0.776062
69.0	-0.786605
69.5	-0.796399
70.0	-0.804317
70.5	-0.810395
71.0	-0.814117
71.5	-0.814616
72.0	-0.812399
72.5	-0.806908
73.0	-0.798410
73.5	-0.787198
74.0	-0.773742
74.5	-0.758685
75.0	-0.742834
75.5	-0.727194
76.0	-0.712761
76.5	-0.700702
77.0	-0.691966
77.5	-0.687231
78.0	-0.686774
78.5	-0.690489
79.0	-0.697711
79.5	-0.707234
80.0	-0.717641
80.5	-0.727329
81.0	-0.734760
81.5	-0.738569
82.0	-0.737550
82.5	-0.730196
83.0	-0.715687
83.5	-0.693025
84.0	-0.661646
84.5	-0.620907
85.0	-0.570837
85.5	-0.512578
86.0	-0.449156
86.5	-0.386089
87.0	-0.331023
87.5	-0.292109
88.0	-0.275520
88.5	-0.282388
89.0	-0.310904
89.5	-0.355042
90.0	-0.406783
90.5	-0.458927
91.0	-0.505909
91.5	-0.544098
92.0	-0.571760
92.5	-0.586971
93.0	-0.589401
93.5	-0.577726
94.0	-0.550267
94.5	-0.505270
95.0	-0.440672
95.5	-0.354219
96.0	-0.245369
96.5	-0.119659
97.0	0.007901
97.5	0.122436
98.0	0.206151
98.5	0.256110
99.0	0.271660
99.5	0.256184
100.0	0.211501
100.5	0.137107
101.0	0.039787
101.5	-0.067918
102.0	-0.172661
102.5	-0.261852
103.0	-0.333971
103.5	-0.382925
104.0	-0.412799
104.5	-0.425551
105.0	-0.421651
105.5	-0.402404
106.0	-0.369128
106.5	-0.322704
107.0	-0.268848
107.5	-0.210288
108.0	-0.155416
108.5	-0.108854
109.0	-0.081771
109.5	-0.078006
110.0	-0.099462
110.5	-0.144776
111.0	-0.208260
111.5	-0.283205
112.0	-0.360772
112.5	-0.434043
113.0	-0.498581
113.5	-0.552226
114.0	-0.595413
114.5	-0.627837
115.0	-0.650422
115.5	-0.663762
116.0	-0.669266
116.5	-0.667476
117.0	-0.658921
117.5	-0.644966
118.0	-0.627022
118.5	-0.606711
119.0	-0.586005
119.5	-0.567014
120.0	-0.551752
120.5	-0.541848
121.0	-0.538272
121.5	-0.541163
122.0	-0.550284
122.5	-0.563974
123.0	-0.581777
123.5	-0.601181
124.0	-0.621653
124.5	-0.641549
125.0	-0.659754
125.5	-0.675389
126.0	-0.687851
126.5	-0.696749
127.0	-0.702237
127.5	-0.704412
128.0	-0.703631
128.5	-0.700406
129.0	-0.695294
129.5	-0.688612
130.0	-0.680714
130.5	-0.671755
131.0	-0.662140
131.5	-0.651638
132.0	-0.641218
132.5	-0.631172
133.0	-0.622112
133.5	-0.614570
134.0	-0.608860
134.5	-0.605043
135.0	-0.603060
135.5	-0.602547
136.0	-0.603570
136.5	-0.606076
137.0	-0.610725
137.5	-0.617984
138.0	-0.628321
138.5	-0.641934
139.0	-0.658571
139.5	-0.677409
140.0	-0.697535
140.5	-0.717423
141.0	-0.735904
141.5	-0.752001
142.0	-0.765267
142.5	-0.774968
143.0	-0.781486
143.5	-0.784658
144.0	-0.784479
144.5	-0.781115
145.0	-0.774606
145.5	-0.764968
146.0	-0.752415
146.5	-0.737418
147.0	-0.720858
147.5	-0.703962
148.0	-0.688255
148.5	-0.675539
149.0	-0.667203
149.5	-0.664210
150.0	-0.667193
150.5	-0.677446
151.0	-0.693061
151.5	-0.713390
152.0	-0.736721
152.5	-0.762033
153.0	-0.787545
153.5	-0.811927
154.0	-0.834231
154.5	-0.853302
155.0	-0.868894
155.5	-0.880733
156.0	-0.888889
156.5	-0.893631
157.0	-0.895147
157.5	-0.893744
158.0	-0.889993
158.5	-0.884412
159.0	-0.877863
159.5	-0.870882
160.0	-0.864346
160.5	-0.858827
161.0	-0.855071
161.5	-0.853985
162.0	-0.855656
162.5	-0.860047
163.0	-0.866642
163.5	-0.875059
164.0	-0.884193
164.5	-0.893584
165.0	-0.902479
165.5	-0.910172
166.0	-0.916421
166.5	-0.921015
167.0	-0.923869
167.5	-0.925066
168.0	-0.924900
168.5	-0.923548
169.0	-0.921762
169.5	-0.920128
170.0	-0.919296
170.5	-0.919905
171.0	-0.922365
171.5	-0.926933
172.0	-0.933703
172.5	-0.942905
173.0	-0.953496
173.5	-0.965683
174.0	-0.978110
174.5	-0.989000
175.0	-0.989000
175.5	-0.989000
176.0	-0.989000
176.5	-0.989000
177.0	-0.989000
177.5	-0.989000
178.0	-0.994479


==> Figures/6-ruru_opvsdt/22-path.txt <==
0.0	-0.996534
0.5	-0.989000
1.0	-0.989000
1.5	-0.989250
2.0	-0.980007
2.5	-0.970123
3.0	-0.959016
3.5	-0.947309
4.0	-0.935055
4.5	-0.923070
5.0	-0.911754
5.5	-0.901270
6.0	-0.892184
6.5	-0.884356
7.0	-0.877526
7.5	-0.871412
8.0	-0.865687
8.5	-0.859926
9.0	-0.854025
9.5	-0.847368
10.0	-0.839776
10.5	-0.831301
11.0	-0.821678
11.5	-0.811011
12.0	-0.799559
12.5	-0.787831
13.0	-0.776541
13.5	-0.766449
14.0	-0.758079
14.5	-0.752105
15.0	-0.748555
15.5	-0.747431
16.0	-0.748043
16.5	-0.750163
17.0	-0.752636
17.5	-0.756029
18.0	-0.759446
18.5	-0.762736
19.0	-0.765681
19.5	-0.767985
20.0	-0.769594
20.5	-0.770449
21.0	-0.770704
21.5	-0.770515
22.0	-0.770555
22.5	-0.771668
23.0	-0.774651
23.5	-0.779979
24.0	-0.787739
24.5	-0.797582
25.0	-0.808927
25.5	-0.821109
26.0	-0.833329
26.5	-0.845125
27.0	-0.856212
27.5	-0.865986
28.0	-0.874401
28.5	-0.881158
29.0	-0.886479
29.5	-0.890129
30.0	-0.892156
30.5	-0.892798
31.0	-0.892163
31.5	-0.890528
32.0	-0.888266
32.5	-0.885785
33.0	-0.883430
33.5	-0.881415
34.0	-0.879840
34.5	-0.878694
35.0	-0.877869
35.5	-0.877237
36.0	-0.876636
36.5	-0.875637
37.0	-0.873860
37.5	-0.871587
38.0	-0.869360
38.5	-0.868118
39.0	-0.867069
39.5	-0.865625
40.0	-0.863776
40.5	-0.861342
41.0	-0.858360
41.5	-0.854846
42.0	-0.850919
42.5	-0.846697
43.0	-0.842339
43.5	-0.838018
44.0	-0.833987
44.5	-0.830489
45.0	-0.827863
45.5	-0.825827
46.0	-0.824376
46.5	-0.823179
47.0	-0.821566
47.5	-0.819295
48.0	-0.815666
48.5	-0.810217
49.0	-0.802589
49.5	-0.792545
50.0	-0.779924
50.5	-0.764588
51.0	-0.746271
51.5	-0.725331
52.0	-0.700584
52.5	-0.672221
53.0	-0.640196
53.5	-0.604858
54.0	-0.567235
54.5	-0.528935
55.0	-0.492188
55.5	-0.461100
56.0	-0.436184
56.5	-0.418821
57.0	-0.407508
57.5	-0.401628
58.0	-0.398270
58.5	-0.394299
59.0	-0.389198
59.5	-0.379946
60.0	-0.368170
60.5	-0.351945
61.0	-0.331117
61.5	-0.306256
62.0	-0.275140
62.5	-0.240908
63.0	-0.205326
63.5	-0.171631
64.0	-0.145599
64.5	-0.132900
65.0	-0.137924
65.5	-0.162584
66.0	-0.205024
66.5	-0.261617
67.0	-0.324357
67.5	-0.385339
68.0	-0.439371
68.5	-0.482520
69.0	-0.514566
69.5	-0.535001
70.0	-0.544933
70.5	-0.543895
71.0	-0.531751
71.5	-0.508041
72.0	-0.472288
72.5	-0.424293
73.0	-0.364960
73.5	-0.297490
74.0	-0.228229
74.5	-0.166776
75.0	-0.120864
75.5	-0.096537
76.0	-0.098634
76.5	-0.125415
77.0	-0.172929
77.5	-0.234004
78.0	-0.299133
78.5	-0.359931
79.0	-0.410301
79.5	-0.447927
80.0	-0.472161
80.5	-0.484255
81.0	-0.484020
81.5	-0.471809
82.0	-0.446831
82.5	-0.408672
83.0	-0.356834
83.5	-0.291995
84.0	-0.218724
84.5	-0.140793
85.0	-0.072047
85.5	-0.023294
86.0	0.000175
86.5	-0.010405
87.0	-0.051466
87.5	-0.119291
88.0	-0.202554
88.5	-0.287798
89.0	-0.364212
89.5	-0.426716
90.0	-0.474621
90.5	-0.509111
91.0	-0.531756
91.5	-0.543530
92.0	-0.545135
92.5	-0.536496
93.0	-0.517448
93.5	-0.486721
94.0	-0.443828
94.5	-0.389285
95.0	-0.326460
95.5	-0.261566
96.0	-0.209157
96.5	-0.175304
97.0	-0.171203
97.5	-0.196424
98.0	-0.246125
98.5	-0.311103
99.0	-0.381204
99.5	-0.448221
100.0	-0.509079
100.5	-0.561112
101.0	-0.604357
101.5	-0.639864
102.0	-0.668159
102.5	-0.689686
103.0	-0.705018
103.5	-0.713678
104.0	-0.716114
104.5	-0.712936
105.0	-0.705043
105.5	-0.692503
106.0	-0.676714
106.5	-0.658302
107.0	-0.639493
107.5	-0.622768
108.0	-0.609179
108.5	-0.600108
109.0	-0.595509
109.5	-0.595336
110.0	-0.599500
110.5	-0.607064
111.0	-0.617240
111.5	-0.629018
112.0	-0.641535
112.5	-0.653464
113.0	-0.664297
113.5	-0.672148
114.0	-0.677630
114.5	-0.679470
115.0	-0.676818
115.5	-0.669453
116.0	-0.656439
116.5	-0.637016
117.0	-0.610501
117.5	-0.576321
118.0	-0.533781
118.5	-0.481697
119.0	-0.420728
119.5	-0.351422
120.0	-0.275398
120.5	-0.201926
121.0	-0.136806
121.5	-0.083604
122.0	-0.050497
122.5	-0.037718
123.0	-0.045187
123.5	-0.068810
124.0	-0.102351
124.5	-0.139426
125.0	-0.177790
125.5	-0.210311
126.0	-0.234077
126.5	-0.250273
127.0	-0.260654
127.5	-0.267478
128.0	-0.275652
128.5	-0.286963
129.0	-0.303071
129.5	-0.323244
130.0	-0.351055
130.5	-0.383954
131.0	-0.419501
131.5	-0.455277
132.0	-0.490232
132.5	-0.521954
133.0	-0.548866
133.5	-0.569785
134.0	-0.583769
134.5	-0.590352
135.0	-0.588415
135.5	-0.577634
136.0	-0.557309
136.5	-0.525972
137.0	-0.484269
137.5	-0.431452
138.0	-0.368986
138.5	-0.299511
139.0	-0.231702
139.5	-0.174765
140.0	-0.137359
140.5	-0.124949
141.0	-0.138325
141.5	-0.175540
142.0	-0.231591
142.5	-0.294458
143.0	-0.356161
143.5	-0.409340
144.0	-0.450714
144.5	-0.479699
145.0	-0.496691
145.5	-0.502508
146.0	-0.497058
146.5	-0.480011
147.0	-0.452495
147.5	-0.414198
148.0	-0.365719
148.5	-0.311387
149.0	-0.257256
149.5	-0.213760
150.0	-0.190064
150.5	-0.192406
151.0	-0.224961
151.5	-0.281212
152.0	-0.349832
152.5	-0.418258
153.0	-0.478429
153.5	-0.525757
154.0	-0.560477
154.5	-0.583079
155.0	-0.594413
155.5	-0.594781
156.0	-0.583884
156.5	-0.560978
157.0	-0.524447
157.5	-0.471714
158.0	-0.399667
158.5	-0.307139
159.0	-0.200635
159.5	-0.098087
160.0	-0.021035
160.5	0.017231
161.0	0.010313
161.5	-0.041157
162.0	-0.130659
162.5	-0.239704
163.0	-0.345627
163.5	-0.434282
164.0	-0.502336
164.5	-0.552545
165.0	-0.588002
165.5	-0.612796
166.0	-0.628282
166.5	-0.636062
167.0	-0.637510
167.5	-0.634064
168.0	-0.627401
168.5	-0.619553
169.0	-0.612795
169.5	-0.609723
170.0	-0.611978
170.5	-0.620569
171.0	-0.635285
171.5	-0.655153
172.0	-0.678089
172.5	-0.702368
173.0	-0.726452
173.5	-0.748143
174.0	-0.768756
174.5	-0.786637
175.0	-0.801714
175.5	-0.814046
176.0	-0.823833
176.5	-0.831425
177.0	-0.837287
177.5	-0.841961
178.0	-0.846053
178.5	-0.850219
179.0	-0.854930
179.5	-0.860286
180.0	-0.866440
180.5	-0.873324
181.0	-0.880873
181.5	-0.888943
182.0	-0.897154
182.5	-0.905248
183.0	-0.912768
183.5	-0.919589
184.0	-0.925370
184.5	-0.929966
185.0	-0.933311
185.5	-0.935430
186.0	-0.936504
186.5	-0.936453
187.0	-0.935904
187.5	-0.934752
188.0	-0.933356
188.5	-0.931719
189.0	-0.930380
189.5	-0.929269
190.0	-0.928495
190.5	-0.928126
191.0	-0.928179
191.5	-0.928596
192.0	-0.929242
192.5	-0.929841
193.0	-0.930212
193.5	-0.930148
194.0	-0.929332
194.5	-0.927694
195.0	-0.925109
195.5	-0.921565
196.0	-0.917099
196.5	-0.911791
197.0	-0.905738
197.5	-0.899023
198.0	-0.891711
198.5	-0.883861
199.0	-0.875557
199.5	-0.866923
200.0	-0.858119
200.5	-0.849324
201.0	-0.840673
201.5	-0.832334
202.0	-0.824265
202.5	-0.816378
203.0	-0.808497
203.5	-0.800424
204.0	-0.792005
204.5	-0.783188
205.0	-0.774052
205.5	-0.764773
206.0	-0.755553
206.5	-0.746812
207.0	-0.737831
207.5	-0.729254
208.0	-0.721090
208.5	-0.713175
209.0	-0.705812
209.5	-0.699170
210.0	-0.693578
210.5	-0.689212
211.0	-0.686540
211.5	-0.684786
212.0	-0.684196
212.5	-0.683895
213.0	-0.683033
213.5	-0.681099
214.0	-0.677091
214.5	-0.670702
215.0	-0.661382
215.5	-0.648818
216.0	-0.632692
216.5	-0.612175
217.0	-0.586485
217.5	-0.554380
218.0	-0.514500
218.5	-0.464793
219.0	-0.403411
219.5	-0.329420
220.0	-0.244348
220.5	-0.155698
221.0	-0.074276
221.5	-0.005292
222.0	0.045007
222.5	0.073351
223.0	0.087734
223.5	0.086728
224.0	0.073294
224.5	0.055389
225.0	0.039406
225.5	0.027634
226.0	0.023115
226.5	0.030657
227.0	0.050263
227.5	0.082946
228.0	0.124948
228.5	0.177125
229.0	0.234764
229.5	0.294288
230.0	0.351635
230.5	0.406203
231.0	0.454292
231.5	0.495870
232.0	0.530822
232.5	0.559471
233.0	0.582377
233.5	0.600084
234.0	0.613814
234.5	0.624289
235.0	0.632463
235.5	0.639245
236.0	0.645373
236.5	0.651332
237.0	0.657412
237.5	0.663475
238.0	0.669609
238.5	0.675691
239.0	0.681699
239.5	0.687714
240.0	0.693878
240.5	0.700366
241.0	0.707185
241.5	0.714531
242.0	0.722120
242.5	0.729630
243.0	0.736729
243.5	0.743165
244.0	0.748802
244.5	0.753585
245.0	0.757559
245.5	0.760724
246.0	0.763073
246.5	0.764779
247.0	0.765893
247.5	0.766460
248.0	0.766416
248.5	0.765969
249.0	0.765248
249.5	0.764472
250.0	0.763810
250.5	0.763414
251.0	0.763455
251.5	0.764044
252.0	0.765270
252.5	0.767359
253.0	0.770336
253.5	0.774265
254.0	0.779047
254.5	0.784451
255.0	0.790160
255.5	0.795820
256.0	0.801077
256.5	0.805619
257.0	0.809181
257.5	0.811609
258.0	0.812812
258.5	0.812755
259.0	0.811504
259.5	0.809074
260.0	0.805704
260.5	0.801665
261.0	0.797379
261.5	0.793399
262.0	0.790227
262.5	0.788265
263.0	0.787730
263.5	0.789021
264.0	0.791777
264.5	0.795563
265.0	0.799950
265.5	0.804197
266.0	0.807934
266.5	0.810839
267.0	0.812433
267.5	0.812595
268.0	0.811146
268.5	0.807948
269.0	0.803113
269.5	0.796531
270.0	0.788416
270.5	0.779857
271.0	0.771187
271.5	0.763165
272.0	0.756886
272.5	0.752293
273.0	0.750326
273.5	0.751388
274.0	0.755600
274.5	0.762931
275.0	0.773176
275.5	0.785714
276.0	0.800143
276.5	0.815104
277.0	0.830035
277.5	0.844126
278.0	0.856703
278.5	0.867265
279.0	0.875546
279.5	0.881303
280.0	0.884898
280.5	0.885978
281.0	0.885351
281.5	0.882626
282.0	0.878476
282.5	0.872926
283.0	0.866371
283.5	0.858711
284.0	0.850507
284.5	0.842047
285.0	0.833892
285.5	0.826773
286.0	0.821886
286.5	0.819133
287.0	0.819884
287.5	0.824361
288.0	0.832638
288.5	0.843755
289.0	0.857188
289.5	0.871997
290.0	0.887276
290.5	0.902184
291.0	0.916032
291.5	0.928263
292.0	0.938530
292.5	0.946457
293.0	0.951935
293.5	0.954843
294.0	0.955201
294.5	0.953486
295.0	0.949366
295.5	0.943067
296.0	0.935268
296.5	0.926143
297.0	0.916459
297.5	0.906876
298.0	0.898159
298.5	0.891249
299.0	0.887077
299.5	0.885945
300.0	0.888289
300.5	0.894038
301.0	0.902763
301.5	0.913840
302.0	0.926497
302.5	0.939907
303.0	0.953327
303.5	0.966116
304.0	0.977712
304.5	0.987402
305.0	0.993363


==> Figures/6-ruru_opvsdt/28-path.txt <==
0.0	-0.990720
0.5	-0.988790
1.0	-0.986345
1.5	-0.983036
2.0	-0.979578
2.5	-0.976151
3.0	-0.973498
3.5	-0.971613
4.0	-0.970633
4.5	-0.970562
5.0	-0.971321
5.5	-0.972764
6.0	-0.974695
6.5	-0.976879
7.0	-0.979070
7.5	-0.981039
8.0	-0.982578
8.5	-0.983546
9.0	-0.983859
9.5	-0.983448
10.0	-0.982199
10.5	-0.980128
11.0	-0.976969
11.5	-0.972933
12.0	-0.968245
12.5	-0.963211
13.0	-0.958234
13.5	-0.953550
14.0	-0.949375
14.5	-0.945797
15.0	-0.942963
15.5	-0.940755
16.0	-0.939056
16.5	-0.937651
17.0	-0.936633
17.5	-0.935693
18.0	-0.934961
18.5	-0.934288
19.0	-0.933707
19.5	-0.933168
20.0	-0.932620
20.5	-0.932320
21.0	-0.931695
21.5	-0.930964
22.0	-0.930137
22.5	-0.929205
23.0	-0.928187
23.5	-0.927048
24.0	-0.925699
24.5	-0.923987
25.0	-0.921730
25.5	-0.918835
26.0	-0.914695
26.5	-0.909079
27.0	-0.901677
27.5	-0.892684
28.0	-0.882443
28.5	-0.869846
29.0	-0.856447
29.5	-0.841717
30.0	-0.826053
30.5	-0.809964
31.0	-0.794075
31.5	-0.779083
32.0	-0.765696
32.5	-0.754550
33.0	-0.745934
33.5	-0.740484
34.0	-0.737903
34.5	-0.737750
35.0	-0.739156
35.5	-0.741134
36.0	-0.742752
36.5	-0.743035
37.0	-0.741229
37.5	-0.737115
38.0	-0.729457
38.5	-0.718274
39.0	-0.703929
39.5	-0.686935
40.0	-0.666590
40.5	-0.644222
41.0	-0.620652
41.5	-0.597167
42.0	-0.575508
42.5	-0.557573
43.0	-0.545700
43.5	-0.541344
44.0	-0.545162
44.5	-0.556785
45.0	-0.574091
45.5	-0.595793
46.0	-0.619471
46.5	-0.643129
47.0	-0.665187
47.5	-0.684517
48.0	-0.700374
48.5	-0.712287
49.0	-0.719937
49.5	-0.723221
50.0	-0.722093
50.5	-0.715935
51.0	-0.705268
51.5	-0.690125
52.0	-0.670886
52.5	-0.648440
53.0	-0.623684
53.5	-0.597951
54.0	-0.572802
54.5	-0.549860
55.0	-0.530677
55.5	-0.516073
56.0	-0.506916
56.5	-0.502992
57.0	-0.504141
57.5	-0.509266
58.0	-0.517797
58.5	-0.528456
59.0	-0.540301
59.5	-0.551910
60.0	-0.562143
60.5	-0.570141
61.0	-0.574747
61.5	-0.576222
62.0	-0.573887
62.5	-0.568098
63.0	-0.559797
63.5	-0.549579
64.0	-0.538467
64.5	-0.527347
65.0	-0.516948
65.5	-0.507963
66.0	-0.500622
66.5	-0.494897
67.0	-0.490439
67.5	-0.486740
68.0	-0.483079
68.5	-0.478593
69.0	-0.472314
69.5	-0.463159
70.0	-0.450001
70.5	-0.431819
71.0	-0.407381
71.5	-0.375832
72.0	-0.336562
72.5	-0.289726
73.0	-0.235787
73.5	-0.176618
74.0	-0.115307
74.5	-0.056940
75.0	-0.003988
75.5	0.038474
76.0	0.067299
76.5	0.080354
77.0	0.076413
77.5	0.055338
78.0	0.017183
78.5	-0.033352
79.0	-0.091891
79.5	-0.150708
80.0	-0.205685
80.5	-0.250574
81.0	-0.282033
81.5	-0.297968
82.0	-0.296672
82.5	-0.276444
83.0	-0.236549
83.5	-0.174808
84.0	-0.091571
84.5	0.009510
85.0	0.119526
85.5	0.226502
86.0	0.320655
86.5	0.397312
87.0	0.455780
87.5	0.497087
88.0	0.522542
88.5	0.532810
89.0	0.529288
89.5	0.511438
90.0	0.478945
90.5	0.432111
91.0	0.371392
91.5	0.300611
92.0	0.224929
92.5	0.152714
93.0	0.093003
93.5	0.052978
94.0	0.037377
94.5	0.047261
95.0	0.082955
95.5	0.137447
96.0	0.209533
96.5	0.289157
97.0	0.367919
97.5	0.439219
98.0	0.499311
98.5	0.546639
99.0	0.581168
99.5	0.603198
100.0	0.614178
100.5	0.614282
101.0	0.603581
101.5	0.583838
102.0	0.554768
102.5	0.518538
103.0	0.477507
103.5	0.435064
104.0	0.395418
104.5	0.362832
105.0	0.340752
105.5	0.331038
106.0	0.333637
106.5	0.346740
107.0	0.367158
107.5	0.391278
108.0	0.415460
108.5	0.436726
109.0	0.452801
109.5	0.462386
110.0	0.463572
110.5	0.456146
111.0	0.441034
111.5	0.417376
112.0	0.387139
112.5	0.353562
113.0	0.318444
113.5	0.287056
114.0	0.263766
114.5	0.252117
115.0	0.254475
115.5	0.271698
116.0	0.303018
116.5	0.344974
117.0	0.392253
117.5	0.441684
118.0	0.489536
118.5	0.533854
119.0	0.572939
119.5	0.606068
120.0	0.633175
120.5	0.654453
121.0	0.670222
121.5	0.682022
122.0	0.690856
122.5	0.698063
123.0	0.704443
123.5	0.711684
124.0	0.719976
124.5	0.730596
125.0	0.743241
125.5	0.757491
126.0	0.772669
126.5	0.788007
127.0	0.802769
127.5	0.816470
128.0	0.828227
128.5	0.837977
129.0	0.845427
129.5	0.850512
130.0	0.853321
130.5	0.854027
131.0	0.852962
131.5	0.850627
132.0	0.847800
132.5	0.845429
133.0	0.844121
133.5	0.844917
134.0	0.848413
134.5	0.854925
135.0	0.864150
135.5	0.875750
136.0	0.889008
136.5	0.903166
137.0	0.917416
137.5	0.930823
138.0	0.942815
138.5	0.953055
139.0	0.961501
139.5	0.967765
140.0	0.971913
140.5	0.974059
141.0	0.974384
141.5	0.973267
142.0	0.971111
142.5	0.968367
143.0	0.965549
143.5	0.963111
144.0	0.961670
144.5	0.961286
145.0	0.962242
145.5	0.964897
146.0	0.969170
146.5	0.974959
147.0	0.981560
147.5	0.989095
148.0	0.995113


==> Figures/6-ruru_opvsdt/30-path.txt <==
0.0	-0.990784
0.5	-0.985013
1.0	-0.980083
1.5	-0.976152
2.0	-0.973403
2.5	-0.971786
3.0	-0.971114
3.5	-0.971110
4.0	-0.971455
4.5	-0.971834
5.0	-0.971969
5.5	-0.971622
6.0	-0.970640
6.5	-0.968920
7.0	-0.966518
7.5	-0.963568
8.0	-0.960237
8.5	-0.956993
9.0	-0.953954
9.5	-0.951540
10.0	-0.949909
10.5	-0.949336
11.0	-0.949848
11.5	-0.951339
12.0	-0.953678
12.5	-0.956515
13.0	-0.960003
13.5	-0.963508
14.0	-0.966882
14.5	-0.969838
15.0	-0.972106
15.5	-0.973379
16.0	-0.973696
16.5	-0.972614
17.0	-0.969537
17.5	-0.963980
18.0	-0.956413
18.5	-0.947687
19.0	-0.938394
19.5	-0.928990
20.0	-0.919951
20.5	-0.911894
21.0	-0.905251
21.5	-0.900430
22.0	-0.897999
22.5	-0.898254
23.0	-0.900987
23.5	-0.905796
24.0	-0.912140
24.5	-0.919394
25.0	-0.926885
25.5	-0.934108
26.0	-0.940475
26.5	-0.945657
27.0	-0.949668
27.5	-0.952293
28.0	-0.953521
28.5	-0.953379
29.0	-0.951995
29.5	-0.949594
30.0	-0.946485
30.5	-0.942666
31.0	-0.939154
31.5	-0.936074
32.0	-0.933756
32.5	-0.932477
33.0	-0.932108
33.5	-0.933348
34.0	-0.935521
34.5	-0.938950
35.0	-0.942974
35.5	-0.947584
36.0	-0.951081
36.5	-0.953374
37.0	-0.954564
37.5	-0.953834
38.0	-0.951210
38.5	-0.946744
39.0	-0.940528
39.5	-0.932584
40.0	-0.923094
40.5	-0.911995
41.0	-0.899898
41.5	-0.887002
42.0	-0.873070
42.5	-0.858920
43.0	-0.844987
43.5	-0.831816
44.0	-0.819977
44.5	-0.809777
45.0	-0.801390
45.5	-0.794810
46.0	-0.789660
46.5	-0.786018
47.0	-0.783245
47.5	-0.781085
48.0	-0.778997
48.5	-0.777059
49.0	-0.774998
49.5	-0.772814
50.0	-0.770492
50.5	-0.767994
51.0	-0.765022
51.5	-0.761354
52.0	-0.757246
52.5	-0.752496
53.0	-0.747575
53.5	-0.742712
54.0	-0.738223
54.5	-0.734672
55.0	-0.732337
55.5	-0.731164
56.0	-0.731153
56.5	-0.732246
57.0	-0.734090
57.5	-0.736754
58.0	-0.739809
58.5	-0.743302
59.0	-0.747094
59.5	-0.750995
60.0	-0.754674
60.5	-0.757800
61.0	-0.760185
61.5	-0.761846
62.0	-0.762971
62.5	-0.763812
63.0	-0.764558
63.5	-0.765294
64.0	-0.765666
64.5	-0.765265
65.0	-0.763776
65.5	-0.760418
66.0	-0.754300
66.5	-0.745827
67.0	-0.734703
67.5	-0.721302
68.0	-0.706344
68.5	-0.690789
69.0	-0.675668
69.5	-0.662158
70.0	-0.651410
70.5	-0.644658
71.0	-0.643131
71.5	-0.647852
72.0	-0.659199
72.5	-0.676947
73.0	-0.699958
73.5	-0.726524
74.0	-0.754659
74.5	-0.782556
75.0	-0.808767
75.5	-0.832336
76.0	-0.852744
76.5	-0.869794
77.0	-0.883581
77.5	-0.893743
78.0	-0.901001
78.5	-0.905008
79.0	-0.905618
79.5	-0.903335
80.0	-0.898253
80.5	-0.890874
81.0	-0.881923
81.5	-0.872326
82.0	-0.862974
82.5	-0.855222
83.0	-0.849902
83.5	-0.847975
84.0	-0.849820
84.5	-0.855611
85.0	-0.864929
85.5	-0.877281
86.0	-0.891672
86.5	-0.907533
87.0	-0.923974
87.5	-0.939731
88.0	-0.954469
88.5	-0.966886
89.0	-0.976653
89.5	-0.983356
90.0	-0.987098
90.5	-0.988277
91.0	-0.987401
91.5	-0.985092
92.0	-0.981584
92.5	-0.977335
93.0	-0.972810
93.5	-0.968618
94.0	-0.965408
94.5	-0.963937
95.0	-0.964150
95.5	-0.966496
96.0	-0.970981
96.5	-0.977689
97.0	-0.985210
97.5	-0.991953


==> Figures/6-ruru_opvsdt/38-path.txt <==
0.0	-0.991094
0.5	-0.985927
1.0	-0.977894
1.5	-0.968880
2.0	-0.960438
2.5	-0.954456
3.0	-0.950946
3.5	-0.949840
4.0	-0.951413
4.5	-0.955323
5.0	-0.961064
5.5	-0.967596
6.0	-0.974405
6.5	-0.980534
7.0	-0.985156
7.5	-0.988130
8.0	-0.989440
8.5	-0.989199
9.0	-0.987755
9.5	-0.984640
10.0	-0.978650
10.5	-0.969729
11.0	-0.958707
11.5	-0.946409
12.0	-0.934064
12.5	-0.922898
13.0	-0.913111
13.5	-0.905353
14.0	-0.900171
14.5	-0.897746
15.0	-0.898474
15.5	-0.902257
16.0	-0.908510
16.5	-0.916963
17.0	-0.926153
17.5	-0.926842
18.0	-0.934288
18.5	-0.938757
19.0	-0.940519
19.5	-0.940167
20.0	-0.937592
20.5	-0.932579
21.0	-0.925138
21.5	-0.915622
22.0	-0.903688
22.5	-0.889903
23.0	-0.874860
23.5	-0.858782
24.0	-0.842837
24.5	-0.827619
25.0	-0.813725
25.5	-0.801843
26.0	-0.792616
26.5	-0.786708
27.0	-0.784228
27.5	-0.785376
28.0	-0.789901
28.5	-0.797201
29.0	-0.806440
29.5	-0.816661
30.0	-0.826948
30.5	-0.836465
31.0	-0.844515
31.5	-0.850792
32.0	-0.854551
32.5	-0.855781
33.0	-0.854330
33.5	-0.850149
34.0	-0.843317
34.5	-0.834121
35.0	-0.822738
35.5	-0.809797
36.0	-0.795385
36.5	-0.780935
37.0	-0.766817
37.5	-0.754583
38.0	-0.745273
38.5	-0.739835
39.0	-0.738938
39.5	-0.742612
40.0	-0.750279
40.5	-0.761560
41.0	-0.775090
41.5	-0.789940
42.0	-0.804670
42.5	-0.818484
43.0	-0.830364
43.5	-0.839640
44.0	-0.845761
44.5	-0.848238
45.0	-0.846798
45.5	-0.841646
46.0	-0.832443
46.5	-0.819598
47.0	-0.803738
47.5	-0.785769
48.0	-0.767021
48.5	-0.749297
49.0	-0.734391
49.5	-0.724707
50.0	-0.721715
50.5	-0.727121
51.0	-0.739257
51.5	-0.758693
52.0	-0.784923
52.5	-0.809879
53.0	-0.835971
53.5	-0.860826
54.0	-0.883606
54.5	-0.902955
55.0	-0.918952
55.5	-0.929882
56.0	-0.937155
56.5	-0.940078
57.0	-0.938977
57.5	-0.933986
58.0	-0.925735
58.5	-0.914995
59.0	-0.901712
59.5	-0.887253
60.0	-0.872276
60.5	-0.858593
61.0	-0.846954
61.5	-0.838840
62.0	-0.834812
62.5	-0.835729
63.0	-0.840829
63.5	-0.849928
64.0	-0.860936
64.5	-0.873303
65.0	-0.885731
65.5	-0.898184
66.0	-0.909069
66.5	-0.918480
67.0	-0.926237
67.5	-0.930936
68.0	-0.934445
68.5	-0.935824
69.0	-0.935295
69.5	-0.932853
70.0	-0.929089
70.5	-0.923857
71.0	-0.917936
71.5	-0.911409
72.0	-0.904607
72.5	-0.898225
73.0	-0.891861
73.5	-0.886286
74.0	-0.881422
74.5	-0.877538
75.0	-0.874701
75.5	-0.873496
76.0	-0.873698
76.5	-0.875231
77.0	-0.877440
77.5	-0.880864
78.0	-0.884715
78.5	-0.888403
79.0	-0.891923
79.5	-0.894624
80.0	-0.896335
80.5	-0.897162
81.0	-0.896463
81.5	-0.894768
82.0	-0.891539
82.5	-0.887131
83.0	-0.881464
83.5	-0.874777
84.0	-0.867498
84.5	-0.859692
85.0	-0.851758
85.5	-0.844226
86.0	-0.837345
86.5	-0.832022
87.0	-0.828242
87.5	-0.826106
88.0	-0.825637
88.5	-0.826472
89.0	-0.828849
89.5	-0.832263
90.0	-0.835904
90.5	-0.839839
91.0	-0.842384
91.5	-0.843897
92.0	-0.844307
92.5	-0.842543
93.0	-0.839001
93.5	-0.833708
94.0	-0.827447
94.5	-0.820661
95.0	-0.813959
95.5	-0.808489
96.0	-0.804916
96.5	-0.803686
97.0	-0.804869
97.5	-0.808624
98.0	-0.814909
98.5	-0.822820
99.0	-0.831394
99.5	-0.840041
100.0	-0.847895
100.5	-0.854139
101.0	-0.858188
101.5	-0.859241
102.0	-0.856946
102.5	-0.851269
103.0	-0.842306
103.5	-0.828614
104.0	-0.811092
104.5	-0.789551
105.0	-0.763696
105.5	-0.734000
106.0	-0.700150
106.5	-0.663739
107.0	-0.624819
107.5	-0.586454
108.0	-0.553463
108.5	-0.528173
109.0	-0.514049
109.5	-0.514322
110.0	-0.526561
110.5	-0.550309
111.0	-0.578094
111.5	-0.607209
112.0	-0.636837
112.5	-0.660934
113.0	-0.681945
113.5	-0.696950
114.0	-0.708499
114.5	-0.714804
115.0	-0.715172
115.5	-0.710842
116.0	-0.700343
116.5	-0.682697
117.0	-0.658890
117.5	-0.627819
118.0	-0.587613
118.5	-0.208026
119.0	-0.082980
119.5	0.049444
120.0	0.171334
120.5	0.272312
121.0	0.348145
121.5	0.401113
122.0	0.434829
122.5	0.452535
123.0	0.457398
123.5	0.451696
124.0	0.436368
124.5	0.416022
125.0	0.391374
125.5	0.365889
126.0	0.342552
126.5	0.324084
127.0	0.312935
127.5	0.312138
128.0	0.322365
128.5	0.341262
129.0	0.368502
129.5	0.400866
130.0	0.434317
130.5	0.466882
131.0	0.494985
131.5	0.517828
132.0	0.532875
132.5	0.540684
133.0	0.539768
133.5	0.530223
134.0	0.510866
134.5	0.483033
135.0	0.446699
135.5	0.403187
136.0	0.355019
136.5	0.306038
137.0	0.261103
137.5	0.224825
138.0	0.200118
138.5	0.197223
139.0	0.208402
139.5	0.236771
140.0	0.279008
140.5	0.329961
141.0	0.384638
141.5	0.435499
142.0	0.479420
142.5	0.515492
143.0	0.540871
143.5	0.557148
144.0	0.563671
144.5	0.560609
145.0	0.548031
145.5	0.525724
146.0	0.493699
146.5	0.451838
147.0	0.400829
147.5	0.341705
148.0	0.277551
148.5	0.213423
149.0	0.155547
149.5	0.108977
150.0	0.080226
150.5	0.068665
151.0	0.076667
151.5	0.097963
152.0	0.129383
152.5	0.165000
153.0	0.196847
153.5	0.220052
154.0	0.230378
154.5	0.224134
155.0	0.199643
155.5	0.156186
156.0	0.092132
156.5	0.010525
157.0	-0.083051
157.5	-0.176789
158.0	-0.263655
158.5	-0.341452
159.0	-0.400226
159.5	-0.445575
160.0	-0.477865
160.5	-0.499311
161.0	-0.509406
161.5	-0.510486
162.0	-0.503975
162.5	-0.491777
163.0	-0.475446
163.5	-0.457493
164.0	-0.440703
164.5	-0.425899
165.0	-0.416747
165.5	-0.412027
166.0	-0.412671
166.5	-0.418498
167.0	-0.428165
167.5	-0.440405
168.0	-0.453835
168.5	-0.467422
169.0	-0.480057
169.5	-0.490874
170.0	-0.499167
170.5	-0.504480
171.0	-0.506847
171.5	-0.506272
172.0	-0.503450
172.5	-0.499522
173.0	-0.495920
173.5	-0.494109
174.0	-0.495317
174.5	-0.499798
175.0	-0.507783
175.5	-0.517319
176.0	-0.527849
176.5	-0.536907
177.0	-0.543225
177.5	-0.544959
178.0	-0.540704
178.5	-0.528904
179.0	-0.507952
179.5	-0.476138
180.0	-0.431636
180.5	-0.372752
181.0	-0.298635
181.5	-0.210641
182.0	-0.113924
182.5	-0.017447
183.0	0.068749
183.5	0.137392
184.0	0.183280
184.5	0.206848
185.0	0.207723
185.5	0.186097
186.0	0.142169
186.5	0.077713
187.0	-0.002957
187.5	-0.092287
188.0	-0.180982
188.5	-0.261170
189.0	-0.328654
189.5	-0.379887
190.0	-0.416080
190.5	-0.438534
191.0	-0.449016
191.5	-0.448850
192.0	-0.440293
192.5	-0.425449
193.0	-0.405522
193.5	-0.384430
194.0	-0.365308
194.5	-0.350495
195.0	-0.343676
195.5	-0.346996
196.0	-0.361067
196.5	-0.384865
197.0	-0.416167
197.5	-0.451311
198.0	-0.487223
198.5	-0.521450
199.0	-0.552557
199.5	-0.580042
200.0	-0.604095
200.5	-0.625310
201.0	-0.644460
201.5	-0.662328
202.0	-0.679630
202.5	-0.696519
203.0	-0.713490
203.5	-0.730397
204.0	-0.746967
204.5	-0.762780
205.0	-0.777378
205.5	-0.790261
206.0	-0.800901
206.5	-0.808907
207.0	-0.813804
207.5	-0.815285
208.0	-0.813434
208.5	-0.807518
209.0	-0.798305
209.5	-0.786107
210.0	-0.771685
210.5	-0.756064
211.0	-0.740470
211.5	-0.726188
212.0	-0.714405
212.5	-0.706544
213.0	-0.702519
213.5	-0.703423
214.0	-0.709112
214.5	-0.719002
215.0	-0.732302
215.5	-0.748124
216.0	-0.764917
216.5	-0.781532
217.0	-0.796818
217.5	-0.809863
218.0	-0.820060
218.5	-0.827209
219.0	-0.831485
219.5	-0.833265
220.0	-0.833114
220.5	-0.831899
221.0	-0.830458
221.5	-0.829882
222.0	-0.830768
222.5	-0.833635
223.0	-0.838937
223.5	-0.846615
224.0	-0.856316
224.5	-0.867753
225.0	-0.880264
225.5	-0.893372
226.0	-0.906499
226.5	-0.919468
227.0	-0.931677
227.5	-0.942956
228.0	-0.953512
228.5	-0.962710
229.0	-0.970977
229.5	-0.978539
230.0	-0.986034
230.5	-0.989229
231.0	-0.991668


==> Figures/6-ruru_opvsdt/40-path.txt <==
0.0	-0.993951
0.5	-0.986029
1.0	-0.974535
1.5	-0.964187
2.0	-0.956303
2.5	-0.951507
3.0	-0.950386
3.5	-0.951842
4.0	-0.955310
4.5	-0.959913
5.0	-0.965233
5.5	-0.970244
6.0	-0.974268
6.5	-0.976825
7.0	-0.977549
7.5	-0.976184
8.0	-0.972290
8.5	-0.966293
9.0	-0.958134
9.5	-0.948059
10.0	-0.936457
10.5	-0.923856
11.0	-0.910820
11.5	-0.898281
12.0	-0.886876
12.5	-0.877324
13.0	-0.870368
13.5	-0.866556
14.0	-0.866218
14.5	-0.869211
15.0	-0.875140
15.5	-0.883541
16.0	-0.893416
16.5	-0.903980
17.0	-0.914201
17.5	-0.923208
18.0	-0.930391
18.5	-0.934835
19.0	-0.936660
19.5	-0.935203
20.0	-0.930661
20.5	-0.922838
21.0	-0.912565
21.5	-0.900013
22.0	-0.885961
22.5	-0.878696
23.0	-0.863781
23.5	-0.850333
24.0	-0.839636
24.5	-0.832613
25.0	-0.830243
25.5	-0.832962
26.0	-0.840605
26.5	-0.852693
27.0	-0.867041
27.5	-0.874791
28.0	-0.891014
28.5	-0.906591
29.0	-0.920510
29.5	-0.932060
30.0	-0.940768
30.5	-0.946237
31.0	-0.948355
31.5	-0.947032
32.0	-0.942198
32.5	-0.934554
33.0	-0.924547
33.5	-0.913086
34.0	-0.901294
34.5	-0.890462
35.0	-0.882009
35.5	-0.877280
36.0	-0.877216
36.5	-0.881800
37.0	-0.890883
37.5	-0.903498
38.0	-0.918482
38.5	-0.934751
39.0	-0.950635
39.5	-0.965124
40.0	-0.976791
40.5	-0.984564
41.0	-0.989027
41.5	-0.990699


==> Figures/6-ruru_opvsdt/44-path.txt <==
0.0	-0.994856
0.5	-0.987109
1.0	-0.983562
1.5	-0.972629
2.0	-0.961802
2.5	-0.951195
3.0	-0.940999
3.5	-0.931520
4.0	-0.923134
4.5	-0.916229
5.0	-0.910913
5.5	-0.907224
6.0	-0.904895
6.5	-0.903385
7.0	-0.901976
7.5	-0.900270
8.0	-0.897799
8.5	-0.894399
9.0	-0.890133
9.5	-0.885463
10.0	-0.881022
10.5	-0.877608
11.0	-0.875773
11.5	-0.875795
12.0	-0.877447
12.5	-0.880238
13.0	-0.883299
13.5	-0.885792
14.0	-0.887247
14.5	-0.886738
15.0	-0.884102
15.5	-0.878695
16.0	-0.870683
16.5	-0.859662
17.0	-0.845317
17.5	-0.827349
18.0	-0.805537
18.5	-0.779902
19.0	-0.750932
19.5	-0.719906
20.0	-0.688628
20.5	-0.661641
21.0	-0.641119
21.5	-0.630854
22.0	-0.631696
22.5	-0.643324
23.0	-0.663113
23.5	-0.687860
24.0	-0.714450
24.5	-0.740611
25.0	-0.764654
25.5	-0.785501
26.0	-0.802623
26.5	-0.815238
27.0	-0.823381
27.5	-0.826880
28.0	-0.825414
28.5	-0.819156
29.0	-0.807594
29.5	-0.791495
30.0	-0.771039
30.5	-0.746789
31.0	-0.719335
31.5	-0.690125
32.0	-0.660752
32.5	-0.633589
33.0	-0.611132
33.5	-0.596441
34.0	-0.590659
34.5	-0.593978
35.0	-0.604281
35.5	-0.618687
36.0	-0.635110
36.5	-0.650875
37.0	-0.662085
37.5	-0.668616
38.0	-0.673089
38.5	-0.677132
39.0	-0.680281
39.5	-0.681740
40.0	-0.681206
40.5	-0.678827
41.0	-0.674617
41.5	-0.668954
42.0	-0.662532
42.5	-0.656219
43.0	-0.650808
43.5	-0.646681
44.0	-0.643859
44.5	-0.641538
45.0	-0.638656
45.5	-0.634217
46.0	-0.627354
46.5	-0.617468
47.0	-0.603097
47.5	-0.585348
48.0	-0.563488
48.5	-0.536828
49.0	-0.503960
49.5	-0.462131
50.0	-0.411275
50.5	-0.349569
51.0	-0.280444
51.5	-0.206904
52.0	-0.138536
52.5	-0.087532
53.0	-0.061557
53.5	-0.063035
54.0	-0.092539
54.5	-0.144541
55.0	-0.210781
55.5	-0.279986
56.0	-0.345177
56.5	-0.402067
57.0	-0.448333
57.5	-0.485002
58.0	-0.509260
58.5	-0.522790
59.0	-0.523580
59.5	-0.510515
60.0	-0.483924
60.5	-0.441785
61.0	-0.384056
61.5	-0.312047
62.0	-0.231499
62.5	-0.149123
63.0	-0.076076
63.5	-0.020513
64.0	0.013392
64.5	0.024428
65.0	0.012361
65.5	-0.021803
66.0	-0.073632
66.5	-0.140925
67.0	-0.214759
67.5	-0.286800
68.0	-0.350599
68.5	-0.402892
69.0	-0.443773
69.5	-0.474601
70.0	-0.497195
70.5	-0.513467
71.0	-0.525329
71.5	-0.534807
72.0	-0.542894
72.5	-0.551176
73.0	-0.561374
73.5	-0.573767
74.0	-0.588635
74.5	-0.606004
75.0	-0.626093
75.5	-0.648056
76.0	-0.670997
76.5	-0.693476
77.0	-0.713966
77.5	-0.731229
78.0	-0.744712
78.5	-0.754021
79.0	-0.759342
79.5	-0.761160
80.0	-0.760289
80.5	-0.757583
81.0	-0.754040
81.5	-0.750678
82.0	-0.748354
82.5	-0.747775
83.0	-0.749482
83.5	-0.753827
84.0	-0.761362
84.5	-0.771612
85.0	-0.784359
85.5	-0.798694
86.0	-0.813227
86.5	-0.827100
87.0	-0.838704
87.5	-0.847297
88.0	-0.852189
88.5	-0.852931
89.0	-0.849210
89.5	-0.840675
90.0	-0.827466
90.5	-0.809398
91.0	-0.786589
91.5	-0.759463
92.0	-0.728992
92.5	-0.696950
93.0	-0.666140
93.5	-0.640364
94.0	-0.623711
94.5	-0.619247
95.0	-0.626885
95.5	-0.644537
96.0	-0.668288
96.5	-0.694191
97.0	-0.719040
97.5	-0.740597
98.0	-0.757433
98.5	-0.768648
99.0	-0.773683
99.5	-0.772448
100.0	-0.764437
100.5	-0.750238
101.0	-0.729552
101.5	-0.703451
102.0	-0.672730
102.5	-0.641443
103.0	-0.611920
103.5	-0.587846
104.0	-0.572180
104.5	-0.566111
105.0	-0.569111
105.5	-0.579043
106.0	-0.593444
106.5	-0.609978
107.0	-0.626621
107.5	-0.641655
108.0	-0.653616
108.5	-0.661249
109.0	-0.663552
109.5	-0.659832
110.0	-0.649491
110.5	-0.632772
111.0	-0.610674
111.5	-0.584142
112.0	-0.556307
112.5	-0.531112
113.0	-0.512948
113.5	-0.505303
114.0	-0.509722
114.5	-0.525532
115.0	-0.550215
115.5	-0.580295
116.0	-0.612366
116.5	-0.643550
117.0	-0.671648
117.5	-0.695096
118.0	-0.712788
118.5	-0.724040
119.0	-0.728480
119.5	-0.726065
120.0	-0.717292
120.5	-0.702931
121.0	-0.684828
121.5	-0.665199
122.0	-0.647160
122.5	-0.634177
123.0	-0.628513
123.5	-0.631837
124.0	-0.643707
124.5	-0.662790
125.0	-0.686610
125.5	-0.713289
126.0	-0.740239
126.5	-0.765530
127.0	-0.787585
127.5	-0.805301
128.0	-0.817748
128.5	-0.824302
129.0	-0.824853
129.5	-0.819095
130.0	-0.807138
130.5	-0.789967
131.0	-0.768505
131.5	-0.738456
132.0	-0.710868
132.5	-0.685546
133.0	-0.664036
133.5	-0.645865
134.0	-0.632131
134.5	-0.624723
135.0	-0.623754
135.5	-0.627916
136.0	-0.636588
136.5	-0.648712
137.0	-0.662850
137.5	-0.677069
138.0	-0.689899
138.5	-0.700009
139.0	-0.706697
139.5	-0.709490
140.0	-0.708334
140.5	-0.703897
141.0	-0.696524
141.5	-0.686732
142.0	-0.675149
142.5	-0.662365
143.0	-0.648767
143.5	-0.635271
144.0	-0.622592
144.5	-0.611641
145.0	-0.602638
145.5	-0.596012
146.0	-0.591656
146.5	-0.588518
147.0	-0.585981
147.5	-0.583280
148.0	-0.579691
148.5	-0.575122
149.0	-0.569668
149.5	-0.564290
150.0	-0.560006
150.5	-0.557651
151.0	-0.557654
151.5	-0.559841
152.0	-0.564258
152.5	-0.570825
153.0	-0.579499
153.5	-0.590258
154.0	-0.602974
154.5	-0.617276
155.0	-0.632645
155.5	-0.648375
156.0	-0.663689
156.5	-0.677845
157.0	-0.690427
157.5	-0.700728
158.0	-0.708963
158.5	-0.715484
159.0	-0.720834
159.5	-0.725618
160.0	-0.730111
160.5	-0.735230
161.0	-0.740610
161.5	-0.746924
162.0	-0.753963
162.5	-0.762125
163.0	-0.770272
163.5	-0.779601
164.0	-0.788907
164.5	-0.798369
165.0	-0.807803
165.5	-0.816885
166.0	-0.825906
166.5	-0.834297
167.0	-0.842200
167.5	-0.849703
168.0	-0.856966
168.5	-0.864124
169.0	-0.871179
169.5	-0.877984
170.0	-0.884410
170.5	-0.890293
171.0	-0.895408
171.5	-0.899542
172.0	-0.902422
172.5	-0.903694
173.0	-0.903208
173.5	-0.900483
174.0	-0.894932
174.5	-0.887163
175.0	-0.876985
175.5	-0.864736
176.0	-0.850594
176.5	-0.835304
177.0	-0.819699
177.5	-0.804744
178.0	-0.791379
178.5	-0.780308
179.0	-0.772020
179.5	-0.767034
180.0	-0.765356
180.5	-0.766740
181.0	-0.771460
181.5	-0.779035
182.0	-0.788718
182.5	-0.799577
183.0	-0.810602
183.5	-0.820835
184.0	-0.829472
184.5	-0.835935
185.0	-0.839938
185.5	-0.841415
186.0	-0.840539
186.5	-0.837713
187.0	-0.833333
187.5	-0.827767
188.0	-0.821196
188.5	-0.814076
189.0	-0.806064
189.5	-0.797978
190.0	-0.790377
190.5	-0.784063
191.0	-0.779805
191.5	-0.777940
192.0	-0.778681
192.5	-0.781853
193.0	-0.787011
193.5	-0.793575
194.0	-0.800998
194.5	-0.809173
195.0	-0.817583
195.5	-0.826313
196.0	-0.835687
196.5	-0.845827
197.0	-0.856613
197.5	-0.867822
198.0	-0.879088
198.5	-0.890136
199.0	-0.900795
199.5	-0.910963
200.0	-0.920449
200.5	-0.929088
201.0	-0.936551
201.5	-0.942554
202.0	-0.946822
202.5	-0.949220
203.0	-0.949663
203.5	-0.948620
204.0	-0.945729
204.5	-0.942468
205.0	-0.938498
205.5	-0.935568
206.0	-0.934067
206.5	-0.934750
207.0	-0.937872
207.5	-0.943562
208.0	-0.951825
208.5	-0.962561
209.0	-0.976028
209.5	-0.973542
210.0	-0.985859
210.5	-0.994582


==> Figures/6-ruru_opvsdt/49-path.txt <==
0.0	-0.995798
0.5	-0.983233
1.0	-0.973362
1.5	-0.962516
2.0	-0.951229
2.5	-0.940126
3.0	-0.929815
3.5	-0.920842
4.0	-0.913827
4.5	-0.909346
5.0	-0.908104
5.5	-0.909550
6.0	-0.913692
6.5	-0.920094
7.0	-0.928334
7.5	-0.937587
8.0	-0.946960
8.5	-0.955599
9.0	-0.962876
9.5	-0.968236
10.0	-0.971415
10.5	-0.972624
11.0	-0.971002
11.5	-0.966795
12.0	-0.962823
12.5	-0.953182
13.0	-0.942047
13.5	-0.929940
14.0	-0.917485
14.5	-0.905314
15.0	-0.894212
15.5	-0.885009
16.0	-0.878479
16.5	-0.875498
17.0	-0.875585
17.5	-0.878724
18.0	-0.884095
18.5	-0.890637
19.0	-0.897585
19.5	-0.903887
20.0	-0.908856
20.5	-0.912001
21.0	-0.912749
21.5	-0.910959
22.0	-0.906460
22.5	-0.898751
23.0	-0.887962
23.5	-0.874322
24.0	-0.857975
24.5	-0.839339
25.0	-0.819155
25.5	-0.798564
26.0	-0.779090
26.5	-0.762490
27.0	-0.750249
27.5	-0.743524
28.0	-0.742954
28.5	-0.747285
29.0	-0.756022
29.5	-0.767381
30.0	-0.779849
30.5	-0.792123
31.0	-0.803210
31.5	-0.812713
32.0	-0.819729
32.5	-0.824064
33.0	-0.826112
33.5	-0.825666
34.0	-0.822789
34.5	-0.817589
35.0	-0.810263
35.5	-0.801111
36.0	-0.790555
36.5	-0.779141
37.0	-0.767501
37.5	-0.756342
38.0	-0.746125
38.5	-0.737541
39.0	-0.730712
39.5	-0.725799
40.0	-0.722629
40.5	-0.721168
41.0	-0.721407
41.5	-0.723553
42.0	-0.727369
42.5	-0.732586
43.0	-0.739078
43.5	-0.746439
44.0	-0.754386
44.5	-0.762359
45.0	-0.769886
45.5	-0.776533
46.0	-0.781953
46.5	-0.785898
47.0	-0.788321
47.5	-0.788936
48.0	-0.787772
48.5	-0.784628
49.0	-0.779210
49.5	-0.771180
50.0	-0.760721
50.5	-0.748071
51.0	-0.732350
51.5	-0.715707
52.0	-0.698621
52.5	-0.682985
53.0	-0.670641
53.5	-0.663381
54.0	-0.662307
54.5	-0.667477
55.0	-0.677696
55.5	-0.691889
56.0	-0.707720
56.5	-0.723179
57.0	-0.737550
57.5	-0.749474
58.0	-0.758442
58.5	-0.763385
59.0	-0.764783
59.5	-0.762073
60.0	-0.755165
60.5	-0.744163
61.0	-0.729485
61.5	-0.711563
62.0	-0.692017
62.5	-0.672125
63.0	-0.653936
63.5	-0.640016
64.0	-0.631617
64.5	-0.630409
65.0	-0.636290
65.5	-0.648132
66.0	-0.664062
66.5	-0.681947
67.0	-0.700001
67.5	-0.716988
68.0	-0.731515
68.5	-0.743688
69.0	-0.752957
69.5	-0.759690
70.0	-0.764144
70.5	-0.766869
71.0	-0.768580
71.5	-0.770011
72.0	-0.771986
72.5	-0.775152
73.0	-0.780028
73.5	-0.787026
74.0	-0.795960
74.5	-0.806703
75.0	-0.818815
75.5	-0.831655
76.0	-0.844559
76.5	-0.856891
77.0	-0.868084
77.5	-0.877662
78.0	-0.885208
78.5	-0.890519
79.0	-0.893452
79.5	-0.893927
80.0	-0.891616
80.5	-0.887147
81.0	-0.880501
81.5	-0.872015
82.0	-0.862095
82.5	-0.851250
83.0	-0.840082
83.5	-0.829265
84.0	-0.819504
84.5	-0.811530
85.0	-0.805824
85.5	-0.803127
86.0	-0.802784
86.5	-0.805359
87.0	-0.810502
87.5	-0.817768
88.0	-0.826452
88.5	-0.836080
89.0	-0.846121
89.5	-0.856152
90.0	-0.865452
90.5	-0.873896
91.0	-0.881109
91.5	-0.886840
92.0	-0.890899
92.5	-0.893178
93.0	-0.893487
93.5	-0.891933
94.0	-0.888477
94.5	-0.883284
95.0	-0.877434
95.5	-0.870860
96.0	-0.864879
96.5	-0.859912
97.0	-0.856863
97.5	-0.856307
98.0	-0.858846
98.5	-0.864756
99.0	-0.873615
99.5	-0.885119
100.0	-0.898568
100.5	-0.913247
101.0	-0.928498
101.5	-0.943676
102.0	-0.958338
102.5	-0.971809
103.0	-0.983719
103.5	-0.996450


==> Figures/6-ruru_opvsdt/51-path.txt <==
0.0	-0.991889
0.5	-0.985844
1.0	-0.979586
1.5	-0.974593
2.0	-0.970898
2.5	-0.969085
3.0	-0.968896
3.5	-0.970150
4.0	-0.972570
4.5	-0.975493
5.0	-0.978931
5.5	-0.982329
6.0	-0.985085
6.5	-0.986737
7.0	-0.987223
7.5	-0.986489
8.0	-0.984776
8.5	-0.981370
9.0	-0.976695
9.5	-0.970826
10.0	-0.963886
10.5	-0.956138
11.0	-0.947866
11.5	-0.939598
12.0	-0.931636
12.5	-0.924403
13.0	-0.918170
13.5	-0.913037
14.0	-0.908900
14.5	-0.905502
15.0	-0.902491
15.5	-0.899473
16.0	-0.896203
16.5	-0.892318
17.0	-0.887696
17.5	-0.881788
18.0	-0.873619
18.5	-0.864659
19.0	-0.853813
19.5	-0.840731
20.0	-0.825651
20.5	-0.808417
21.0	-0.789500
21.5	-0.769507
22.0	-0.749259
22.5	-0.729411
23.0	-0.711316
23.5	-0.695065
24.0	-0.681466
24.5	-0.670499
25.0	-0.662019
25.5	-0.655790
26.0	-0.651423
26.5	-0.648566
27.0	-0.646293
27.5	-0.644054
28.0	-0.641193
28.5	-0.637111
29.0	-0.631555
29.5	-0.624160
30.0	-0.615397
30.5	-0.605504
31.0	-0.595602
31.5	-0.586250
32.0	-0.578487
32.5	-0.572922
33.0	-0.569867
33.5	-0.569432
34.0	-0.571362
34.5	-0.575067
35.0	-0.580068
35.5	-0.585573
36.0	-0.591104
36.5	-0.595923
37.0	-0.599775
37.5	-0.602350
38.0	-0.603689
38.5	-0.604003
39.0	-0.603717
39.5	-0.603297
40.0	-0.603336
40.5	-0.603910
41.0	-0.605324
41.5	-0.607612
42.0	-0.610688
42.5	-0.614301
43.0	-0.618046
43.5	-0.621334
44.0	-0.623498
44.5	-0.623896
45.0	-0.621903
45.5	-0.616850
46.0	-0.608147
46.5	-0.595220
47.0	-0.578129
47.5	-0.556585
48.0	-0.531127
48.5	-0.503023
49.0	-0.474064
49.5	-0.447078
50.0	-0.423975
50.5	-0.407887
51.0	-0.399962
51.5	-0.400031
52.0	-0.407642
52.5	-0.420510
53.0	-0.435856
53.5	-0.451221
54.0	-0.464150
54.5	-0.472437
55.0	-0.474030
55.5	-0.465932
56.0	-0.446166
56.5	-0.408898
57.0	-0.350978
57.5	-0.260465
58.0	-0.131598
58.5	0.031794
59.0	0.198387
59.5	0.335041
60.0	0.435108
60.5	0.505777
61.0	0.554677
61.5	0.586643
62.0	0.604441
62.5	0.609476
63.0	0.602426
63.5	0.583949
64.0	0.554057
64.5	0.510195
65.0	0.451307
65.5	0.375592
66.0	0.284253
66.5	0.181954
67.0	0.081170
67.5	-0.000289
68.0	-0.059287
68.5	-0.086861
69.0	-0.088926
69.5	-0.068698
70.0	-0.028267
70.5	0.022429
71.0	0.076209
71.5	0.123982
72.0	0.160799
72.5	0.180190
73.0	0.181113
73.5	0.161342
74.0	0.119385
74.5	0.054772
75.0	-0.029646
75.5	-0.125844
76.0	-0.222107
76.5	-0.309516
77.0	-0.380306
77.5	-0.435304
78.0	-0.475565
78.5	-0.502927
79.0	-0.517436
79.5	-0.520494
80.0	-0.513346
80.5	-0.496280
81.0	-0.470316
81.5	-0.436929
82.0	-0.399091
82.5	-0.359861
83.0	-0.325111
83.5	-0.301069
84.0	-0.293198
84.5	-0.303529
85.0	-0.332193
85.5	-0.375563
86.0	-0.426092
86.5	-0.477282
87.0	-0.525094
87.5	-0.566939
88.0	-0.601447
88.5	-0.628012
89.0	-0.646293
89.5	-0.655689
90.0	-0.656126
90.5	-0.647265
91.0	-0.628938
91.5	-0.601016
92.0	-0.562429
92.5	-0.513100
93.0	-0.453163
93.5	-0.384256
94.0	-0.311019
94.5	-0.242084
95.0	-0.188082
95.5	-0.160693
96.0	-0.163868
96.5	-0.196934
97.0	-0.253961
97.5	-0.328014
98.0	-0.406833
98.5	-0.481431
99.0	-0.547899
99.5	-0.604132
100.0	-0.649858
100.5	-0.685343
101.0	-0.711076
101.5	-0.727620
102.0	-0.735790
102.5	-0.735787
103.0	-0.728752
103.5	-0.715990
104.0	-0.697988
104.5	-0.676272
105.0	-0.652555
105.5	-0.628697
106.0	-0.608172
106.5	-0.593853
107.0	-0.589146
107.5	-0.594820
108.0	-0.611999
108.5	-0.638102
109.0	-0.670562
109.5	-0.705365
110.0	-0.739603
110.5	-0.770862
111.0	-0.797655
111.5	-0.819190
112.0	-0.835335
112.5	-0.845881
113.0	-0.851755
113.5	-0.852525
114.0	-0.849197
114.5	-0.842479
115.0	-0.833025
115.5	-0.821793
116.0	-0.809940
116.5	-0.798842
117.0	-0.789988
117.5	-0.784777
118.0	-0.784391
118.5	-0.788456
119.0	-0.797269
119.5	-0.809606
120.0	-0.824058
120.5	-0.839145
121.0	-0.853489
121.5	-0.866014
122.0	-0.876407
122.5	-0.884191
123.0	-0.888859
123.5	-0.890946
124.0	-0.890282
124.5	-0.886797
125.0	-0.881200
125.5	-0.873901
126.0	-0.865573
126.5	-0.857060
127.0	-0.849331
127.5	-0.843384
128.0	-0.840215
128.5	-0.840234
129.0	-0.843886
129.5	-0.851017
130.0	-0.861131
130.5	-0.873537
131.0	-0.887432
131.5	-0.902189
132.0	-0.916577
132.5	-0.930717
133.0	-0.943434
133.5	-0.954892
134.0	-0.964851
134.5	-0.972652
135.0	-0.978126
135.5	-0.981754
136.0	-0.983424
136.5	-0.983301
137.0	-0.981386
137.5	-0.978607
138.0	-0.975272
138.5	-0.971977
139.0	-0.968636
139.5	-0.965657
140.0	-0.963180
140.5	-0.961296
141.0	-0.960120
141.5	-0.959557
142.0	-0.959686
142.5	-0.960471
143.0	-0.961816
143.5	-0.963579
144.0	-0.965594
144.5	-0.967709
145.0	-0.969757
145.5	-0.971678
146.0	-0.973553
146.5	-0.975224
147.0	-0.976822
147.5	-0.978525
148.0	-0.980333
148.5	-0.982361
149.0	-0.984454
149.5	-0.986896
150.0	-0.989228
150.5	-0.991635


==> Figures/6-ruru_opvsdt/52-path.txt <==
0.0	-0.993486
0.5	-0.984651
1.0	-0.967035
1.5	-0.950254
2.0	-0.933663
2.5	-0.918210
3.0	-0.904715
3.5	-0.894117
4.0	-0.887271
4.5	-0.884686
5.0	-0.886850
5.5	-0.893379
6.0	-0.903472
6.5	-0.915890
7.0	-0.929453
7.5	-0.943071
8.0	-0.955632
8.5	-0.966231
9.0	-0.974221
9.5	-0.979528
10.0	-0.980595
10.5	-0.976601
11.0	-0.969272
11.5	-0.958241
12.0	-0.943846
12.5	-0.927173
13.0	-0.908810
13.5	-0.889746
14.0	-0.871043
14.5	-0.853791
15.0	-0.838729
15.5	-0.827078
16.0	-0.818962
16.5	-0.814459
17.0	-0.812822
17.5	-0.813816
18.0	-0.816618
18.5	-0.820407
19.0	-0.824370
19.5	-0.827746
20.0	-0.829865
20.5	-0.829978
21.0	-0.827649
21.5	-0.822865
22.0	-0.815625
22.5	-0.806182
23.0	-0.795175
23.5	-0.783326
24.0	-0.771470
24.5	-0.760215
25.0	-0.749771
25.5	-0.740616
26.0	-0.732490
26.5	-0.725189
27.0	-0.718423
27.5	-0.711902
28.0	-0.705367
28.5	-0.698648
29.0	-0.691239
29.5	-0.682921
30.0	-0.673197
30.5	-0.661974
31.0	-0.649016
31.5	-0.634578
32.0	-0.619459
32.5	-0.605071
33.0	-0.593357
33.5	-0.586543
34.0	-0.586470
34.5	-0.594658
35.0	-0.610945
35.5	-0.634156
36.0	-0.662231
36.5	-0.692810
37.0	-0.723960
37.5	-0.753453
38.0	-0.780272
38.5	-0.803666
39.0	-0.822930
39.5	-0.838399
40.0	-0.849761
40.5	-0.856978
41.0	-0.860358
41.5	-0.859797
42.0	-0.855952
42.5	-0.849258
43.0	-0.840255
43.5	-0.829668
44.0	-0.818304
44.5	-0.807003
45.0	-0.796589
45.5	-0.787633
46.0	-0.781314
46.5	-0.777514
47.0	-0.776733
47.5	-0.779054
48.0	-0.784333
48.5	-0.792250
49.0	-0.802360
49.5	-0.813529
50.0	-0.825153
50.5	-0.836551
51.0	-0.846659
51.5	-0.855269
52.0	-0.861709
52.5	-0.865556
53.0	-0.866793
53.5	-0.864923
54.0	-0.860100
54.5	-0.852286
55.0	-0.841343
55.5	-0.827168
56.0	-0.810202
56.5	-0.790347
57.0	-0.767702
57.5	-0.742492
58.0	-0.715681
58.5	-0.687598
59.0	-0.659901
59.5	-0.634301
60.0	-0.612729
60.5	-0.596934
61.0	-0.587777
61.5	-0.587039
62.0	-0.592544
62.5	-0.603515
63.0	-0.617909
63.5	-0.633654
64.0	-0.648982
64.5	-0.661792
65.0	-0.672987
65.5	-0.678233
66.0	-0.679542
66.5	-0.675728
67.0	-0.667192
67.5	-0.653574
68.0	-0.635414
68.5	-0.613544
69.0	-0.589289
69.5	-0.564543
70.0	-0.541612
70.5	-0.523263
71.0	-0.511551
71.5	-0.508250
72.0	-0.513576
72.5	-0.526535
73.0	-0.544990
73.5	-0.566272
74.0	-0.587844
74.5	-0.607691
75.0	-0.624286
75.5	-0.636819
76.0	-0.644790
76.5	-0.647720
77.0	-0.645908
77.5	-0.639799
78.0	-0.630278
78.5	-0.618322
79.0	-0.605712
79.5	-0.594058
80.0	-0.585736
80.5	-0.582402
81.0	-0.584824
81.5	-0.593316
82.0	-0.606778
82.5	-0.623421
83.0	-0.641477
83.5	-0.658122
84.0	-0.672752
84.5	-0.683430
85.0	-0.689473
85.5	-0.690686
86.0	-0.686721
86.5	-0.677939
87.0	-0.664754
87.5	-0.648127
88.0	-0.629495
88.5	-0.610827
89.0	-0.594449
89.5	-0.582642
90.0	-0.577127
90.5	-0.578687
91.0	-0.586469
91.5	-0.599382
92.0	-0.614966
92.5	-0.631129
93.0	-0.645785
93.5	-0.657729
94.0	-0.664713
94.5	-0.666724
95.0	-0.662809
95.5	-0.652258
96.0	-0.634173
96.5	-0.609426
97.0	-0.578140
97.5	-0.541494
98.0	-0.501476
98.5	-0.462758
99.0	-0.429356
99.5	-0.407591
100.0	-0.401278
100.5	-0.412655
101.0	-0.439549
101.5	-0.476840
102.0	-0.518663
102.5	-0.559838
103.0	-0.596579
103.5	-0.626394
104.0	-0.648106
104.5	-0.661436
105.0	-0.665385
105.5	-0.660556
106.0	-0.646866
106.5	-0.624885
107.0	-0.593883
107.5	-0.554591
108.0	-0.508149
108.5	-0.457181
109.0	-0.406449
109.5	-0.363009
110.0	-0.334226
110.5	-0.326804
111.0	-0.344389
111.5	-0.384408
112.0	-0.441090
112.5	-0.506288
113.0	-0.572030
113.5	-0.632309
114.0	-0.683953
114.5	-0.725969
115.0	-0.758246
115.5	-0.781579
116.0	-0.797092
116.5	-0.805485
117.0	-0.807970
117.5	-0.804609
118.0	-0.795589
118.5	-0.781046
119.0	-0.761274
119.5	-0.736605
120.0	-0.707884
120.5	-0.676473
121.0	-0.644401
121.5	-0.615234
122.0	-0.593454
122.5	-0.582136
123.0	-0.581382
123.5	-0.591147
124.0	-0.608729
124.5	-0.631795
125.0	-0.656674
125.5	-0.681055
126.0	-0.703402
126.5	-0.723019
127.0	-0.739181
127.5	-0.752333
128.0	-0.762420
128.5	-0.769634
129.0	-0.774020
129.5	-0.775659
130.0	-0.774765
130.5	-0.771518
131.0	-0.766233
131.5	-0.759323
132.0	-0.751047
132.5	-0.742136
133.0	-0.733173
133.5	-0.723914
134.0	-0.714344
134.5	-0.704287
135.0	-0.693826
135.5	-0.682035
136.0	-0.668739
136.5	-0.653953
137.0	-0.637945
137.5	-0.621298
138.0	-0.605060
138.5	-0.590127
139.0	-0.578265
139.5	-0.569297
140.0	-0.565487
140.5	-0.565719
141.0	-0.570270
141.5	-0.578616
142.0	-0.590026
142.5	-0.602960
143.0	-0.617336
143.5	-0.632387
144.0	-0.648274
144.5	-0.663689
145.0	-0.677889
145.5	-0.690099
146.0	-0.699750
146.5	-0.706339
147.0	-0.709589
147.5	-0.709643
148.0	-0.706650
148.5	-0.701145
149.0	-0.693689
149.5	-0.685096
150.0	-0.676298
150.5	-0.668257
151.0	-0.661907
151.5	-0.658126
152.0	-0.657736
152.5	-0.661261
153.0	-0.668887
153.5	-0.680783
154.0	-0.695547
154.5	-0.713236
155.0	-0.731636
155.5	-0.752769
156.0	-0.770959
156.5	-0.788048
157.0	-0.802678
157.5	-0.815399
158.0	-0.825622
158.5	-0.833470
159.0	-0.838966
159.5	-0.842290
160.0	-0.843691
160.5	-0.843713
161.0	-0.842486
161.5	-0.841224
162.0	-0.840091
162.5	-0.839959
163.0	-0.841424
163.5	-0.844884
164.0	-0.850600
164.5	-0.858493
165.0	-0.868419
165.5	-0.879728
166.0	-0.891930
166.5	-0.904464
167.0	-0.916817
167.5	-0.928552
168.0	-0.939308
168.5	-0.948792
169.0	-0.956758
169.5	-0.963427
170.0	-0.967994
170.5	-0.971594
171.0	-0.962806
171.5	-0.960739
172.0	-0.956684
172.5	-0.951631
173.0	-0.945911
173.5	-0.940341
174.0	-0.936118
174.5	-0.932114
175.0	-0.929879
175.5	-0.929895
176.0	-0.932344
176.5	-0.937288
177.0	-0.944447
177.5	-0.953325
178.0	-0.963296
178.5	-0.973600
179.0	-0.983451
179.5	-0.993848


==> Figures/6-ruru_opvsdt/70-path.txt <==
0.0	-0.990598
0.5	-0.981260
1.0	-0.971891
1.5	-0.962923
2.0	-0.955459
2.5	-0.949757
3.0	-0.946312
3.5	-0.945336
4.0	-0.946526
4.5	-0.949658
5.0	-0.954634
5.5	-0.960708
6.0	-0.967092
6.5	-0.973186
7.0	-0.978454
7.5	-0.982684
8.0	-0.985159
8.5	-0.985926
9.0	-0.985241
9.5	-0.983237
10.0	-0.980221
10.5	-0.976515
11.0	-0.972459
11.5	-0.968388
12.0	-0.964539
12.5	-0.961367
13.0	-0.958748
13.5	-0.957321
14.0	-0.956968
14.5	-0.957900
15.0	-0.959738
15.5	-0.962476
16.0	-0.965659
16.5	-0.968873
17.0	-0.971889
17.5	-0.974031
18.0	-0.975253
18.5	-0.975462
19.0	-0.974671
19.5	-0.973137
20.0	-0.970867
20.5	-0.968078
21.0	-0.964920
21.5	-0.961500
22.0	-0.957920
22.5	-0.954373
23.0	-0.951027
23.5	-0.948049
24.0	-0.945608
24.5	-0.943765
25.0	-0.942517
25.5	-0.941752
26.0	-0.941277
26.5	-0.940858
27.0	-0.940271
27.5	-0.939347
28.0	-0.937993
28.5	-0.936223
29.0	-0.934034
29.5	-0.931475
30.0	-0.928622
30.5	-0.925319
31.0	-0.921674
31.5	-0.917734
32.0	-0.913590
32.5	-0.909426
33.0	-0.905518
33.5	-0.902098
34.0	-0.899357
34.5	-0.897414
35.0	-0.896251
35.5	-0.895645
36.0	-0.895747
36.5	-0.896061
37.0	-0.896429
37.5	-0.896710
38.0	-0.896715
38.5	-0.896287
39.0	-0.895223
39.5	-0.893548
40.0	-0.891222
40.5	-0.888324
41.0	-0.885037
41.5	-0.881677
42.0	-0.878719
42.5	-0.876722
43.0	-0.876182
43.5	-0.877527
44.0	-0.880862
44.5	-0.886062
45.0	-0.893159
45.5	-0.901413
46.0	-0.910231
46.5	-0.919110
47.0	-0.927278
47.5	-0.934417
48.0	-0.939894
48.5	-0.943438
49.0	-0.944651
49.5	-0.943304
50.0	-0.938917
50.5	-0.932103
51.0	-0.922291
51.5	-0.909899
52.0	-0.895003
52.5	-0.878756
53.0	-0.861419
53.5	-0.844024
54.0	-0.828619
54.5	-0.816487
55.0	-0.809024
55.5	-0.807221
56.0	-0.811110
56.5	-0.820485
57.0	-0.833899
57.5	-0.849698
58.0	-0.866219
58.5	-0.882020
59.0	-0.895973
59.5	-0.907265
60.0	-0.915260
60.5	-0.919800
61.0	-0.920293
61.5	-0.917227
62.0	-0.910683
62.5	-0.900971
63.0	-0.888738
63.5	-0.874893
64.0	-0.860649
64.5	-0.847397
65.0	-0.836930
65.5	-0.830476
66.0	-0.829066
66.5	-0.832921
67.0	-0.841704
67.5	-0.854305
68.0	-0.869273
68.5	-0.885101
69.0	-0.900420
69.5	-0.914000
70.0	-0.925142
70.5	-0.932858
71.0	-0.936778
71.5	-0.936369
72.0	-0.931572
72.5	-0.922578
73.0	-0.909440
73.5	-0.892662
74.0	-0.873000
74.5	-0.851559
75.0	-0.829520
75.5	-0.809393
76.0	-0.792312
76.5	-0.780780
77.0	-0.775932
77.5	-0.777636
78.0	-0.785636
78.5	-0.798491
79.0	-0.814283
79.5	-0.831401
80.0	-0.848005
80.5	-0.862706
81.0	-0.874451
81.5	-0.882698
82.0	-0.886544
82.5	-0.886184
83.0	-0.881471
83.5	-0.872613
84.0	-0.859907
84.5	-0.843745
85.0	-0.824558
85.5	-0.802897
86.0	-0.779512
86.5	-0.755555
87.0	-0.731999
87.5	-0.710991
88.0	-0.694349
88.5	-0.683743
89.0	-0.680212
89.5	-0.683698
90.0	-0.693018
90.5	-0.706087
91.0	-0.721640
91.5	-0.737712
92.0	-0.753061
92.5	-0.766990
93.0	-0.778854
93.5	-0.788559
94.0	-0.795883
94.5	-0.800532
95.0	-0.802360
95.5	-0.801153
96.0	-0.796727
96.5	-0.789393
97.0	-0.779332
97.5	-0.767041
98.0	-0.753212
98.5	-0.738754
99.0	-0.724747
99.5	-0.712212
100.0	-0.702740
100.5	-0.696925
101.0	-0.695689
101.5	-0.699207
102.0	-0.707499
102.5	-0.720042
103.0	-0.735842
103.5	-0.753617
104.0	-0.771894
104.5	-0.789095
105.0	-0.804372
105.5	-0.816674
106.0	-0.825342
106.5	-0.830047
107.0	-0.830287
107.5	-0.826263
108.0	-0.817710
108.5	-0.804648
109.0	-0.787179
109.5	-0.765272
110.0	-0.740310
110.5	-0.710060
111.0	-0.677120
111.5	-0.642278
112.0	-0.607477
112.5	-0.575514
113.0	-0.549623
113.5	-0.532612
114.0	-0.525597
114.5	-0.526966
115.0	-0.533773
115.5	-0.542393
116.0	-0.549333
116.5	-0.551618
117.0	-0.546785
117.5	-0.532543
118.0	-0.507102
118.5	-0.467107
119.0	-0.408725
119.5	-0.326887
120.0	-0.217290
120.5	-0.082060
121.0	0.063023
121.5	0.197469
122.0	0.304643
122.5	0.383628
123.0	0.439121
123.5	0.476363
124.0	0.499152
124.5	0.510318
125.0	0.511513
125.5	0.504333
126.0	0.489834
126.5	0.469616
127.0	0.444287
127.5	0.415995
128.0	0.386486
128.5	0.359333
129.0	0.336277
129.5	0.318949
130.0	0.308066
130.5	0.303255
131.0	0.303340
131.5	0.306235
132.0	0.309276
132.5	0.309658
133.0	0.304802
133.5	0.292603
134.0	0.271628
134.5	0.241170
135.0	0.202194
135.5	0.153383
136.0	0.099045
136.5	0.041106
137.0	-0.017720
137.5	-0.075241
138.0	-0.129999
138.5	-0.181054
139.0	-0.227573
139.5	-0.268360
140.0	-0.302545
140.5	-0.328429
141.0	-0.345508
141.5	-0.352988
142.0	-0.350975
142.5	-0.339054
143.0	-0.317357
143.5	-0.288004
144.0	-0.251515
144.5	-0.209620
145.0	-0.164576
145.5	-0.119708
146.0	-0.076820
146.5	-0.039804
147.0	-0.011436
147.5	0.004739
148.0	0.006159
148.5	-0.008269
149.0	-0.038937
149.5	-0.084480
150.0	-0.135134
150.5	-0.186296
151.0	-0.236588
151.5	-0.280788
152.0	-0.319749
152.5	-0.351147
153.0	-0.374102
153.5	-0.387627
154.0	-0.390481
154.5	-0.381793
155.0	-0.360949
155.5	-0.327769
156.0	-0.282259
156.5	-0.228915
157.0	-0.170633
157.5	-0.115012
158.0	-0.069269
158.5	-0.038990
159.0	-0.027149
159.5	-0.034846
160.0	-0.060532
160.5	-0.126284
161.0	-0.173669
161.5	-0.228965
162.0	-0.288003
162.5	-0.346420
163.0	-0.397844
163.5	-0.440668
164.0	-0.472977
164.5	-0.495688
165.0	-0.508266
165.5	-0.512056
166.0	-0.506942
166.5	-0.493325
167.0	-0.471185
167.5	-0.440486
168.0	-0.401537
168.5	-0.355638
169.0	-0.305916
169.5	-0.257779
170.0	-0.218314
170.5	-0.194134
171.0	-0.190781
171.5	-0.207772
172.0	-0.243902
172.5	-0.293138
173.0	-0.348158
173.5	-0.402298
174.0	-0.451175
174.5	-0.492827
175.0	-0.526994
175.5	-0.554088
176.0	-0.574781
176.5	-0.589683
177.0	-0.599337
177.5	-0.604318
178.0	-0.605289
178.5	-0.603026
179.0	-0.598545
179.5	-0.592504
180.0	-0.586064
180.5	-0.580282
181.0	-0.575767
181.5	-0.573393
182.0	-0.573739
182.5	-0.577606
183.0	-0.584332
183.5	-0.594216
184.0	-0.607299
184.5	-0.622016
185.0	-0.637103
185.5	-0.652211
186.0	-0.665685
186.5	-0.676545
187.0	-0.684090
187.5	-0.687865
188.0	-0.687703
188.5	-0.683944
189.0	-0.676264
189.5	-0.665173
190.0	-0.650617
190.5	-0.633997
191.0	-0.615692
191.5	-0.596705
192.0	-0.578249
192.5	-0.562335
193.0	-0.550523
193.5	-0.544170
194.0	-0.543646
194.5	-0.548316
195.0	-0.556185
195.5	-0.565126
196.0	-0.573070
196.5	-0.578327
197.0	-0.579790
197.5	-0.576453
198.0	-0.567648
198.5	-0.553010
199.0	-0.532525
199.5	-0.506369
200.0	-0.480477
200.5	-0.447276
201.0	-0.416904
201.5	-0.393497
202.0	-0.378275
202.5	-0.373530
203.0	-0.377855
203.5	-0.388792
204.0	-0.402765
204.5	-0.416491
205.0	-0.427287
205.5	-0.432971
206.0	-0.431502
206.5	-0.420578
207.0	-0.396482
207.5	-0.355281
208.0	-0.289972
208.5	-0.193020
209.0	-0.061943
209.5	0.089002
210.0	0.229876
210.5	0.338913
211.0	0.413579
211.5	0.459692
212.0	0.484802
212.5	0.492268
213.0	0.483839
213.5	0.459361
214.0	0.415970
214.5	0.353785
215.0	0.271972
215.5	0.175523
216.0	0.076910
216.5	-0.008741
217.0	-0.070121
217.5	-0.102272
218.0	-0.104207
218.5	-0.076159
219.0	-0.020154
219.5	0.057479
220.0	0.145069
220.5	0.228798
221.0	0.298859
221.5	0.350363
222.0	0.386516
222.5	0.404310
223.0	0.410066
223.5	0.403079
224.0	0.383319
224.5	0.352906
225.0	0.311718
225.5	0.263732
226.0	0.217170
226.5	0.179289
227.0	0.159689
227.5	0.164805
228.0	0.197589
228.5	0.256030
229.0	0.327702
229.5	0.400858
230.0	0.465341
230.5	0.518479
231.0	0.559757
231.5	0.590201
232.0	0.611426
232.5	0.624616
233.0	0.629710
233.5	0.627513
234.0	0.617785
234.5	0.599940
235.0	0.573199
235.5	0.536476
236.0	0.487832
236.5	0.426739
237.0	0.355410
237.5	0.280855
238.0	0.213685
238.5	0.164976
239.0	0.136755
239.5	0.137141
240.0	0.161179
240.5	0.204542
241.0	0.265197
241.5	0.327595
242.0	0.386328
242.5	0.434997
243.0	0.472067
243.5	0.496451
244.0	0.510978
244.5	0.515023
245.0	0.508618
245.5	0.490423
246.0	0.459911
246.5	0.414038
247.0	0.348741
247.5	0.258540
248.0	0.140336
248.5	0.000432
249.0	-0.140763
249.5	-0.262285
250.0	-0.350583
250.5	-0.416846
251.0	-0.462674
251.5	-0.493744
252.0	-0.514167
252.5	-0.526807
253.0	-0.533664
253.5	-0.536061
254.0	-0.535185
254.5	-0.531636
255.0	-0.526468
255.5	-0.520450
256.0	-0.515065
256.5	-0.512407
257.0	-0.514593
257.5	-0.523565
258.0	-0.539881
258.5	-0.562901
259.0	-0.589587
259.5	-0.617688
260.0	-0.645192
260.5	-0.670972
261.0	-0.694570
261.5	-0.715912
262.0	-0.735447
262.5	-0.750146
263.0	-0.764830
263.5	-0.778584
264.0	-0.789739
264.5	-0.799292
265.0	-0.806612
265.5	-0.812489
266.0	-0.817332
266.5	-0.821083
267.0	-0.824543
267.5	-0.827904
268.0	-0.831431
268.5	-0.835431
269.0	-0.839546
269.5	-0.843838
270.0	-0.847910
270.5	-0.851469
271.0	-0.854244
271.5	-0.855996
272.0	-0.856610
272.5	-0.856009
273.0	-0.854257
273.5	-0.851243
274.0	-0.847055
274.5	-0.841793
275.0	-0.835516
275.5	-0.828787
276.0	-0.821929
276.5	-0.815496
277.0	-0.810461
277.5	-0.807379
278.0	-0.807115
278.5	-0.810036
279.0	-0.815770
279.5	-0.824730
280.0	-0.835641
280.5	-0.848017
281.0	-0.861021
281.5	-0.873942
282.0	-0.886186
282.5	-0.897262
283.0	-0.906741
283.5	-0.914214
284.0	-0.919343
284.5	-0.922074
285.0	-0.922226
285.5	-0.919760
286.0	-0.914872
286.5	-0.907880
287.0	-0.898888
287.5	-0.888580
288.0	-0.877670
288.5	-0.866984
289.0	-0.857276
289.5	-0.849532
290.0	-0.844361
290.5	-0.842206
291.0	-0.843243
291.5	-0.847160
292.0	-0.853734
292.5	-0.862532
293.0	-0.873044
293.5	-0.884832
294.0	-0.897385
294.5	-0.909798
295.0	-0.921754
295.5	-0.932834
296.0	-0.942679
296.5	-0.951204
297.0	-0.958199
297.5	-0.963650
298.0	-0.967549
298.5	-0.970015
299.0	-0.971284
299.5	-0.971586
300.0	-0.971194
300.5	-0.970492
301.0	-0.969820
301.5	-0.969514
302.0	-0.969834
302.5	-0.971133
303.0	-0.973498
303.5	-0.976945
304.0	-0.981275
304.5	-0.986154
305.0	-0.990934


==> Figures/6-ruru_opvsdt/90-path.txt <==
0.0	-0.990749
0.5	-0.988085
1.0	-0.985265
1.5	-0.980961
2.0	-0.975973
2.5	-0.970644
3.0	-0.965225
3.5	-0.959958
4.0	-0.955058
4.5	-0.950833
5.0	-0.947365
5.5	-0.944629
6.0	-0.945595
6.5	-0.945231
7.0	-0.945116
7.5	-0.944375
8.0	-0.944165
8.5	-0.943977
9.0	-0.943570
9.5	-0.942704
10.0	-0.941491
10.5	-0.939818
11.0	-0.937795
11.5	-0.935383
12.0	-0.932648
12.5	-0.929651
13.0	-0.926422
13.5	-0.922843
14.0	-0.919012
14.5	-0.914742
15.0	-0.909990
15.5	-0.904666
16.0	-0.898818
16.5	-0.892530
17.0	-0.886129
17.5	-0.879631
18.0	-0.873523
18.5	-0.868083
19.0	-0.863593
19.5	-0.860291
20.0	-0.858301
20.5	-0.857633
21.0	-0.858183
21.5	-0.859356
22.0	-0.861279
22.5	-0.863197
23.0	-0.864770
23.5	-0.865989
24.0	-0.866193
24.5	-0.865279
25.0	-0.862901
25.5	-0.858800
26.0	-0.852724
26.5	-0.844680
27.0	-0.834580
27.5	-0.822521
28.0	-0.809088
28.5	-0.794466
29.0	-0.780119
29.5	-0.766661
30.0	-0.755095
30.5	-0.746589
31.0	-0.741708
31.5	-0.740531
32.0	-0.743002
32.5	-0.747902
33.0	-0.754670
33.5	-0.761986
34.0	-0.768770
34.5	-0.774166
35.0	-0.777292
35.5	-0.777561
36.0	-0.774424
36.5	-0.767335
37.0	-0.755741
37.5	-0.739034
38.0	-0.716481
38.5	-0.686723
39.0	-0.648725
39.5	-0.600017
40.0	-0.538183
40.5	-0.462416
41.0	-0.377018
41.5	-0.293495
42.0	-0.226325
42.5	-0.185309
43.0	-0.172167
43.5	-0.184059
44.0	-0.213841
44.5	-0.253962
45.0	-0.298154
45.5	-0.339797
46.0	-0.376418
46.5	-0.404920
47.0	-0.425462
47.5	-0.437830
48.0	-0.441976
48.5	-0.438326
49.0	-0.426553
49.5	-0.407802
50.0	-0.384403
50.5	-0.358751
51.0	-0.335614
51.5	-0.320488
52.0	-0.318734
52.5	-0.331232
53.0	-0.356972
53.5	-0.391924
54.0	-0.431490
54.5	-0.470869
55.0	-0.506888
55.5	-0.538033
56.0	-0.564209
56.5	-0.585685
57.0	-0.603549
57.5	-0.618027
58.0	-0.630317
58.5	-0.640638
59.0	-0.649868
59.5	-0.658213
60.0	-0.665953
60.5	-0.673766
61.0	-0.680915
61.5	-0.688768
62.0	-0.697280
62.5	-0.706824
63.0	-0.717542
63.5	-0.729445
64.0	-0.742302
64.5	-0.755696
65.0	-0.768866
65.5	-0.781219
66.0	-0.792102
66.5	-0.800978
67.0	-0.807279
67.5	-0.810603
68.0	-0.810656
68.5	-0.807369
69.0	-0.800673
69.5	-0.790500
70.0	-0.776948
70.5	-0.760141
71.0	-0.740701
71.5	-0.715258
72.0	-0.688965
72.5	-0.659849
73.0	-0.628434
73.5	-0.594650
74.0	-0.560694
74.5	-0.528718
75.0	-0.501736
75.5	-0.483137
76.0	-0.473395
76.5	-0.473761
77.0	-0.482784
77.5	-0.497655
78.0	-0.514993
78.5	-0.531742
79.0	-0.545701
79.5	-0.555551
80.0	-0.560615
80.5	-0.560598
81.0	-0.555438
81.5	-0.544614
82.0	-0.528021
82.5	-0.504927
83.0	-0.474287
83.5	-0.435303
84.0	-0.385959
84.5	-0.324796
85.0	-0.250977
85.5	-0.165619
86.0	-0.072823
86.5	0.020767
87.0	0.108466
87.5	0.186211
88.0	0.253187
88.5	0.310679
89.0	0.360716
89.5	0.404935
90.0	0.443945
90.5	0.479157
91.0	0.510585
91.5	0.538187
92.0	0.561795
92.5	0.581170
93.0	0.596097
93.5	0.605911
94.0	0.610805
94.5	0.610416
95.0	0.604408
95.5	0.593096
96.0	0.576746
96.5	0.555620
97.0	0.530054
97.5	0.501371
98.0	0.470951
98.5	0.441085
99.0	0.415618
99.5	0.399360
100.0	0.396699
100.5	0.410287
101.0	0.440879
101.5	0.482760
102.0	0.531094
102.5	0.579711
103.0	0.624040
103.5	0.661764
104.0	0.691919
104.5	0.715815
105.0	0.733643
105.5	0.746226
106.0	0.754305
106.5	0.758548
107.0	0.759620
107.5	0.758242
108.0	0.755237
108.5	0.750929
109.0	0.746475
109.5	0.742583
110.0	0.740062
110.5	0.739658
111.0	0.742030
111.5	0.747272
112.0	0.755192
112.5	0.765366
113.0	0.777156
113.5	0.789742
114.0	0.802428
114.5	0.814560
115.0	0.825629
115.5	0.835279
116.0	0.843239
116.5	0.849658
117.0	0.854503
117.5	0.857956
118.0	0.860272
118.5	0.861769
119.0	0.862637
119.5	0.863637
120.0	0.864966
120.5	0.866973
121.0	0.869954
121.5	0.874064
122.0	0.879445
122.5	0.886113
123.0	0.893988
123.5	0.902857
124.0	0.912400
124.5	0.922226
125.0	0.931917
125.5	0.941142
126.0	0.949578
126.5	0.956996
127.0	0.963561
127.5	0.968984
128.0	0.973527
128.5	0.977961
129.0	0.981728
129.5	0.986006
130.0	0.990151


==> Figures/6-ruru_opvsdt/93-path.txt <==
0.0	-0.996550
0.5	-0.988495
1.0	-0.974425
1.5	-0.960213
2.0	-0.946571
2.5	-0.934156
3.0	-0.923601
3.5	-0.915454
4.0	-0.910158
4.5	-0.907803
5.0	-0.908160
5.5	-0.910771
6.0	-0.914960
6.5	-0.919968
7.0	-0.924900
7.5	-0.928950
8.0	-0.931503
8.5	-0.932074
9.0	-0.930410
9.5	-0.926386
10.0	-0.920076
10.5	-0.911746
11.0	-0.901642
11.5	-0.890385
12.0	-0.878555
12.5	-0.866930
13.0	-0.856389
13.5	-0.847809
14.0	-0.841948
14.5	-0.839232
15.0	-0.839978
15.5	-0.843586
16.0	-0.849556
16.5	-0.856848
17.0	-0.864568
17.5	-0.871759
18.0	-0.877764
18.5	-0.882053
19.0	-0.884228
19.5	-0.884141
20.0	-0.881810
20.5	-0.877241
21.0	-0.870746
21.5	-0.862625
22.0	-0.853427
22.5	-0.843802
23.0	-0.834503
23.5	-0.826302
24.0	-0.819878
24.5	-0.815765
25.0	-0.814011
25.5	-0.814464
26.0	-0.816751
26.5	-0.820331
27.0	-0.824604
27.5	-0.828994
28.0	-0.832843
28.5	-0.835851
29.0	-0.837462
29.5	-0.837325
30.0	-0.835250
30.5	-0.831024
31.0	-0.824629
31.5	-0.816106
32.0	-0.805614
32.5	-0.793592
33.0	-0.780555
33.5	-0.767312
34.0	-0.753892
34.5	-0.740363
35.0	-0.727654
35.5	-0.715126
36.0	-0.702681
36.5	-0.689643
37.0	-0.676156
37.5	-0.661530
38.0	-0.643216
38.5	-0.618940
39.0	-0.584397
39.5	-0.533629
40.0	-0.455271
40.5	-0.331765
41.0	-0.150481
41.5	0.064962
42.0	0.242338
42.5	0.354494
43.0	0.414694
43.5	0.438445
44.0	0.433182
44.5	0.399641
45.0	0.332197
45.5	0.217262
46.0	0.049668
46.5	-0.143536
47.0	-0.310358
47.5	-0.422774
48.0	-0.491961
48.5	-0.532824
49.0	-0.552578
49.5	-0.556641
50.0	-0.546373
50.5	-0.522527
51.0	-0.485850
51.5	-0.432727
52.0	-0.360959
52.5	-0.277557
53.0	-0.194274
53.5	-0.123655
54.0	-0.072548
54.5	-0.051793
55.0	-0.057949
55.5	-0.087478
56.0	-0.152667
56.5	-0.223731
57.0	-0.286830
57.5	-0.340629
58.0	-0.379215
58.5	-0.401846
59.0	-0.407915
59.5	-0.397687
60.0	-0.370523
60.5	-0.327170
61.0	-0.266656
61.5	-0.199567
62.0	-0.115906
62.5	-0.042533
63.0	0.034075
63.5	0.108944
64.0	0.183481
64.5	0.258668
65.0	0.330233
65.5	0.390847
66.0	0.448047
66.5	0.494301
67.0	0.531580
67.5	0.560731
68.0	0.582945
68.5	0.599120
69.0	0.609074
69.5	0.614453
70.0	0.614740
70.5	0.609941
71.0	0.599656
71.5	0.583389
72.0	0.559743
72.5	0.526968
73.0	0.484047
73.5	0.427130
74.0	0.358655
74.5	0.285363
75.0	0.219728
75.5	0.179806
76.0	0.170234
76.5	0.201275
77.0	0.257406
77.5	0.337542
78.0	0.418732
78.5	0.490713
79.0	0.544880
79.5	0.588301
80.0	0.622133
80.5	0.647318
81.0	0.666908
81.5	0.681927
82.0	0.693272
82.5	0.701504
83.0	0.706960
83.5	0.709950
84.0	0.710683
84.5	0.709344
85.0	0.706167
85.5	0.701541
86.0	0.695053
86.5	0.686935
87.0	0.677094
87.5	0.665388
88.0	0.651694
88.5	0.635653
89.0	0.618294
89.5	0.599012
90.0	0.579468
90.5	0.561352
91.0	0.546907
91.5	0.538085
92.0	0.537936
92.5	0.546311
93.0	0.562020
93.5	0.582218
94.0	0.604533
94.5	0.626499
95.0	0.646706
95.5	0.663950
96.0	0.678927
96.5	0.691287
97.0	0.700744
97.5	0.708012
98.0	0.713398
98.5	0.717226
99.0	0.719645
99.5	0.720927
100.0	0.720944
100.5	0.719779
101.0	0.717077
101.5	0.712829
102.0	0.707307
102.5	0.700902
103.0	0.694611
103.5	0.688646
104.0	0.684548
104.5	0.683398
105.0	0.685917
105.5	0.692450
106.0	0.701541
106.5	0.713322
107.0	0.726614
107.5	0.740724
108.0	0.755191
108.5	0.769646
109.0	0.783790
109.5	0.797386
110.0	0.810458
110.5	0.822379
111.0	0.833272
111.5	0.843017
112.0	0.851547
112.5	0.858855
113.0	0.864963
113.5	0.869909
114.0	0.873753
114.5	0.876583
115.0	0.878594
115.5	0.879804
116.0	0.880660
116.5	0.881115
117.0	0.881537
117.5	0.881997
118.0	0.882551
118.5	0.883149
119.0	0.883617
119.5	0.883840
120.0	0.883645
120.5	0.883066
121.0	0.882015
121.5	0.880636
122.0	0.879089
122.5	0.877394
123.0	0.876056
123.5	0.875034
124.0	0.874693
124.5	0.875947
125.0	0.875796
125.5	0.876006
126.0	0.876720
126.5	0.877812
127.0	0.879411
127.5	0.881565
128.0	0.884325
128.5	0.887650
129.0	0.891477
129.5	0.895852
130.0	0.900708
130.5	0.906022
131.0	0.911729
131.5	0.917721
132.0	0.923947
132.5	0.930097
133.0	0.935669
133.5	0.940686
134.0	0.944654
134.5	0.947543
135.0	0.948994
135.5	0.949449
136.0	0.948953
136.5	0.947591
137.0	0.945949
137.5	0.944267
138.0	0.942848
138.5	0.941926
139.0	0.941701
139.5	0.942274
140.0	0.943714
140.5	0.946350
141.0	0.949561
141.5	0.955529
142.0	0.961461
142.5	0.967463
143.0	0.973664
143.5	0.979676
144.0	0.985496
144.5	0.991361

